Stochastic Graph Bandit Learning with Side-Observations

In this paper, we investigate the stochastic contextual bandit with general function space and graph feedback. We propose an algorithm that addresses this problem by adapting to both the underlying graph structures and reward gaps. To the best of our knowledge, our algorithm is the first to provide a gap-dependent upper bound in this stochastic setting, bridging the research gap left by the work in [35]. In comparison to [31,33,35], our method offers improved regret upper bounds and does not require knowledge of graphical quantities. We conduct numerical experiments to demonstrate the computational efficiency and effectiveness of our approach in terms of regret upper bounds. These findings highlight the significance of our algorithm in advancing the field of stochastic contextual bandits with graph feedback, opening up avenues for practical applications in various domains.

==> data/ada_lower_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,312.1712798363278
2000,532.7702292147757
3000,709.8575585308987
4000,875.2910214064093
5000,1003.2495106600306
6000,1122.0943173240719
7000,1247.7649365571926
8000,1371.8475659092012
9000,1468.414439557435
10000,1556.9499457324414
11000,1652.301307490171
12000,1742.6893206306838
13000,1828.1516675098153
14000,1914.9113603395485
15000,2007.1985818829746


==> data/ada_lower_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,78.1293022814155
2000,141.76799230909947
3000,192.40599914842645
4000,234.61360873894256
5000,272.56495251248407
6000,310.04092602775614
7000,347.9339080649903
8000,385.4070397357662
9000,417.083044071698
10000,446.7176865665075
11000,469.7585168579623
12000,493.9438063437932
13000,520.6552524852593
14000,548.4600937925013
15000,573.8444602105344


==> data/ada_lower_regret_gtype_clique_group_repeat_40_K_100.csv <==
,0
0,0.0
1,2.775934973087255
2,3.337937508685115
3,3.937527650458051
4,4.291893850961754
5,4.481150158130598
6,4.73966508400282
7,4.700380447392961
8,5.125361148060747
9,5.3751154289517356
10,5.549127792602864
11,5.667771345406273
12,5.72898277388655
13,5.718557906420645
14,5.870032974250639
15,5.953183442834164
16,6.170077567284877
17,6.301069863677458
18,6.522593322971297
19,6.532533095983254
20,6.711306496372531
21,6.778253969988131
22,7.070690773106472
23,7.2623365666412685
24,7.274124125162902
25,7.343361362620468
26,7.4204748526828554
27,7.663772956911302
28,8.022163759683233
29,8.224699019888629
30,8.396718806379884
31,8.59438738177703
32,8.91700003586408
33,9.135798293348017
34,9.647637554868549
35,9.927275063812278
36,10.114371192766775
37,10.139505749546275
38,10.349736010176247
39,10.463386132110996
40,10.774483455102605
41,10.88572125822499
42,11.102387426669255
43,11.167754510711497
44,11.334297544471319
45,11.412868032724234
46,11.314544233486224
47,11.42463776793629
48,11.405340531146948
49,11.49262382317082
50,11.698811504978714
51,11.77292621662975
52,12.052420945702668
53,12.114177561366624
54,12.293244353245266
55,12.372823324045175
56,12.502018399809987
57,12.502168586052727
58,12.78387492214679
59,12.85238733031196
60,13.180304333926692
61,13.195715618289094
62,13.429689676399729
63,13.512298124772421
64,13.528553139355926
65,13.798447101933226
66,13.752959304602097
67,13.931939941311592
68,14.179881543105305
69,14.379438263611437
70,14.667034810635384
71,14.89890666634253
72,15.097650387420822
73,15.287107498938049
74,15.395378483380398
75,15.593288614432979
76,15.594500886474204
77,15.62610499877695
78,15.766402155517067
79,16.086017955001
80,16.31374433788283
81,16.34423936787869
82,16.61702046805762
83,16.801540823468073
84,17.011587361025875
85,17.00717153986085
86,17.188907310172862
87,17.59510010591648
88,17.742364452153378
89,18.10366857789589
90,18.404249161346904
91,18.417916198903505
92,18.523869170456067
93,18.59147498796705
94,18.869463437500883
95,18.972761655905124
96,19.058202882131965
97,19.206457758497287
98,19.399012578322974
99,19.384011053834087
100,19.294600888163593
101,19.57741463804628
102,20.053783619053224
103,20.21937701017331
104,20.350341836016547
105,20.58416292654949
106,20.81427698853721
107,21.074677315812686
108,21.20081166136451
109,21.2260642053381
110,21.259550243774534
111,21.414927711189357
112,21.492637766755927
113,21.735489423195418
114,21.928787910227065
115,22.16038141433639
116,22.4720166973342
117,22.664521014499595
118,22.595520799082912
119,22.87901705463715
120,23.057940798151854
121,23.100534267566896
122,23.46408961818888
123,23.895039156706623
124,23.979277789449412
125,24.329764283342207
126,24.621977109367016
127,24.917202270777867
128,24.966690820616463
129,25.28235142681533
130,25.404733383523286
131,25.4925676850221
132,25.48841358503382
133,26.02950098370828
134,25.993658695735306
135,26.064563473657543
136,26.11379881647758
137,26.294994398421277
138,26.835141447450184
139,27.269393993351123
140,27.472516779325595
141,27.51493194640838
142,27.561267718978364
143,27.717072809621314
144,27.807347398243397
145,27.955998099068076
146,28.169954234376668
147,28.27851724700909
148,28.402972500462155
149,28.588595985489043
150,28.752805286774382
151,28.76737786410196
152,28.828447396194246
153,28.91839183887717
154,29.034460440200508
155,29.225345821158164
156,29.247009063847642
157,29.487600872438414
158,29.576480583621873
159,29.690780909559617
160,29.927387333469465
161,30.147019786920175
162,30.304404781705557
163,30.488531119231943
164,30.532359262223697
165,30.920188169645822
166,31.176855310235894
167,31.540542182559633
168,31.66846595378739
169,31.92729511784797
170,32.02859432693961
171,32.149658551664544
172,32.295078338012544
173,32.304703023088074
174,32.36819158193693
175,32.7909965309627
176,33.27804218680804
177,33.569956475411296
178,33.71083474904484
179,33.879483667888636
180,34.06613250405112
181,34.07384116746863
182,34.12097279609556
183,34.417413300646466
184,34.50639274575492
185,34.608363304800015
186,34.697171067308645
187,34.85198440836186
188,35.093702395374336
189,34.995625959593596
190,35.310987729905726
191,35.581713580176334
192,35.79014188331626
193,35.96512417597434
194,36.24590223574273
195,36.36573771139163
196,36.42364360341841
197,36.605668837306624
198,36.662980064973866
199,37.122391192989824
200,37.2617753404616
201,37.41262365371917
202,37.41718980503596
203,37.46068284336773
204,37.62329559212306
205,37.73943625540376
206,37.748960171135344
207,38.08672764951859
208,38.1024136611953
209,38.250901213662615
210,38.43262213695088
211,38.35398835783152
212,38.81245849386202
213,39.07655455674932
214,39.15707454394173
215,39.369194353566904
216,39.68310162318991
217,39.966357167732795
218,40.23384271051815
219,40.59276362674782
220,40.87556641386848
221,41.02053557362387
222,41.34521555916441
223,41.74360328391412
224,41.95875403900759
225,42.09450222492608
226,42.2138608197707
227,42.68067457785692
228,42.77294728016545
229,42.93548740874661
230,43.22548886765268
231,43.61317186954349
232,43.70589071317187
233,43.7156819716806
234,44.117420893966674
235,44.45229724769479
236,44.71888994486325
237,44.841894120612665
238,44.84209302506995
239,45.288302682724954
240,45.39273993750738
241,45.55642033994799
242,45.837213926871314
243,46.068156900101414
244,46.186067110999645
245,46.63543518217949
246,46.76954154410112
247,46.88366434116362
248,46.85165250034244
249,46.88773321842656
250,47.08364801373157
251,47.173162575357125
252,47.59671538057608
253,47.708693833603945
254,47.81426788497099
255,47.9409548650766
256,48.035767195865716
257,48.2837149686118
258,48.353977215875034
259,48.307419055000466
260,48.48803338808489
261,48.74592965843905
262,48.846689118906525
263,48.935213117124086
264,49.097080440526284
265,49.19166855728808
266,49.41223571033548
267,49.70977289458641
268,49.74080977367558
269,50.0474836987511
270,50.14361243604712
271,50.368639261069106
272,50.69963542208302
273,50.931615992398676
274,51.07942408835779
275,51.05986504986431
276,51.0831809410222
277,51.219439226195234
278,51.25623130565532
279,51.553865298560254
280,51.927240150982584
281,51.95116788510394
282,51.98178318326414
283,52.1490182908914
284,52.479335981721114
285,52.56276789451414
286,52.731741953265285
287,52.92952573481781
288,53.154897790953605
289,53.21074309372371
290,53.37489189018707
291,53.47867439457043
292,53.491354293046726
293,53.783278248675266
294,54.02552974306917
295,54.10403050056964
296,54.333982734570625
297,54.506218263362015
298,54.85293804469321
299,54.9925098612648
300,55.257013321766735
301,55.3316841989081
302,55.4331321951654
303,55.421989516756994
304,55.52064334112062
305,55.57479136209164
306,55.654315202317456
307,55.678838178764785
308,55.70688380303679
309,55.916166628731375
310,55.93451861145963
311,56.11341120164905
312,56.41539069012988
313,56.4557699388496
314,56.73152638023863
315,56.94238798163651
316,57.02320581965872
317,57.319787673141875
318,57.41221203125723
319,57.71793160486788
320,57.8301454663749
321,58.10792810380355
322,58.295490292566505
323,58.41267582755444
324,58.6063405251673
325,58.63513681018074
326,58.71693260707883
327,58.87838733127028
328,59.09701192590195
329,59.22163082258234
330,59.48612302424484
331,59.52218795926069
332,59.67641890495243
333,59.702733276588276
334,59.92638531806556
335,60.24187467050335
336,60.27822141503459
337,60.283521097361565
338,60.647397538987306
339,60.812641077993845
340,61.06770452498096
341,61.23599459257419
342,61.350511355518584
343,61.59717838236848
344,61.832461920818425
345,61.89918265631037
346,62.009569856543095
347,62.02259006805851
348,62.188080115341
349,62.36039976477463
350,62.35426778438824
351,62.56185409966477
352,62.9801108019839
353,63.180237942456415
354,63.17723414462389
355,63.280150087678734
356,63.318922329514706
357,63.47282382408619
358,63.581315467232855
359,63.702194240471115
360,63.78197825218788
361,63.90860425669098
362,63.98974668041301
363,64.03283673764423
364,64.11984439049948
365,64.24773141944497
366,64.44443858684932
367,64.5210740627769
368,64.64908473580377
369,65.0064215611408
370,65.13959444327361
371,65.17475955231608
372,65.39431707798501
373,65.5478153567298
374,65.65342627172066
375,65.71374716534417
376,65.89062593211764
377,66.26423882205023
378,66.45182399892424
379,66.70747399841613
380,66.86503084058903
381,66.86898940077754
382,66.87768937371939
383,67.19025263452087
384,67.34450211971802
385,67.48073378841808
386,67.75381440933373
387,67.98160668889804
388,68.09610463402001
389,68.32576881539211
390,68.3030332300313
391,68.45443711811284
392,68.49767945211123
393,68.57667625477995
394,68.95671580654465
395,69.26224000966096
396,69.38637060073334
397,69.46304053431655
398,69.53482829868867
399,69.59285714945996
400,69.70871043149472
401,69.94483843518965
402,70.14670921141736
403,70.36090253811624
404,70.49603629499252
405,70.7381414874389
406,71.09144077009225
407,71.34914479993027
408,71.50036266187699
409,71.65744019669395
410,71.64259734577382
411,71.83123150152878
412,72.05759091832542
413,72.28835552015572
414,72.4048310304733
415,72.68399731773664
416,72.68481557982393
417,72.89173712810222
418,72.85336135270632
419,73.027695095795
420,73.19683894084997
421,73.16317054375793
422,73.38992970744346
423,73.43396273363385
424,73.43373909065143
425,73.61070900264734
426,73.5532800100374
427,73.56577962947337
428,73.97405786076065
429,74.30888626412563
430,74.4222684890678
431,74.71323891418858
432,74.81493439165097
433,74.99302344312608
434,75.14389944757876
435,75.13624558310808
436,75.34524092345768
437,75.40020867756299
438,75.47289515813597
439,75.62118961686028
440,75.97041189307932
441,76.14872875729434
442,76.47819727213947
443,76.49316756821219
444,76.48293344813507
445,76.69033754260927
446,76.76751823947332
447,77.65852118906129
448,78.32696478812298
449,78.55973625925817
450,78.69658518630594
451,78.84305024150265
452,79.00249335550583
453,79.06290311035565
454,79.21631133498262
455,79.2509452183062
456,79.46970175669749
457,79.61438145695936
458,79.80819401757768
459,80.00682090585356
460,80.15004060597663
461,80.40002651039289
462,80.40907318666498
463,80.73438179159754
464,80.93923971518709
465,81.1168054552717
466,81.25789279426742
467,81.33283444724633
468,81.47582137744217
469,81.8945523485446
470,82.00561888068793
471,82.15284931225742
472,82.19318585207532
473,82.1931295182579
474,82.42385928537499
475,82.60608695366348
476,82.72414248402437
477,82.82594739110449
478,83.09106276078658
479,83.28093992160163
480,83.24872526332081
481,83.32834347943508
482,83.37673373363916
483,83.34861772043057
484,83.35649326520829
485,83.47771236957361
486,83.50764695310654
487,83.64483855559048
488,83.57693886745355
489,83.87825435378329
490,84.03173454535755
491,84.21837034442794
492,84.29234001378953
493,84.38162257430407
494,84.35267971272793
495,84.54765049413635
496,84.71660958871963
497,84.72213227394342
498,85.0032015915588
499,85.05435754517717
500,85.20414019223395
501,85.28365544825616
502,85.29237992530223
503,85.33440520889775
504,85.6927905033648
505,86.04311410469094
506,86.16918421971832
507,86.42179513446163
508,86.4981831103407
509,86.5626152225988
510,86.70621391710074
511,86.80618877839417
512,86.9229576283509
513,87.09203824804514
514,87.36942074537296
515,87.63701014692802
516,87.702647204295
517,87.79341816296377
518,87.82325762521053
519,87.93280589125233
520,88.32078767184619
521,88.5196136213356
522,88.66635303126729
523,88.8025149936017
524,88.96351542569502
525,89.12209972245176
526,89.37478765365006
527,89.53816745707115
528,89.58960417024745
529,89.69928706424443
530,89.86983792568495
531,89.88270004881696
532,89.87240141935429
533,89.94535569618094
534,90.08390263069016
535,90.1244035633674
536,90.13315187760614
537,90.26405894697983
538,90.25141153902632
539,90.35791674114664
540,90.62177129838605
541,90.81104386390174
542,90.6886034646917
543,90.92023165765788
544,91.1424073762632
545,91.20853417760418
546,91.39597521173349
547,91.50851313431478
548,91.80527496579172
549,92.02478470779094
550,92.15374885238495
551,92.22616260303764
552,92.47025962243521
553,92.70743796675842
554,92.86608347361408
555,92.9216737309518
556,92.94218060374409
557,93.1433451993441
558,93.14415330867396
559,93.06703617046466
560,93.09566630933786
561,93.22492307439117
562,93.46148261813232
563,93.56372180413346
564,93.6347882986735
565,93.96529060079567
566,94.01752759994483
567,94.09172467659727
568,94.26304325062185
569,94.43369631590897
570,94.49287834899182
571,94.55440743189858
572,94.4878328615345
573,94.64779002441483
574,94.66728720457733
575,94.96750290367766
576,95.03508039917625
577,95.21191872395038
578,95.50365916363363
579,95.5955251850697
580,95.61299313948555
581,95.80989511367267
582,95.8611666325158
583,96.04954571103546
584,96.25699477008327
585,96.14314583282665
586,96.22013836970953
587,96.33485182692615
588,96.33391272796875
589,96.39587772181052
590,96.66383550689396
591,96.89693872287407
592,97.08439530367137
593,97.0778299350923
594,97.10792560158461
595,97.40529228309754
596,97.44820550391489
597,97.57610000554213
598,97.60743015605242
599,97.60375654048993
600,97.86506991210325
601,97.95022846073404
602,98.02666147675855
603,98.13808600057934
604,98.16758713817735
605,98.29993804883809
606,98.15263382940232
607,98.19753450475241
608,98.55108073835919
609,98.6676518836194
610,98.79343858683379
611,98.86224024627477
612,99.0355309907144
613,99.12719072121845
614,99.18891162141199
615,99.34989482111077
616,99.59619339371987
617,99.75040692367324
618,99.82111279088139
619,99.98561637693449
620,100.08600073381581
621,100.28931383854524
622,100.32535735795331
623,100.36167540328707
624,100.45940521583245
625,100.62408106424871
626,100.75206466994354
627,100.88777396094862
628,101.01733103707147
629,101.2847265841497
630,101.50432950368389
631,101.55382683604205
632,101.67608301680812
633,101.80599331190496
634,101.81562951515598
635,102.05350928175872
636,102.18397862627239
637,102.31004746739535
638,102.5751623955413
639,102.78041036376422
640,102.86008651955588
641,102.88534996251047
642,102.96775017079158
643,103.33739860255017
644,103.47604799858559
645,103.55751305346422
646,103.56196907136997
647,103.60917446311419
648,103.78365478060715
649,103.94504306478797
650,104.01902979605151
651,104.30797020865245
652,104.33389928026467
653,104.48995122288925
654,104.55979518192169
655,104.59026766840896
656,104.92628979423469
657,105.18573029138004
658,105.36840748805311
659,105.54098851934823
660,105.76117075892714
661,105.84566045153035
662,105.85070676815558
663,106.00971478053883
664,106.17830026755449
665,106.2784696949605
666,106.33104772675901
667,106.34056973561763
668,106.55728261229059
669,106.56346261783551
670,106.93826191191822
671,107.08700282249778
672,107.17077626053904
673,107.48660598678157
674,107.55681426871273
675,107.56002820026863
676,107.90362161514597
677,108.102664076169
678,108.15734653759985
679,108.23710900954646
680,108.36409014605397
681,108.68067770747149
682,108.6872782939249
683,108.7465756365855
684,108.99070916197651
685,108.9921578897302
686,109.0781424617019
687,109.07779899062386
688,109.09940058132545
689,109.22016439794302
690,109.37466579821168
691,109.50368456932557
692,109.62688247393832
693,109.62642167282574
694,109.82062095499475
695,109.88842615202255
696,110.0668842884325
697,110.1589050483004
698,110.44931285927227
699,110.5911724817008
700,110.73189219067964
701,110.89946579479012
702,111.05953471629725
703,111.1058233959186
704,111.24500326782078
705,111.3284592797853
706,111.34395888827888
707,111.45384511112697
708,111.69827637912911
709,111.88892785564055
710,111.90946967248203
711,112.0990675256301
712,112.40544804197015
713,112.55579855651452
714,112.8850229607597
715,113.03367292255177
716,113.07303143326453
717,113.17281454884086
718,113.28373483909631
719,113.61070411944017
720,113.63963774860079
721,113.84653200348096
722,113.98196899221473
723,114.04655065809204
724,113.99470568188245
725,114.09522316736808
726,114.13843244642295
727,114.30242472619656
728,114.60285809764974
729,114.78471111196673
730,114.97095762527502
731,115.14700646156165
732,115.16026457616574
733,115.17144044496038
734,115.2978752754381
735,115.46878545923884
736,115.5213999654793
737,115.67322080259353
738,116.14881356957285
739,116.21873196434649
740,116.29081764786604
741,116.54927363693781
742,116.66880131491742
743,116.82145865040184
744,116.84893213222347
745,117.21841652265434
746,117.42185426041168
747,117.51153224167516
748,117.62207811780848
749,117.97526876157929
750,118.28625922776084
751,118.39124669283001
752,118.39222631575282
753,118.40865622201947
754,118.55484727323656
755,118.78908984261541
756,118.85003620562453
757,119.05989334408069
758,119.31294698492194
759,119.57704155562054
760,119.72025991295331
761,119.83193699129683
762,119.8413989279805
763,119.98941694954412
764,120.12068422320435
765,120.29252257891997
766,120.3992288687872
767,120.43568057886215
768,120.6874850560228
769,121.13047880660392
770,121.21833591084359
771,121.44291967623673
772,121.51644646965843
773,121.49848242600581
774,121.60121344183298
775,121.62754703878196
776,121.87881986764876
777,121.98754392757753
778,122.2632391027254
779,122.38288446786464
780,122.62272169793106
781,122.71499469441193
782,123.06777892058292
783,123.04864400033449
784,123.38879504367941
785,123.50668531786057
786,123.52019382264483
787,123.57377919759489
788,123.67098544863951
789,123.7913171049131
790,123.80224094443193
791,124.01039369413161
792,124.17913575803665
793,124.42159593586149
794,124.73130269218193
795,124.7694490883577
796,124.93749123978732
797,125.04767051305052
798,125.07940422001585
799,125.3007472795406
800,125.45945915461874
801,125.60480224047318
802,125.65557032846442
803,126.0006009774904
804,126.28225616357761
805,126.4375126741441
806,126.68175477156917
807,126.87407639990568
808,127.00196741067677
809,127.09586866453783
810,127.1114523145648
811,127.1915756293362
812,127.24616736583896
813,127.43241303836051
814,127.43241303836051
815,127.62673936182121
816,127.66462856104312
817,127.69470522785862
818,127.8818926058419
819,128.03509743539198
820,128.12479512576127
821,128.1316110450711
822,128.46588580600937
823,128.5101056537846
824,128.47128478995015
825,128.64976451774254
826,128.73244664770482
827,128.97731905904678
828,129.15373454502492
829,129.17093046172238
830,129.34970263058185
831,129.4248893715456
832,129.4686880471097
833,129.48248406434584
834,129.6191727985931
835,129.9120590577024
836,129.92029139929977
837,129.9604061838818
838,130.20958626010957
839,130.47645718406483
840,130.47852249332897
841,130.4882233362606
842,130.49202237827308
843,130.71883257405352
844,130.75281154438449
845,130.7963391337761
846,130.93701091487944
847,130.99343319025883
848,131.11925140527285
849,131.25104239102987
850,131.34775136560717
851,131.4919361555227
852,131.62897798078288
853,131.856081179436
854,131.99906045289578
855,132.13134602159545
856,132.24928668468326
857,132.49127775122258
858,132.5613228735568
859,132.78744842384646
860,132.82059730559672
861,132.89591758574554
862,132.9560173748377
863,133.00235562195937
864,133.07649507517175
865,133.24015729693934
866,133.34024489366828
867,133.53205789713087
868,133.53613865778476
869,133.62688823640207
870,133.6553223738683
871,133.66304215764652
872,133.68712102432565
873,134.37303263852274
874,134.48983957128232
875,134.57918498314748
876,134.64999980132188
877,134.7800191928122
878,135.00195576785904
879,135.09706627379532
880,135.04639839352694
881,135.07372311875173
882,135.17389678246278
883,135.31307177243835
884,135.45557016641683
885,135.61953555714024
886,135.78596245158067
887,135.8229352258297
888,135.84939141758738
889,136.02751002236346
890,136.057017746124
891,136.12328282495344
892,136.21754163155998
893,136.30993043300145
894,136.38676537719402
895,136.6139200307778
896,136.5937700157343
897,136.76127281730754
898,136.7801496609417
899,136.91187857250537
900,137.11455872526784
901,137.20585720829922
902,137.35269281415052
903,137.35269281415052
904,137.49873510717384
905,137.57484655156324
906,137.62492802734934
907,137.73634804816584
908,137.79746563936706
909,137.92738090073377
910,138.27918079028916
911,138.37000917731206
912,138.50659759863092
913,138.64826084476218
914,138.75065263928025
915,138.731471920719
916,138.76723696574467
917,138.8475728587802
918,139.0370986627465
919,139.05286858980693
920,139.29248868822395
921,139.34669608198413
922,139.44925813192248
923,139.52139879258584
924,139.64368122706412
925,139.72052698795218
926,139.82574219133454
927,139.82574219133454
928,139.99581868465856
929,140.27731348930715
930,140.38444070342413
931,140.52258665630143
932,140.55434432401887
933,140.77168660702523
934,140.80546965353383
935,141.02639536427847
936,141.1031805709316
937,141.25760530728647
938,141.23537540947035
939,141.36492984007265
940,141.42252217887926
941,141.48504708923605
942,141.80211387838324
943,142.09209074922282
944,142.20441189564957
945,142.2657478050851
946,142.5823021070502
947,142.71940021795155
948,143.21759564142113
949,143.11574499218617
950,143.20527154601115
951,143.35420958156197
952,143.5364964012982
953,143.6588620780366
954,144.07153589646313
955,144.18849716919988
956,144.32189097083096
957,144.45683170658202
958,144.66007321700147
959,144.70350485903964
960,144.86268909465298
961,145.07329362906148
962,145.11016702387164
963,145.53707081393924
964,145.58682202945283
965,145.66563939533532
966,145.6634187283097
967,145.87427334079007
968,146.17221762271544
969,146.2528076423742
970,146.40045898347154
971,146.53901573287357
972,146.57660755132008
973,146.60753782825765
974,146.77619555423468
975,146.77596204277972
976,146.98237125928966
977,147.20492854568516
978,147.25949407035284
979,147.28442092471246
980,147.48969537855544
981,147.63061871571625
982,147.69088655103891
983,147.7169858073627
984,147.84142238063038
985,147.88437714368365
986,147.91285237794006
987,147.94955174528846
988,148.07559496260254
989,148.66084502137272
990,148.75485027104187
991,148.7514066975429
992,148.83988972665975
993,148.95756802708985
994,149.05696041736337
995,149.36484144513486
996,149.64404890686455
997,149.690725157494
998,149.85308056883446
999,149.87160972658003
1000,149.90097312853808
1001,150.05468062651602
1002,149.92626483239914
1003,149.93253377431316
1004,149.93253377431316
1005,150.02831291502108
1006,150.19934736554106
1007,150.3051873122339
1008,150.34324518625294
1009,150.41651523816387
1010,150.43467429565885
1011,150.47626036431313
1012,150.5155192389785
1013,150.78743305082315
1014,150.8434159505236
1015,150.9123320259501
1016,151.04332250582667
1017,151.0402746450214
1018,151.07368814983332
1019,151.1223599590433
1020,151.32029941551406
1021,151.41700062392306
1022,151.67084491288395
1023,151.84586567619425
1024,151.88768349096125
1025,152.02964846042096
1026,152.07666159668983
1027,152.12714724713493
1028,152.17889753450677
1029,152.1533026496471
1030,152.21277196259982
1031,152.54309647011965
1032,152.84923458474532
1033,152.9336650753875
1034,152.91822634238943
1035,152.91822634238943
1036,153.03910490669273
1037,153.00298841681263
1038,153.33944451641932
1039,153.42331397885346
1040,153.5151564784021
1041,153.6501706487141
1042,153.68555683259976
1043,153.59224187963386
1044,153.6439722340861
1045,153.87232711920862
1046,154.0346311840237
1047,154.1020322281749
1048,154.19980915775793
1049,154.30183318144742
1050,154.41672430280556
1051,154.49447776354413
1052,154.43645239871745
1053,154.44511081229825
1054,154.44548772921615
1055,154.43487836409366
1056,154.50424215388662
1057,154.66235452685967
1058,154.7115058398997
1059,154.72848931270198
1060,154.96749133521354
1061,155.06539771494272
1062,155.09876477262787
1063,155.3572825686244
1064,155.3572825686244
1065,155.39073302227078
1066,155.434424012937
1067,155.69733872986328
1068,156.03178155859774
1069,156.018103842152
1070,156.1846222600363
1071,156.2233772667408
1072,156.80895055232205
1073,156.82447951886104
1074,157.01030549067752
1075,157.15234357691213
1076,157.20625152021924
1077,157.32232502596023
1078,157.47499745816233
1079,157.55161964698524
1080,157.5849680243485
1081,157.68364890381142
1082,157.926902445027
1083,158.0000130262917
1084,158.2434291675139
1085,158.2602008276966
1086,158.4333321155538
1087,158.44142709433206
1088,158.53806998365442
1089,158.70046269919567
1090,158.65862403503775
1091,158.75605935525778
1092,158.99147855097831
1093,159.0094405267572
1094,159.07019314862612
1095,159.35828156069263
1096,159.38750733487896
1097,159.47920552792547
1098,159.80252962377227
1099,160.01568231429795
1100,160.13459225983695
1101,160.30523829996886
1102,160.48962470961553
1103,160.63636382887907
1104,160.7223194478329
1105,161.04856808960696
1106,161.1403425856371
1107,161.30903590018622
1108,161.33845059118767
1109,161.33126606943748
1110,161.36137382844316
1111,161.79333222883
1112,161.94181118565245
1113,162.00151340967955
1114,162.0343409426548
1115,162.33298010576044
1116,162.36679462441464
1117,162.47445523539355
1118,162.51661806316457
1119,162.57650354599173
1120,162.6504445922634
1121,162.75984692144746
1122,163.03774482245706
1123,163.13724530046417
1124,163.31859473145403
1125,163.37364671679396
1126,163.64003291986484
1127,163.66692296830928
1128,163.82052198097276
1129,163.94514735321894
1130,163.95861306006492
1131,164.0112167536437
1132,164.19185235475467
1133,164.5273804785507
1134,164.55361435498588
1135,164.67829035831494
1136,164.70368331837778
1137,164.81582116470594
1138,164.87906195054208
1139,165.04425257534086
1140,165.0757633750734
1141,165.16854091366514
1142,165.16216581707292
1143,165.35800777165454
1144,165.37223608225017
1145,165.37223608225017
1146,165.41621404393265
1147,165.6249620712418
1148,165.96994158843137
1149,165.9937747994094
1150,166.02206393865177
1151,166.09511425468872
1152,166.21407215407152
1153,166.29785450662382
1154,166.438794238534
1155,166.49411813868394
1156,166.60830084927724
1157,166.81851791954125
1158,166.92439594061923
1159,167.08494604075128
1160,167.16688739075056
1161,167.4532470300449
1162,167.47302710139883
1163,167.55152383383574
1164,167.57553720716558
1165,167.67512750147097
1166,167.8577290749466
1167,167.96360131835746
1168,168.0192225448572
1169,168.06813068788693
1170,168.13674483385614
1171,168.21819383180605
1172,168.25301177426485
1173,168.27520782007431
1174,168.40376617429413
1175,168.47149676914472
1176,168.52176718160501
1177,168.62681191029003
1178,168.63975401186985
1179,168.63975401186985
1180,168.6964549118142
1181,168.86606253985508
1182,168.99339423960092
1183,169.02119568707735
1184,169.29595187826266
1185,169.42622133073544
1186,169.47289308293537
1187,169.59191432035541
1188,169.50845153963309
1189,169.9492494056972
1190,170.10939257674843
1191,170.32149982014278
1192,170.41573270569646
1193,170.27068659730583
1194,170.31115766079088
1195,170.32631088764427
1196,170.43794080628754
1197,170.68029335980083
1198,170.83386510691247
1199,171.03987985915134
1200,171.2121359359308
1201,171.2113327686132
1202,171.33303068567704
1203,171.36302295960726
1204,171.30614451705293
1205,171.16311878179891
1206,171.18667098882105
1207,171.20206432421872
1208,171.20206432421872
1209,171.2229881156904
1210,171.4706807872022
1211,171.56009223252977
1212,171.68490023527676
1213,171.8197877135721
1214,171.98180401592543
1215,172.1066499546248
1216,172.25753846652825
1217,172.29923342930354
1218,172.5227314092317
1219,172.68727788895774
1220,172.7673297728729
1221,172.77735183192198
1222,172.96525349581322
1223,173.06296085113243
1224,173.17727424111516
1225,173.17727424111516
1226,173.17727424111516
1227,173.3953761865796
1228,173.5896269315093
1229,173.6603168292098
1230,173.81436669723084
1231,173.80406585328427
1232,173.86773894631105
1233,173.99027192052262
1234,174.0505608919692
1235,174.22080054274838
1236,174.28086768958462
1237,174.3475345767943
1238,174.4522399724895
1239,174.5753637812339
1240,174.70657315201595
1241,174.8193290885433
1242,174.91823454595428
1243,175.0444944980593
1244,175.22284895049694
1245,175.23994009271144
1246,175.28955965196167
1247,175.58715173294985
1248,175.7314803172138
1249,175.92000778643194
1250,175.92247449265432
1251,176.20139106300803
1252,176.26927089795004
1253,176.30316277696264
1254,176.3290768133651
1255,176.56815911441362
1256,176.6580849946402
1257,176.7914481693328
1258,176.8591664159855
1259,176.9961621633746
1260,177.01199716190928
1261,177.17656379912165
1262,177.20273029271854
1263,177.22681082185878
1264,177.30700324159088
1265,177.59577064011296
1266,177.65837177163385
1267,177.75038324908536
1268,177.9444075672876
1269,178.26024921985024
1270,178.63751672815312
1271,178.7110222401348
1272,178.7697859824258
1273,178.8035342334563
1274,178.8628464712155
1275,178.85496769292342
1276,178.8931907173418
1277,178.92629636502696
1278,178.93145557749565
1279,179.11163466512627
1280,179.33854572188682
1281,179.3715125851493
1282,179.43328116406644
1283,179.75752844218968
1284,179.7647054072191
1285,179.97374623060142
1286,180.0599748217747
1287,180.08669346966445
1288,180.2482640247757
1289,180.39039719968196
1290,180.43755339626472
1291,180.4474215326493
1292,180.46771295056746
1293,180.6024235245761
1294,180.77836489634274
1295,180.82015061817387
1296,180.9481791265555
1297,181.09622162331488
1298,181.17315852074924
1299,181.22139779361837
1300,181.31558848372117
1301,181.32063761199043
1302,181.61850279039854
1303,181.68044170477577
1304,181.92537935905045
1305,181.9790728268939
1306,182.05181473083164
1307,182.38432397545608
1308,182.63159814587448
1309,182.6961863811564
1310,182.75649235640293
1311,182.94477341655417
1312,183.17129442039737
1313,183.1951197110302
1314,183.21054949648607
1315,183.47255688404198
1316,183.47255688404198
1317,183.61075178463662
1318,183.62848926605014
1319,183.92577565225128
1320,184.18048834213747
1321,184.2222959898536
1322,184.30194981982117
1323,184.50493357725563
1324,184.59019103970456
1325,184.59072575097326
1326,184.67780107916718
1327,184.73618009434077
1328,184.78736150729895
1329,184.89041678707983
1330,184.93607043463243
1331,185.5122804489288
1332,185.55591457245552
1333,185.5560588950831
1334,185.617069470149
1335,185.64410946037222
1336,185.72452736374913
1337,185.9281062185349
1338,186.16451669210775
1339,186.22594886340025
1340,186.28635636524152
1341,186.40310009817586
1342,186.42946165489536
1343,186.5147689657069
1344,186.6352849700735
1345,186.64737590214244
1346,186.66953029433952
1347,186.70502219822322
1348,186.92089115404332
1349,187.0962867385849
1350,186.99418749772727
1351,186.99418749772727
1352,187.3649205778854
1353,187.37218514162976
1354,187.41123702059087
1355,187.48909309271062
1356,187.53261959759223
1357,187.5742366795162
1358,187.75894509283262
1359,187.74812586793644
1360,187.8059372638745
1361,187.91178970573418
1362,187.9583701069428
1363,188.2047510141957
1364,188.29575505759638
1365,188.6003239370504
1366,188.70098907561658
1367,188.98616538952035
1368,189.13458477074857
1369,189.21980115829697
1370,189.38323154656763
1371,189.40200213562406
1372,189.43244466154277
1373,189.54570256392196
1374,189.70211149047265
1375,189.75240656031804
1376,189.8450724950861
1377,190.11528739143586
1378,190.17603913540768
1379,190.2160983696237
1380,190.3669289067543
1381,190.44780657027044
1382,190.48163180390486
1383,190.72572344647048
1384,190.78069862185794
1385,190.78069862185794
1386,190.81017159831362
1387,190.97698961176897
1388,191.20989483469523
1389,191.3276965663271
1390,191.3276965663271
1391,191.52881517435245
1392,191.7678853045138
1393,191.8307204509829
1394,192.0108073128895
1395,192.09506752432927
1396,192.2881877125539
1397,192.32869598710488
1398,192.38319830668942
1399,192.47995678209492
1400,192.50826918828707
1401,192.59978458604482
1402,192.68371731891276
1403,192.77177134993283
1404,192.9763264565718
1405,192.943031347346
1406,193.09017517408455
1407,193.1091048120848
1408,193.23493618952168
1409,193.32215998986672
1410,193.5290423538186
1411,193.6310917410105
1412,193.6270216681378
1413,193.66839159564657
1414,193.69663301908454
1415,193.72004526189153
1416,194.12191017135575
1417,194.2366205424597
1418,194.2513326898656
1419,194.25624705404363
1420,194.33233730022917
1421,194.35813749762374
1422,194.71652600597986
1423,194.6963390191223
1424,194.72250712664172
1425,194.72675350426172
1426,194.83027758348368
1427,194.8805307881317
1428,194.99461608098684
1429,195.08755875122804
1430,195.1393331494022
1431,195.32411171639106
1432,195.57225880160863
1433,195.63327993568046
1434,195.65359553700642
1435,195.89430364816843
1436,196.080274259575
1437,196.15998892643975
1438,196.45718117034187
1439,196.58053873390475
1440,196.602791528771
1441,196.63047822316162
1442,196.74313431476148
1443,196.915041364594
1444,196.97322500342565
1445,197.0051469541896
1446,197.24305851590066
1447,197.4772708458857
1448,197.63859858240866
1449,197.6435719552953
1450,197.73743305580183
1451,197.91149704150826
1452,197.95022500286044
1453,197.95995071063217
1454,198.22699054840032
1455,198.67926255241602
1456,198.85428763402686
1457,198.87212969511626
1458,198.9204526366493
1459,199.07487342233392
1460,199.44841142325512
1461,199.65589238609272
1462,199.77053911851903
1463,199.77413212781704
1464,199.86566243875316
1465,199.97040067665804
1466,200.01014761381722
1467,200.12887747259083
1468,200.12887747259083
1469,200.34834479831574
1470,200.61602078795093
1471,200.61742625917276
1472,200.6383363704483
1473,200.83858554419356
1474,200.93042901808164
1475,200.93042901808164
1476,201.0771765445624
1477,201.20225870591622
1478,201.34871608021177
1479,201.35556647171882
1480,201.4063155507435
1481,201.43235326402967
1482,201.54052054727796
1483,201.62363040163675
1484,202.09605210524435
1485,202.48566585014083
1486,202.55176331918895
1487,202.6209908702031
1488,202.65503634067446
1489,202.85652885781738
1490,202.88593100751612
1491,202.90505581134377
1492,202.90262869853802
1493,202.90952820910746
1494,202.9885615102446
1495,203.03944843531823
1496,203.04308999673668
1497,203.11139911499674
1498,203.17304894643092
1499,203.21769314619291
1500,203.22959254617996
1501,203.49969381492062
1502,203.6142989537777
1503,203.61506278020957
1504,203.62698367851257
1505,203.69083745299042
1506,203.7193489960799
1507,203.74158386452552
1508,203.88647153923554
1509,204.00396538357774
1510,204.05725958453894
1511,204.31940035265046
1512,204.4518052844724
1513,204.65768155503307
1514,204.64598030533415
1515,204.7050895776137
1516,204.77531525831017
1517,205.0443530716442
1518,205.21090392367952
1519,205.30228622583857
1520,205.40393306292424
1521,205.42853182224914
1522,205.45686383082113
1523,205.50103824674056
1524,205.60674136466324
1525,205.66795398878233
1526,205.6598712817569
1527,205.8226597088821
1528,205.8606426191993
1529,205.82766131600928
1530,205.9431360559951
1531,205.81642330365634
1532,205.81346293702418
1533,205.8767689110029
1534,206.05448027789666
1535,206.03625432330438
1536,206.05635836175634
1537,206.20412506281696
1538,206.3688168837514
1539,206.45504063512672
1540,206.54309678462735
1541,206.6744657018153
1542,206.74373677827043
1543,206.7637037685865
1544,206.7558073989603
1545,206.80206812883011
1546,206.8934507490511
1547,206.94674703400418
1548,207.066571066273
1549,207.10210170967613
1550,207.1269199050252
1551,207.26227990747728
1552,207.51161859864413
1553,207.64505390729448
1554,207.6831209843811
1555,207.66338395971064
1556,207.7158992045535
1557,207.74050448260837
1558,207.84516025457506
1559,207.94290244486643
1560,207.97855036221583
1561,208.09202522412727
1562,208.15276230388838
1563,208.24645721456386
1564,208.32883916922148
1565,208.41586231128215
1566,208.4484821187293
1567,208.5215259643545
1568,208.66780002081885
1569,208.86231536817672
1570,208.92963976714861
1571,209.11467625246206
1572,209.19753190078046
1573,209.200527388246
1574,209.1999175124352
1575,209.28054450214296
1576,209.28193161215572
1577,209.43666175676225
1578,209.4532352867945
1579,209.47631841933503
1580,209.5928323087194
1581,209.61426603804162
1582,209.63776973753346
1583,209.72592812077707
1584,209.75453855929857
1585,209.79702851638316
1586,209.91303046415356
1587,210.093657002157
1588,210.22847374355055
1589,210.45220829388975
1590,210.57576738981732
1591,210.5697071910256
1592,210.55978959904803
1593,210.55978959904803
1594,210.79563969400675
1595,210.7461665768567
1596,210.9029759313714
1597,210.94922441825764
1598,211.0049287745455
1599,211.06600491972523
1600,211.1330283372189
1601,211.14957907983035
1602,211.21031683009866
1603,211.2836104757843
1604,211.3182444904413
1605,211.3353988955019
1606,211.37680541083188
1607,211.44779778032725
1608,211.50594117160173
1609,211.6094432541792
1610,211.74123226174638
1611,212.06290814910435
1612,212.4459650006841
1613,212.56522036998058
1614,212.59558731605475
1615,212.6478820734523
1616,212.6478820734523
1617,212.88533215302473
1618,213.1592355085936
1619,213.26082619033653
1620,213.32131819135762
1621,213.33274516384037
1622,213.49035635558957
1623,213.54829853680062
1624,213.56600694696454
1625,213.692031318662
1626,214.03980680376907
1627,214.2137606224983
1628,214.4362465185135
1629,214.61591636899408
1630,214.82270601854393
1631,214.91004540645534
1632,214.95895505981207
1633,215.00695393026177
1634,215.05295297864714
1635,215.16183741258118
1636,215.2477594614748
1637,215.28523535129057
1638,215.31179615598262
1639,215.3324276046792
1640,215.43803027108117
1641,215.52268868366934
1642,215.66439832525953
1643,216.0167780035325
1644,216.03604105744864
1645,216.03848700398348
1646,216.1911684068959
1647,216.34562147680103
1648,216.3957036341338
1649,216.37545693087526
1650,216.53064479154364
1651,216.4785877094053
1652,216.5601801333449
1653,216.55928107353276
1654,216.59292463251103
1655,216.7665105924022
1656,216.7698375318257
1657,216.84626415067288
1658,217.06702639031778
1659,217.188990680734
1660,217.20184775790162
1661,217.2851892928586
1662,217.35094800328253
1663,217.5650807412206
1664,217.69372596345184
1665,217.85148898380208
1666,217.93916459404056
1667,218.01612333358992
1668,218.1315029699815
1669,218.13994972760554
1670,218.1474253071749
1671,218.10889888464902
1672,218.2651977281784
1673,218.26495596911946
1674,218.37781882714904
1675,218.45259834129175
1676,218.45259834129175
1677,218.66721769205606
1678,218.69368843848767
1679,218.81288361791786
1680,218.91122597089608
1681,218.91658182918147
1682,218.96647258094222
1683,219.0846158758684
1684,219.12538322634623
1685,219.099762667956
1686,219.17306219060123
1687,219.2639764579384
1688,219.33987580001403
1689,219.40986308333976
1690,219.42576019952602
1691,219.4841383484468
1692,219.56118654256437
1693,219.8398681062298
1694,220.01324899369325
1695,220.12379287627422
1696,220.19964518836565
1697,220.25335074167435
1698,220.45788783944147
1699,220.5181380508185
1700,220.534650911325
1701,220.5425411951831
1702,220.55915828135088
1703,220.64906694644296
1704,220.73302402895158
1705,220.82111440637038
1706,220.97855754426206
1707,221.26338602750462
1708,221.3363186946272
1709,221.45762218194318
1710,221.58628488803348
1711,221.719850442964
1712,221.90249289889556
1713,222.23257905556403
1714,222.31095287255468
1715,222.53263188553157
1716,222.83929217601005
1717,222.87889568052768
1718,223.04148842572462
1719,223.04574080874022
1720,223.27649872779085
1721,223.51213428288435
1722,223.7297332855582
1723,223.8529708700089
1724,223.87697297423523
1725,224.08418953107312
1726,224.09202226785504
1727,224.24830659236756
1728,224.24830659236758
1729,224.3658681734738
1730,224.58559962507985
1731,224.6315390938654
1732,224.75569908965753
1733,224.7884661852972
1734,224.87458843422152
1735,225.08233394639495
1736,225.09360534575754
1737,225.12000704874217
1738,225.19777921466596
1739,225.39539690995252
1740,225.4714421032463
1741,225.51200549314157
1742,225.6474772860611
1743,225.65058097264586
1744,226.01948164488937
1745,226.0564423414892
1746,226.19768914786357
1747,226.1542644700018
1748,226.2024505156428
1749,226.20487372937646
1750,226.6286473238336
1751,226.74811736110837
1752,226.91156452592273
1753,226.96267117539293
1754,227.04847541660317
1755,227.1045010372032
1756,227.3037267816851
1757,227.30482714954675
1758,227.39296327382965
1759,227.41275340843913
1760,227.44402944500914
1761,227.571421627752
1762,227.65439957345157
1763,227.67173717049116
1764,227.92756471452236
1765,227.9482983377876
1766,228.0031987286368
1767,228.08780053235236
1768,228.3471510826097
1769,228.44771901120703
1770,228.50834212085226
1771,228.50259323565362
1772,228.60455999678786
1773,228.66329507736918
1774,228.73677934560126
1775,228.79683532283673
1776,229.06213014026113
1777,229.11337445749155
1778,229.24525017774116
1779,229.30807605871112
1780,229.42025791656394
1781,229.4678758577634
1782,229.58821247401846
1783,229.6430291116889
1784,229.77297579338904
1785,229.94282607943057
1786,230.0227042163896
1787,230.16049297277118
1788,230.3338331919286
1789,230.47139663742854
1790,230.6878323435763
1791,230.72588342760932
1792,230.77509660029145
1793,231.02140857287486
1794,231.0168630874113
1795,231.02628427808787
1796,231.14504195078501
1797,231.16746020736443
1798,231.2662052359609
1799,231.31628069485157
1800,231.38913876560696
1801,231.52958083482218
1802,231.75856389304798
1803,231.89006294260648
1804,231.88746711764887
1805,232.0748349344891
1806,232.14049639577246
1807,232.28427011789327
1808,232.27458859477957
1809,232.30096357432762
1810,232.62045339477578
1811,232.87893993521675
1812,232.88313078063078
1813,232.9098423138696
1814,233.07658237075955
1815,233.39609060227266
1816,233.62025785276936
1817,233.65047923360936
1818,234.00605618231586
1819,234.10839067053513
1820,234.16062662407737
1821,234.26065823196956
1822,234.32552596288264
1823,234.4295556874386
1824,234.4946730202296
1825,234.4975108437113
1826,234.56176197373833
1827,234.59695811432772
1828,234.91134041913494
1829,235.16016973502514
1830,235.31671047561872
1831,235.3220101084846
1832,235.42413138099798
1833,235.52080577549663
1834,235.53686089221168
1835,235.61125284548496
1836,235.8870765515494
1837,235.9403321178081
1838,236.02936822071152
1839,236.12103843256085
1840,236.1409963919085
1841,236.19885500517282
1842,236.27596802590455
1843,236.28173676582662
1844,236.35121741866197
1845,236.3655586374525
1846,236.42248721553378
1847,236.46025601091634
1848,236.62867648314355
1849,236.699068594893
1850,236.80092039327127
1851,236.86208966047798
1852,236.92276211173527
1853,236.94622173686378
1854,237.0986298335339
1855,237.23150876668257
1856,237.2224241584979
1857,237.23527455354002
1858,237.23841445825323
1859,237.3427141040217
1860,237.374401358896
1861,237.40312142098725
1862,237.43761045921016
1863,237.51319731392667
1864,237.56124230965696
1865,237.6037236677587
1866,237.68546861083388
1867,237.69779739051506
1868,238.06969644075127
1869,238.25019571464804
1870,238.33992377736413
1871,238.6414664584437
1872,238.7266983664702
1873,238.7684206989647
1874,238.7497964405523
1875,238.8381921045282
1876,238.8953289548773
1877,238.91148359623895
1878,239.04009198564052
1879,239.1497012321833
1880,239.10171807651193
1881,239.15395156949597
1882,239.31587428243122
1883,239.33319472704414
1884,239.42867644861238
1885,239.5748043223178
1886,239.6647661963024
1887,239.8649761539091
1888,239.88161515673397
1889,239.99460636263436
1890,240.1465661772822
1891,240.17716428217318
1892,240.2352368588006
1893,240.29724774766186
1894,240.3865090171522
1895,240.4662858155979
1896,240.49541470319613
1897,240.55220209225118
1898,240.63637616775412
1899,240.7871188061466
1900,240.98992706748916
1901,241.06717034167394
1902,241.20544689266654
1903,241.28954553705455
1904,241.30982505088502
1905,241.3244784457547
1906,241.47768491410315
1907,241.55780047110179
1908,242.0731955843867
1909,242.22334774516207
1910,242.33717568816633
1911,242.34482965625622
1912,242.43283126461228
1913,242.74326087628683
1914,242.74167711920657
1915,242.86820949886038
1916,242.86820949886038
1917,242.95024774418007
1918,242.97396211701007
1919,242.97451424834264
1920,243.0405711032909
1921,243.10504386461238
1922,243.21529828806786
1923,243.32315095024023
1924,243.37062971751337
1925,243.3591830579704
1926,243.47089887199257
1927,243.52225348380338
1928,243.54824635868778
1929,243.80332588047054
1930,243.87535092250846
1931,243.88916630142205
1932,243.99943542860132
1933,244.06629921420864
1934,244.07224810910162
1935,244.2599357990022
1936,244.3102057969448
1937,244.41487487044662
1938,244.4211029929889
1939,244.55005308278868
1940,244.6865060361218
1941,244.7281050156792
1942,244.87936151717756
1943,244.82668597799125
1944,244.93212625588157
1945,245.08421545388964
1946,245.01755608961685
1947,245.08620310060692
1948,245.10554634767942
1949,245.19634986539901
1950,245.2703369499308
1951,245.48528830290132
1952,245.7437924634549
1953,245.95546432852134
1954,246.0152842376018
1955,246.08044099743825
1956,246.1767002223343
1957,246.1926725454833
1958,246.34557580196662
1959,246.5498045760306
1960,246.5498045760306
1961,246.86584761017986
1962,246.97426788351922
1963,247.18023765000441
1964,247.13833757730802
1965,247.16849339947197
1966,247.34424494651165
1967,247.52562638526425
1968,247.6945288408162
1969,247.7159970001993
1970,247.7421487122426
1971,247.81167681099527
1972,247.8441031205872
1973,247.9662672852322
1974,247.97845111088182
1975,248.1637525774388
1976,248.31996630588586
1977,248.37246354663085
1978,248.53211566967101
1979,248.5356002808545
1980,248.66050942598486
1981,248.6309247058498
1982,248.79682456665603
1983,248.93373260036836
1984,248.96660207727567
1985,248.97500600168658
1986,249.04179858791971
1987,249.1651509183583
1988,249.29343595153549
1989,249.34175076497058
1990,249.34245002096327
1991,249.57050512434913
1992,249.5531186943164
1993,249.6266989339724
1994,249.6447720251158
1995,249.76508716947518
1996,249.9331747073056
1997,250.0944958393457
1998,250.15514500292156
1999,250.20847725537223
2000,250.33581000663605
2001,250.564978956792
2002,250.82215735889906
2003,250.9445265408042
2004,251.08467740486827
2005,251.1019265203152
2006,251.37755224556528
2007,251.41052659494628
2008,251.63232152973802
2009,251.64891945095746
2010,251.73586251241156
2011,251.82395341181854
2012,252.0239102194238
2013,251.99700978970174
2014,252.0123286974794
2015,252.03555369605635
2016,252.00070649481094
2017,252.02877891818974
2018,252.08418063857624
2019,252.11204069107652
2020,252.19901651358956
2021,252.22128335500628
2022,252.31682988647853
2023,252.43955753623015
2024,252.50057155239045
2025,252.55436357884872
2026,252.59612709067866
2027,252.71348086169982
2028,252.7589430698036
2029,252.7464138632509
2030,252.6435121527036
2031,252.95531897212217
2032,253.1104805901938
2033,253.29112968739233
2034,253.28149553658358
2035,253.29888669793735
2036,253.3566087802011
2037,253.36712496464344
2038,253.44503767466793
2039,253.58757064599507
2040,253.61145317211782
2041,253.80231304576446
2042,253.88086496350536
2043,254.11442422171697
2044,254.18060650522133
2045,254.25873429827243
2046,254.3048325727658
2047,254.35145503160115


==> data/ada_lower_regret_gtype_clique_group_repeat_40_K_20.csv <==
,0
0,0.0
1,1.9330990102427146
2,2.666621849977664
3,3.0970074869176836
4,3.3523424289996027
5,3.4922940830314104
6,3.5105038814362755
7,3.6284566802986857
8,3.7910082121946926
9,3.945855552367746
10,4.082597823970536
11,4.198189572776838
12,4.239866150625626
13,4.435351701883734
14,4.687508042333615
15,4.915819170541985
16,5.0557419008862805
17,5.671812167137251
18,5.9056485179054015
19,6.344914111728121
20,6.677422346592518
21,6.758755648127472
22,6.81672031785049
23,7.120272354171618
24,7.249900863625228
25,7.604555910316507
26,7.6658563704269875
27,7.723782686169354
28,7.802729592259174
29,7.91991861779155
30,8.05307061018841
31,8.279487970316389
32,8.45575733384037
33,8.402676204987573
34,8.827826873647588
35,9.156472139247024
36,9.14533343828342
37,9.418336218320148
38,9.44091359337843
39,9.531823027857861
40,9.834409735533372
41,10.053906237576568
42,10.142307585090247
43,10.125647511831069
44,10.39175716767399
45,10.468341507239376
46,10.650775639649746
47,10.945839838428347
48,10.968057939068519
49,11.09883814901579
50,11.211915323581877
51,11.284374696400466
52,11.281862329962594
53,12.025916602051758
54,12.41676806916183
55,12.897643423456902
56,13.271199189082413
57,13.477916931386698
58,13.451436128650327
59,13.470470293309795
60,13.692778382507939
61,14.220519397306596
62,14.37679882948137
63,14.645596124554405
64,14.663889476796161
65,14.782486760222696
66,14.940300414765016
67,15.485623099946672
68,15.373282527091899
69,15.425189529961687
70,15.733981319512136
71,16.202072962399523
72,16.396545356918068
73,17.091320322282677
74,17.606781370386024
75,17.63184276742995
76,17.712197239021595
77,18.137270125910494
78,18.218512880878098
79,18.28384990451364
80,18.432045521787057
81,18.719613371341254
82,19.161577999943034
83,19.31521278488895
84,19.189181400731854
85,19.253653263304276
86,19.26872094003392
87,19.46248928313627
88,19.72026692621552
89,19.73164677537559
90,19.84004910423595
91,19.941925783876385
92,20.143066792845367
93,21.082167448839147
94,21.662656606788296
95,22.07415740198235
96,22.071172956496294
97,22.26646397086938
98,22.51864486923735
99,22.846724466108604
100,23.06272060752781
101,23.256840076842145
102,23.53104006411514
103,23.58668631342146
104,23.694970296304568
105,23.626873663621218
106,24.128912041589494
107,24.304502268694137
108,24.233439711227774
109,24.391889904993647
110,24.631542615971505
111,24.852032163231307
112,24.95260916059508
113,24.952400439576227
114,25.105870743836654
115,25.140915053963937
116,25.080280567934643
117,25.381301480320843
118,25.726555090078183
119,25.936729307004228
120,26.13107378240733
121,26.60566359417571
122,26.721430027031527
123,26.95814130973377
124,27.438675521043958
125,27.946905900377374
126,28.002181976210736
127,28.43009960614514
128,28.732903114811528
129,28.827212044210363
130,28.88894658401953
131,29.085134122095873
132,29.44273160321334
133,29.387202934414397
134,29.880297385890206
135,29.946155011029717
136,30.337058576132563
137,30.547572628121898
138,30.749280270392664
139,30.781849845569454
140,30.997998764197042
141,31.246399327046234
142,31.401813247313633
143,31.48017150831072
144,31.488473252666196
145,31.42433759957897
146,32.228771682187336
147,32.51105201376787
148,32.56516323724186
149,32.82672408867728
150,32.85772803477677
151,33.335914714122325
152,33.67711176605988
153,33.80722255816734
154,34.18436500801243
155,34.406809097461306
156,34.92790619110133
157,34.99120427457072
158,34.98858616511093
159,35.57981647146907
160,35.81507024626323
161,35.97655510871165
162,36.016760814719774
163,36.39486916272473
164,36.48869327351121
165,36.63780287377193
166,36.904300661722914
167,37.271642571517376
168,37.3471133011036
169,37.72921841808091
170,37.984573110809606
171,38.37187041987732
172,38.68177166061166
173,38.783156785042344
174,38.835150696801456
175,38.91140533449714
176,39.084236666792364
177,39.251050116953124
178,39.33245930539774
179,39.32726244934372
180,39.95302112055458
181,40.31441263087234
182,40.65392571510728
183,40.71478198732244
184,41.01576373147418
185,41.16886207891187
186,41.437679146322935
187,41.71545135368942
188,41.811072391792955
189,41.89601338558864
190,42.089365869575346
191,42.26198165060513
192,42.44997109768699
193,42.74681982160276
194,43.07507033064844
195,43.36630266727312
196,43.41190156491965
197,43.54039865666564
198,43.41831940386285
199,43.61313900156572
200,43.66159437959949
201,44.25457288450391
202,44.64293310662288
203,44.55057461262975
204,44.94478732656427
205,44.9464440800867
206,45.127711007015165
207,45.688655435666966
208,45.941941506069995
209,45.999933517215865
210,46.17254254034658
211,46.58732367571085
212,46.96612311624348
213,47.172111521963785
214,47.5368199454012
215,47.83326846971721
216,47.94101099217605
217,48.220248366705185
218,48.39711611140116
219,48.65144380723253
220,48.75302887364865
221,48.88438474232476
222,48.88359560787084
223,49.46055973081592
224,49.7184408898543
225,49.73638602094999
226,49.87141132330104
227,49.92665018754682
228,50.220373396923634
229,50.59099484104998
230,50.931532492762514
231,51.08213410538781
232,51.209275434614774
233,51.36618040536952
234,51.59018278396481
235,51.82614998774855
236,52.32544164148026
237,52.54629058186385
238,52.98661136584687
239,53.04529944364468
240,53.110204138101324
241,53.49637044170425
242,53.58404982483039
243,53.989457269094956
244,54.391095650676505
245,54.67087780182019
246,55.13228410940758
247,55.21359301284497
248,55.40285895121778
249,55.51775218380392
250,55.82299500689726
251,56.01113486329181
252,56.030324356457264
253,56.411807861330615
254,56.688861752940454
255,56.88915042125763
256,56.915804558768684
257,57.25794372081773
258,57.35489466133125
259,57.465657328259326
260,57.5726866805199
261,57.89233279004782
262,58.02031800853771
263,58.029221257263345
264,58.131975258716395
265,58.360859580091294
266,58.61512964580481
267,58.72535214366416
268,58.69508651509765
269,58.76224154044242
270,59.05975111970672
271,59.732564219374495
272,59.83730191839298
273,59.95277967147363
274,60.03168596782513
275,60.06563702263854
276,60.533578875271814
277,60.760732216629215
278,60.85622511893228
279,61.063910547821166
280,61.10972633031518
281,61.20817951841969
282,61.48695730565986
283,61.72193633535347
284,61.986414731129756
285,62.18001006204681
286,62.5527965558602
287,62.50941923547062
288,62.76600315252274
289,62.81289064172081
290,62.90281242100714
291,63.05441327057873
292,63.13202150233246
293,63.314244365084534
294,63.41319217173337
295,63.59431692541756
296,63.706118403823055
297,63.74575495429321
298,63.942512919621755
299,64.08405955324443
300,64.21878559467162
301,64.56119140313794
302,64.54861505121744
303,64.68635254520728
304,64.83624192978536
305,64.85400680648809
306,65.02622608626157
307,65.08503855282835
308,65.13546134217955
309,65.23733646381714
310,65.63311982954082
311,66.09250416094255
312,66.1725953818516
313,66.29430980918278
314,66.67356229671883
315,66.93590200951985
316,66.94423480184716
317,66.95350806103585
318,67.41929862784932
319,67.6253548241119
320,67.73841451315178
321,67.77792112947004
322,68.08482714355623
323,68.37294361878148
324,68.72448265422533
325,68.87567187780937
326,69.14825772183679
327,69.20288813975863
328,69.37226558825417
329,69.67605266335248
330,69.66339019776395
331,69.7024295562692
332,69.73834971611252
333,69.84457242150263
334,69.88783962086569
335,70.15402483590208
336,70.29836161322928
337,70.34799182036721
338,70.4789241454353
339,70.61377573470061
340,70.83688679815963
341,71.26711150297645
342,71.5454342524642
343,71.57775100023733
344,71.61349460386616
345,71.72772813379721
346,71.66374175204965
347,71.6906384532345
348,72.0048207708125
349,72.31470616933328
350,72.68843235570242
351,72.69151314424356
352,72.85268075096828
353,73.06604914313202
354,73.16683861972913
355,73.33425206302894
356,73.60047373965696
357,73.7013012930449
358,74.05748384039971
359,74.404878050202
360,74.90140502573162
361,75.23174372012237
362,75.21504069739217
363,75.44205845884777
364,75.6381363792285
365,75.87039910371824
366,76.07220486511224
367,76.48248681326136
368,76.60940659592707
369,76.84445161547791
370,76.9895068576318
371,77.24538630028003
372,77.27505266279394
373,77.52426718995441
374,78.00848771503372
375,78.30722517213022
376,78.40457644517971
377,78.48989289697491
378,78.58678471470218
379,78.64514855364355
380,78.66176492318567
381,78.7524688926144
382,78.83098724381551
383,79.3713895899732
384,79.40935224311929
385,79.7981002054555
386,80.01718215346756
387,80.02342521470632
388,80.25780778781404
389,80.3824779528719
390,80.65527790098129
391,80.70149204534583
392,80.71359576789511
393,80.9417992460837
394,81.39710983744723
395,81.86370368244306
396,82.60089645501432
397,82.74628679193034
398,82.7412375717578
399,82.84964267884376
400,83.18489573111715
401,83.50922967933242
402,83.74804183798021
403,83.74826097982732
404,83.83629340321514
405,84.02199794843183
406,84.29034681463614
407,84.29041196457169
408,84.28733871868818
409,84.52863155762576
410,84.6713873775512
411,84.91428255553804
412,84.87530043071229
413,85.48307456138686
414,85.64763333426897
415,85.65729022157373
416,85.65301666245838
417,85.84167476496782
418,86.36373822351982
419,86.38442622816875
420,86.38625149944454
421,86.67597568146755
422,87.0294661181439
423,87.15715797922512
424,87.36133905164601
425,87.75304231713086
426,87.75913864731005
427,87.75892326252465
428,87.81482307354592
429,88.02226380086924
430,88.2665415693782
431,88.7363247328835
432,88.75254238084564
433,88.84031303525352
434,89.07733926179405
435,89.22618019543626
436,89.37251310055164
437,89.69019089668369
438,89.68587151781979
439,89.83295266635486
440,90.09831782388932
441,90.40256241192134
442,90.51778701122998
443,90.52355118702533
444,90.9625996313062
445,91.16599062940313
446,91.30346212175739
447,91.41108820767418
448,91.73357809979922
449,91.7303152093896
450,91.88664246358854
451,92.14337176823173
452,92.3589505267003
453,92.60108150196673
454,92.62864124840212
455,92.85196544142829
456,93.32219615439041
457,93.41766789805718
458,93.54718183237605
459,93.73913594548036
460,93.8666027229994
461,93.92040647083732
462,94.0195438272457
463,94.01726532274269
464,94.31287636284202
465,94.36666417880078
466,94.64165431012624
467,94.93817970987985
468,95.38173456798329
469,95.41653349960835
470,95.44402435200168
471,95.4427221371463
472,95.68031762739633
473,95.69907890995611
474,95.88319892708272
475,95.9390467219714
476,96.29171392770004
477,96.38634754444718
478,96.40338308467535
479,96.6122078267173
480,96.61414021246051
481,96.57517568665678
482,96.73474845283268
483,96.99680715270837
484,97.1571072170596
485,97.53597086477713
486,97.68011626309338
487,97.73677847495803
488,97.98042709212399
489,98.09345091230887
490,98.81255866699053
491,98.94987336766171
492,99.33958719728282
493,99.78360357807092
494,99.93227225720447
495,100.07511063696734
496,100.2187497020418
497,100.46944676857504
498,100.75354210150945
499,100.85303566470108
500,101.10804360948063
501,101.37301770950876
502,101.66948496915359
503,101.69819799787399
504,101.7450480511134
505,102.02134078406318
506,102.08565828062795
507,102.25115945791762
508,102.31432455353152
509,102.35888540934288
510,102.60170909072978
511,102.91278060213604
512,102.89583327134888
513,102.93365550968417
514,103.26049629042598
515,103.4997016068044
516,103.6153776437833
517,103.7175290609025
518,104.15876324569751
519,104.29673759548764
520,104.3333292919205
521,104.36415338929739
522,104.52706661249113
523,105.06744240252704
524,105.07932257048998
525,105.3707046530118
526,105.42115527969618
527,105.45679826270552
528,105.43398861710034
529,105.99492553286144
530,105.98076713663006
531,106.14867083460669
532,106.41193387599112
533,106.44834045417328
534,106.58744215750647
535,106.80727885554046
536,107.0532334950425
537,107.11042724316046
538,107.21454413459585
539,107.46087039663985
540,107.64331906622795
541,107.64331906622792
542,107.75906468237977
543,108.3466153766108
544,108.34661537661083
545,108.44119664863857
546,108.54427577218138
547,108.4573240360162
548,108.65792990648221
549,108.90826737623499
550,109.06120863199051
551,109.13227347053224
552,109.23209947952812
553,109.2685835801399
554,109.61119601860105
555,109.61141609952003
556,109.61218643465043
557,109.86421246953988
558,109.86990069590587
559,109.92482472864742
560,110.45241266430205
561,110.78879227548317
562,110.88244042138899
563,111.04037681021725
564,111.007040426282
565,110.92420325101631
566,110.98865610652932
567,110.94029974919786
568,111.04081486258262
569,111.07303003693796
570,111.31222345961524
571,111.46319001953991
572,111.7307619385584
573,111.75478966788347
574,112.10412080149689
575,112.60795729974114
576,112.76369720450994
577,113.14022769507199
578,113.46332622574957
579,113.7205337674824
580,114.17556973509397
581,114.27614819958958
582,114.44789464859275
583,114.73027538879765
584,114.8058994698385
585,114.92600653480635
586,115.02445217721967
587,115.00786207555393
588,115.05132772584476
589,115.05132772584476
590,115.08381436875773
591,115.1499234373779
592,115.14206802031681
593,115.33130404534027
594,115.55701390965538
595,115.56284448852827
596,115.68445161447028
597,115.9393686126247
598,116.4141838282273
599,116.54456319233131
600,116.64038705240965
601,116.6888584601481
602,116.6778147831734
603,116.89710873885869
604,116.87162733810582
605,117.05768403484967
606,117.1812758945614
607,117.62035129034336
608,117.6277696131191
609,117.68285506060063
610,117.85252515366153
611,117.85562002486006
612,117.87612382157778
613,117.91970227869517
614,117.93587584645365
615,117.8810607061015
616,117.92536719669783
617,118.01884721249405
618,118.69543999813322
619,118.70748588835562
620,118.7188311924339
621,118.90584971446634
622,118.90647386456955
623,119.0690781990055
624,119.29177051303495
625,119.43506857922438
626,119.74581833622743
627,119.84364278434133
628,120.01486387118503
629,120.16611355615717
630,120.3140369953188
631,120.56525419186715
632,120.61656388726205
633,120.64845567784138
634,120.7040104120525
635,120.74451876942085
636,120.74451876942085
637,120.98118321412534
638,121.10688023062102
639,121.08964458616416
640,121.08982391893564
641,121.08932641269345
642,121.36508162894842
643,121.77320090229996
644,122.08457275594853
645,122.90437947766426
646,122.86115644283893
647,123.08457167821003
648,123.44476400417713
649,123.51352744034196
650,123.5234668700015
651,123.56783900347722
652,123.53774067849672
653,123.6816087660894
654,123.85960302831941
655,123.89960358788613
656,124.06562997344153
657,124.30902111389885
658,124.30902111389885
659,124.49864393085053
660,124.6627345042868
661,124.67385196560664
662,124.75162412790542
663,124.79684013502705
664,124.8453507708956
665,124.82418298594524
666,124.91592898018844
667,124.82040928290567
668,124.83033342902108
669,124.85839109991598
670,125.15457022581874
671,125.49525867805362
672,125.51241900815147
673,125.57080969121105
674,125.5927547300895
675,125.93671514815045
676,125.95878360736162
677,126.1057917356095
678,126.19513078974542
679,126.30161661765672
680,126.48227396367658
681,126.50982852468303
682,126.65466521423849
683,126.64658643054065
684,126.66748826052407
685,126.91614740901171
686,127.07844181223017
687,127.21025404723953
688,127.22915357437952
689,127.44395809583274
690,127.73271138966274
691,127.84796414359684
692,127.8592631655645
693,128.17826187324317
694,128.35638425858667
695,128.5917683421607
696,128.65943293980885
697,128.70056587211752
698,128.82571238226208
699,128.9331665721205
700,129.2419134245718
701,129.51002077343287
702,129.45442837957032
703,129.5550526600046
704,129.7808573536385
705,129.9575545324936
706,130.07879130419678
707,130.17771383301525
708,130.52406752652172
709,130.6396501896575
710,130.7557068746543
711,130.82730121592965
712,131.05447034855854
713,131.11463365526194
714,131.1346689636191
715,131.06652985926104
716,131.09678670861456
717,131.18421716742728
718,131.150315901292
719,131.21098089242872
720,131.33374738100235
721,131.35461310456338
722,131.59658119751123
723,131.51454752998296
724,132.03450971903803
725,132.08602153540517
726,132.0991240027298
727,132.16774604829823
728,132.34489208139132
729,133.08221343002734
730,133.14848847677192
731,133.17729026133057
732,133.17729026133057
733,133.2111826095596
734,133.0686527646602
735,133.22373971496592
736,133.55244370268613
737,133.64961693180183
738,133.67555509503475
739,133.70553527283897
740,133.708482072619
741,133.78856000895422
742,134.07430955425514
743,134.59935540631784
744,134.91836174648046
745,134.91515777460853
746,135.02728974246094
747,135.1338829929353
748,135.1644499570341
749,135.55964931590995
750,135.59985866911512
751,135.75666481470194
752,135.87633620313986
753,136.1202459971411
754,136.0207793090517
755,136.35409703482017
756,136.5578519744995
757,136.89303514088425
758,137.05586759072762
759,137.3109653277395
760,137.56397507529078
761,137.68532121354085
762,137.80810922156834
763,137.87019552980857
764,138.22552315935474
765,138.3153963544164
766,138.5732321356926
767,138.89402330835313
768,139.02421754917313
769,139.18203622622696
770,139.1505441285928
771,139.43730316897674
772,139.50029391652518
773,139.69733719870774
774,139.6547643698032
775,139.73635999965495
776,139.73966147756093
777,139.9195928127117
778,140.00701149650303
779,140.29343070597523
780,140.36950492254908
781,140.5839417026921
782,140.71767336329324
783,140.890362947703
784,140.9528130826744
785,141.02468211478384
786,141.20855419988067
787,141.22637389944964
788,141.33114611042083
789,141.65191166364568
790,141.66178265328176
791,141.69915947279068
792,142.03636829650114
793,142.19173974650124
794,142.35900651478707
795,142.50450907225408
796,142.48687201355688
797,142.59436248446355
798,142.73668494540732
799,142.91974424686796
800,143.00360856895912
801,143.08128845184328
802,143.16067368086107
803,143.1454380566137
804,143.02604995851348
805,143.25443890107152
806,143.31774388217102
807,143.3563062078977
808,143.5033366341346
809,143.69017206010648
810,144.0064563088323
811,144.1842088305152
812,144.19718280091212
813,144.18642377923595
814,144.34299125857987
815,144.37436074625268
816,144.70212161140296
817,145.34390510162874
818,145.39851827632427
819,145.8248149277287
820,145.83276665925084
821,146.03871637266627
822,146.16288807212757
823,146.21489344301733
824,146.7890490688848
825,147.07436671644203
826,147.32709218539068
827,147.34799062310492
828,147.47078415280913
829,147.690490165083
830,147.7393004092975
831,147.9306401037667
832,148.39805697072157
833,148.50864656116892
834,148.7348717947199
835,148.89793803871163
836,149.111086478991
837,149.35581937881085
838,149.40493152038027
839,149.51270901990824
840,149.70965175913315
841,149.7612546232645
842,149.7018409496325
843,149.77750150725345
844,150.14599708428239
845,150.14599708428239
846,150.39411218423137
847,150.40921188731312
848,150.40921188731312
849,150.5245184127813
850,150.58834479712343
851,150.64740828576188
852,150.93376150209838
853,151.09903487586575
854,151.4976648530048
855,151.61144468452054
856,151.6354082565808
857,151.85344412614825
858,152.02862530794255
859,152.3079542807922
860,152.34302606012997
861,152.55702459823806
862,152.8086823118795
863,152.85322559168156
864,152.86577737299157
865,153.1891756509016
866,153.25383246085462
867,153.40103416048527
868,153.58117791029173
869,153.92139840652638
870,153.96496449640202
871,154.10434953023258
872,154.69334515460545
873,154.73092257276733
874,154.81152746071467
875,154.8324493466441
876,155.01102919104153
877,155.25283970582154
878,155.496266828334
879,155.8079634143258
880,155.89833567519656
881,155.9603472069428
882,156.11041512568994
883,156.09526793024585
884,156.3000144996891
885,156.5246066836301
886,156.499780318796
887,156.5374262640735
888,156.75544623144617
889,156.6985401544221
890,156.81446645398722
891,156.76069013109486
892,156.76665138491995
893,157.0844295420066
894,157.21371144984437
895,157.27573093926182
896,157.41840481436725
897,157.44500562906842
898,157.61599211108685
899,157.66494536114007
900,157.89716719282006
901,158.10785090180693
902,158.1401156049073
903,158.1704844447817
904,158.70825311595576
905,159.0568533081969
906,159.2592792276671
907,159.28552134969115
908,159.2889677188294
909,159.34910325672655
910,159.34910325672655
911,159.3529284019552
912,159.36658524423913
913,159.4882927113157
914,159.56682484294464
915,159.56550631755817
916,159.85953136134577
917,159.9888369732291
918,160.4095183066195
919,160.50214227238715
920,160.8387262033188
921,160.89188904067817
922,161.1641177975059
923,161.06211788643049
924,161.1421923940583
925,161.27738828707214
926,161.5158235011737
927,161.59228250495508
928,161.63523570409723
929,161.65684755352447
930,161.71123287779875
931,161.71123287779875
932,161.7394040038858
933,161.8948086066795
934,162.25919046482343
935,162.23643605428157
936,162.26033518344772
937,162.1006928657378
938,162.10103411426155
939,162.20747864424
940,162.44032665816846
941,162.51695151404851
942,162.61255299807777
943,162.990776081346
944,163.18166914390005
945,163.58433415935068
946,163.55418336298246
947,163.6273133018318
948,163.96450598915737
949,164.0832572382615
950,164.17450669596403
951,164.25364099714886
952,164.16726932610507
953,164.27386531004794
954,164.5234324499588
955,164.80426397744336
956,164.9018093334235
957,165.02731332435465
958,165.03866324036483
959,165.4045456112049
960,165.77351217873186
961,165.8055574518658
962,165.92851973537913
963,165.98046766660127
964,166.0515065579422
965,166.1502614817059
966,166.16413792162854
967,166.10032779764106
968,166.20368349531685
969,166.35817888817334
970,166.47366774822933
971,166.75822278162323
972,166.80486097998863
973,166.93786960801438
974,167.0484315657063
975,167.09391672966888
976,167.16537886517432
977,167.19407249865634
978,167.3864514330912
979,167.74627357854465
980,167.88642071592164
981,168.04894828544653
982,168.11602987571735
983,168.57818468922736
984,168.7590502288841
985,168.88315755026565
986,169.0456400989692
987,169.35722316445793
988,169.58373013528012
989,169.5878774468315
990,169.90801043072943
991,170.07805894854718
992,170.08277400577748
993,170.2476846520941
994,170.5183440998832
995,170.71330479275156
996,170.90215460623722
997,170.99729502485036
998,171.10329496724702
999,171.10863733200017
1000,171.11102421323002
1001,171.11687369569728
1002,171.03336966496968
1003,171.14102762877857
1004,171.19865363143157
1005,171.5999460074605
1006,171.704345415861
1007,171.74485946927953
1008,171.7579280947989
1009,172.1195032851246
1010,172.34069035966812
1011,172.4575923817609
1012,172.52083997828063
1013,172.60780045524066
1014,172.8756825424017
1015,173.06092810649636
1016,173.51912339113733
1017,173.71017685752375
1018,173.73752182747916
1019,173.93803884853398
1020,173.9534069917275
1021,173.93390842625573
1022,173.99477214102487
1023,174.29706977833422
1024,174.43204203634272
1025,174.43204203634272
1026,174.52869825517038
1027,174.71022506739777
1028,174.74853821766547
1029,174.94531728951085
1030,175.20606705569799
1031,175.21269180341255
1032,175.49389095446554
1033,175.5461050759907
1034,175.59443989645547
1035,175.66980984961677
1036,175.75249596153077
1037,175.87074207953322
1038,175.9272027309488
1039,175.8967721330833
1040,175.97405746413847
1041,176.20170440742123
1042,176.27628942371067
1043,176.28946484907488
1044,176.28269367045377
1045,176.21964691796074
1046,176.6195005169063
1047,176.74672494309306
1048,176.8659026924351
1049,177.00201584725923
1050,177.40013873907233
1051,177.61561951703874
1052,177.69532792142405
1053,177.9816719677143
1054,177.98412008638778
1055,178.10002688005142
1056,178.33438179454598
1057,178.4247161434989
1058,178.42337269169676
1059,178.43846709905043
1060,178.46096189783944
1061,178.61236516922557
1062,178.61236516922557
1063,178.70812949622223
1064,179.1938722841673
1065,179.5192914262383
1066,179.70432673970757
1067,179.80186010310905
1068,179.79846603433782
1069,179.91664017271802
1070,179.87276194208974
1071,179.93963254551167
1072,180.09612180545523
1073,180.14868000080082
1074,180.20704568598512
1075,180.22697178722655
1076,180.2522769143208
1077,180.33964862075638
1078,180.46427606255617
1079,180.8845655140138
1080,180.89309377084982
1081,180.87357726290105
1082,181.00548730656044
1083,181.0405785059274
1084,181.0889610059894
1085,181.25590248401352
1086,181.38300575958615
1087,181.67053974441882
1088,182.00437032925376
1089,182.00437032925376
1090,182.05381341627552
1091,182.05640297750378
1092,182.0733286527602
1093,182.0628852381045
1094,182.08194871138173
1095,182.091186077406
1096,182.18123328391005
1097,182.05533249005458
1098,182.14223686536664
1099,182.31768066509832
1100,182.51732586724484
1101,182.6044500103342
1102,182.62621166602938
1103,182.7025647478301
1104,182.82876098780213
1105,182.80922195007227
1106,182.8490897844037
1107,183.0650926658506
1108,183.130160503255
1109,183.2293548696943
1110,183.45208815605378
1111,183.46476686344207
1112,183.6465331242206
1113,183.61193328494693
1114,183.73164772131895
1115,183.97690216235392
1116,184.19081882591533
1117,184.76781531931638
1118,184.78235904781448
1119,185.2895233472175
1120,185.4533608447438
1121,185.57781463056278
1122,185.60108361006948
1123,185.87660275025544
1124,186.0419624128302
1125,186.14938923774199
1126,186.0243773158717
1127,186.05417859844476
1128,186.09529074078264
1129,186.1560776379577
1130,186.3440502702123
1131,186.56612697798334
1132,186.59689074553106
1133,186.53597209466076
1134,186.59465551072077
1135,186.6962325209151
1136,186.7591168249789
1137,186.80987975424398
1138,186.76635183002702
1139,186.81030096978887
1140,186.90222175123483
1141,187.02573031022936
1142,187.23515201048096
1143,187.2478375448648
1144,187.46059633468303
1145,187.49186547162543
1146,187.49186547162543
1147,187.7748274440242
1148,188.02129831227344
1149,188.03354530384507
1150,188.5704519831826
1151,188.9273438134357
1152,189.0821686615287
1153,189.1663123612799
1154,189.69716433564534
1155,189.79313055453565
1156,189.9443107461514
1157,189.9443107461514
1158,190.19848789236784
1159,190.3880384976951
1160,190.44735598512335
1161,190.46771066770575
1162,190.80655389393618
1163,190.9481420805155
1164,191.18260328675714
1165,191.36038628800907
1166,191.58069129057407
1167,191.5937139502223
1168,191.77345347902678
1169,191.72678900952522
1170,191.9059943725785
1171,191.9059943725785
1172,192.2515183488008
1173,192.40061235270275
1174,192.42130106400415
1175,192.66166118887736
1176,192.7209126841267
1177,192.89409084924193
1178,192.92381113250556
1179,192.91915177279077
1180,193.11780657854115
1181,193.22266244605103
1182,193.29114090327798
1183,193.34279791860783
1184,193.34895971363983
1185,193.48177002508328
1186,193.53521224340457
1187,193.5917260313763
1188,193.83157110250428
1189,194.21296108673067
1190,194.15212557866147
1191,194.1689805279868
1192,194.22850724394172
1193,194.27276058886702
1194,194.2737034942148
1195,194.2975032171841
1196,194.62236218581603
1197,194.69706047096315
1198,194.85832603372313
1199,194.98092966308351
1200,194.96629652532386
1201,194.99384928146634
1202,195.14993818775724
1203,195.1459878078888
1204,195.04374319448578
1205,195.1610589815807
1206,195.37030245417753
1207,195.36216161316835
1208,195.4311599741825
1209,195.3741963868381
1210,195.42963943398908
1211,195.48433809262053
1212,195.53497609393173
1213,195.74211658161113
1214,195.7927172873414
1215,195.8135357453126
1216,195.72335253402326
1217,195.8284297262423
1218,195.96095591156228
1219,196.3195763458976
1220,196.5910049489963
1221,196.81228703204226
1222,196.81932945665025
1223,197.2183617924736
1224,197.24106508408266
1225,197.38698960698267
1226,197.90453932662393
1227,198.0606949415541
1228,198.05108715264925
1229,198.19834599961774
1230,198.2121068574625
1231,198.22044340974742
1232,198.21193040981905
1233,198.46762451364356
1234,198.48326578770107
1235,199.1822819886522
1236,199.28503039465716
1237,199.33311718980562
1238,199.33280240727314
1239,199.3633081621179
1240,199.43221546169343
1241,199.62897915397124
1242,199.62705252913125
1243,199.6495603958721
1244,199.56613043198942
1245,199.72563988872633
1246,199.92417022298523
1247,199.97972658404686
1248,200.26701283845313
1249,200.30928280186157
1250,200.3343752916143
1251,200.37774258940675
1252,200.37774258940675
1253,200.51245779701432
1254,200.70071949558593
1255,200.82685442329577
1256,200.82490253447327
1257,201.05454516438988
1258,201.05454516438988
1259,201.1455569838677
1260,201.03928604129652
1261,201.1111302689939
1262,201.32746507027537
1263,201.49576851884706
1264,201.5166526752648
1265,201.82516164452602
1266,202.1136837322539
1267,202.1380616608322
1268,202.37633386063226
1269,202.77340246500677
1270,202.92591218199536
1271,202.93953830870245
1272,203.02311177861242
1273,203.052346437987
1274,203.1806575468351
1275,203.20025025361252
1276,203.39108287736335
1277,203.81804990080414
1278,203.9518588358037
1279,203.95722313451117
1280,204.0836672682478
1281,204.28020374686798
1282,204.28808088053424
1283,204.3129599648648
1284,204.48666453658933
1285,204.59131719253548
1286,204.743522881721
1287,204.78823009439523
1288,204.87569435334245
1289,205.00175332346672
1290,205.31994489436676
1291,205.32457547378647
1292,205.49969351713216
1293,205.50560508580512
1294,205.61376423986422
1295,205.95801749102478
1296,206.0305408073013
1297,206.14359392445985
1298,206.36773045131568
1299,206.4229964650371
1300,206.4229964650371
1301,206.47041312273885
1302,206.71070772458307
1303,207.14326703746602
1304,207.16403008799477
1305,207.41223417428466
1306,207.43293836678677
1307,207.49856953434363
1308,207.55258173478188
1309,207.9157839938471
1310,208.0701338152518
1311,208.3171885054865
1312,208.49640297592632
1313,208.75386472375834
1314,208.84592747105617
1315,208.8667526141334
1316,208.75060702518593
1317,208.97170299069248
1318,209.05335090537568
1319,209.3170717584856
1320,209.53409395261122
1321,209.75469786521143
1322,209.7557188543142
1323,209.9834226984813
1324,210.15811767064832
1325,210.17508737176178
1326,210.58923796379239
1327,210.8384075217944
1328,210.85390978364313
1329,210.96133783280305
1330,211.36778726919997
1331,211.5834684119164
1332,211.653989500148
1333,211.653989500148
1334,211.61236237809158
1335,212.07690820887
1336,212.3607098923738
1337,212.45640919696132
1338,212.44733150677527
1339,212.8671281792459
1340,212.9335158766431
1341,213.05495061237892
1342,213.0942715617493
1343,213.13099702148023
1344,213.21237086557946
1345,213.28357583378954
1346,213.285552037168
1347,213.3292524692098
1348,213.44579559163256
1349,213.51116578345724
1350,213.76394389633552
1351,213.7640982412014
1352,213.8570194615139
1353,214.22227095365253
1354,214.6627823563063
1355,214.99843570397195
1356,214.9392127845557
1357,215.15239765633513
1358,215.4389457395112
1359,215.58846325306922
1360,216.1322936395325
1361,216.44472244635077
1362,217.1271907697589
1363,217.30376863169755
1364,217.5434920704537
1365,217.71293446421015
1366,217.84018218270563
1367,218.02903762089196
1368,218.21445218317967
1369,218.3464162580168
1370,218.4475653296505
1371,218.44579353146167
1372,218.6175187946071
1373,218.81982882681498
1374,218.95992832859523
1375,219.01529863241083
1376,219.31764886853188
1377,219.31446273503087
1378,219.40122457907552
1379,219.62710236633575
1380,219.68269765092745
1381,219.7660469767281
1382,219.9300929737258
1383,220.02035409786572
1384,220.1655029233163
1385,220.74532671876378
1386,220.65099389864253
1387,220.65099389864253
1388,220.81612718784805
1389,220.90565732972408
1390,221.04045364385553
1391,221.18582902320364
1392,221.33181140769986
1393,221.4768240842509
1394,221.66009097855851
1395,221.94763746211953
1396,222.10305234250802
1397,222.06619218800626
1398,222.14248008977202
1399,222.3030546061923
1400,222.42871591244494
1401,222.42038139681333
1402,222.46439945026657
1403,222.64895265916286
1404,222.64895265916286
1405,222.75462035429334
1406,222.8007767019521
1407,222.91377972961962
1408,222.93290855969167
1409,223.06644656184375
1410,223.05543008168834
1411,223.05838598026133
1412,223.26401204679792
1413,223.2876740970647
1414,223.42511243157045
1415,223.68303223579116
1416,223.6930431664285
1417,223.6561184802967
1418,223.688127134833
1419,223.88579575506196
1420,223.89825585211358
1421,223.92012022058302
1422,224.14894919073333
1423,224.2247425369709
1424,224.22488789542172
1425,224.32836905870204
1426,224.46151253194378
1427,224.51657261906487
1428,224.6231237892752
1429,224.70272659462339
1430,224.83445846441495
1431,224.83680245942608
1432,224.94185716696302
1433,224.98423980961476
1434,225.19274547638483
1435,225.2733405353576
1436,225.36717438677718
1437,225.41505590009575
1438,225.5369225158642
1439,225.5458856981176
1440,225.64354192523606
1441,225.6275817748259
1442,225.69490094457223
1443,225.86517833503504
1444,226.05477258997036
1445,226.0749160340146
1446,226.14370702111793
1447,226.11493677302926
1448,226.11493677302926
1449,226.2491946377705
1450,226.30931606091582
1451,226.29474868935867
1452,226.34182972388328
1453,226.3517744883421
1454,226.60126643983028
1455,226.86445389215737
1456,226.84171661815415
1457,226.84944023346924
1458,227.0461676129628
1459,227.0461676129628
1460,227.25134392984202
1461,227.51279210877232
1462,227.88425431478578
1463,227.93930810112232
1464,227.96463589734975
1465,227.9711014892433
1466,227.98793341764843
1467,228.05915871691826
1468,228.6392526911501
1469,228.61307108202624
1470,228.71679953870222
1471,228.7769262003264
1472,228.78950159844396
1473,228.79589283938324
1474,228.86632766333284
1475,229.07323606793628
1476,229.2893237553663
1477,229.30480268768457
1478,229.51398816433965
1479,229.7594915956758
1480,230.04128040093704
1481,230.1745540571359
1482,230.20708917015378
1483,230.26390578331598
1484,230.31019598008626
1485,230.5121822334279
1486,230.59477850192673
1487,230.7045535878197
1488,230.78497566594373
1489,230.78497566594373
1490,230.7928389946111
1491,230.97693584160547
1492,231.04349975383025
1493,231.0464930966357
1494,231.16307456622974
1495,231.19673414194023
1496,231.27906810518985
1497,231.43114151322234
1498,231.44058782436673
1499,231.50561424642743
1500,231.5564770749667
1501,231.6876712684168
1502,231.7584206165628
1503,231.91053975091648
1504,231.98061382953915
1505,232.02447900086798
1506,232.12970918186596
1507,232.13082535957
1508,232.40174203299318
1509,232.5006501793508
1510,232.65002820296246
1511,232.7730545553694
1512,232.81885078756224
1513,233.0100868146926
1514,233.0108550034056
1515,233.05001357851842
1516,233.3238970058555
1517,233.5781566585302
1518,233.72678095193805
1519,233.8381732441027
1520,233.91969154007526
1521,233.9629722916011
1522,233.98257197018614
1523,234.13069669165856
1524,234.31954794721776
1525,234.43361364032367
1526,234.69765513383695
1527,234.87013259295506
1528,234.85031254506072
1529,234.99871032074464
1530,235.24607997759023
1531,235.38531774725578
1532,235.54357107303073
1533,235.52615723564216
1534,235.62708633379665
1535,235.69870830368012
1536,235.71780364629393
1537,235.7570907556002
1538,235.75737897375478
1539,235.7366433119052
1540,235.73475598151575
1541,235.95820998143174
1542,236.2795051980148
1543,236.36217043813795
1544,236.57366156406664
1545,236.72440705896068
1546,236.74509301654012
1547,237.2080409826468
1548,237.23225230157715
1549,237.29202215179288
1550,237.61109552428712
1551,237.66273678141334
1552,237.69352947531846
1553,238.00945683212717
1554,238.03918293784582
1555,238.09254947141534
1556,238.47475433561598
1557,238.54883560629014
1558,238.95580814865824
1559,238.963670130544
1560,239.17116881002494
1561,239.1756972725185
1562,239.2758979657949
1563,239.33905141031718
1564,239.294967729973
1565,239.35225864447082
1566,239.3512403195646
1567,239.40268394778127
1568,239.45611889160634
1569,239.71986185272254
1570,239.59205905996942
1571,239.9011722327596
1572,239.99160414314525
1573,240.01257527527002
1574,240.09904234482354
1575,240.20983781379942
1576,240.231838426563
1577,240.2611547820348
1578,240.30611101045668
1579,240.36933417373115
1580,240.40069758393813
1581,240.69806122369923
1582,240.7706789560132
1583,240.9037647635366
1584,241.10326479245975
1585,241.3588692999378
1586,241.39960443074693
1587,241.3963638847647
1588,241.40006589028891
1589,241.50508884555578
1590,241.58591010452034
1591,241.79411829525134
1592,241.88791011863842
1593,241.93801709798225
1594,241.9376612546065
1595,242.10374541054932
1596,242.16414772092048
1597,242.29210772255124
1598,242.29210772255124
1599,242.62698971786205
1600,242.67567457258198
1601,242.74229846240746
1602,242.83676920808796
1603,242.8884679512665
1604,242.9054477712587
1605,243.25248728724233
1606,243.7323010709212
1607,243.95041222289527
1608,244.04534784285806
1609,244.23228431895544
1610,244.31412455330948
1611,244.50345176890139
1612,244.7667310145986
1613,244.8754551729039
1614,244.94407430497407
1615,245.00311658045675
1616,245.03594896908814
1617,245.18640349139096
1618,245.18640349139096
1619,245.24978992264874
1620,245.25940341700758
1621,245.70733742387847
1622,246.03956916816887
1623,246.35663196028148
1624,246.40585315599077
1625,246.46322694522934
1626,246.54382002261207
1627,246.62122564417902
1628,246.66792566573983
1629,246.8583923033249
1630,246.8583923033249
1631,247.12148000896593
1632,247.1856130352023
1633,247.2098858839381
1634,247.21022939989288
1635,247.63001775048448
1636,247.78471938276687
1637,247.84053310736005
1638,247.98190596625642
1639,248.20758461187285
1640,248.2434740780413
1641,248.26801767377984
1642,248.6048334066685
1643,248.6048334066685
1644,248.87771108077348
1645,248.89105055709203
1646,248.97162852665804
1647,249.09672832393477
1648,248.93824421977598
1649,248.97825850387423
1650,248.9972018371809
1651,249.02730090629123
1652,248.99911828429245
1653,249.02858973170424
1654,249.17741488760217
1655,249.29457531320486
1656,249.33019613982609
1657,249.5781030508909
1658,249.7296408040797
1659,249.95908794561518
1660,250.20976593933696
1661,250.6814509153598
1662,250.733685210901
1663,251.09178441722977
1664,251.21636105984518
1665,251.23826303806678
1666,251.26306009211902
1667,251.509441957291
1668,251.98305966416433
1669,252.49484381365093
1670,252.77584360296942
1671,253.02131790760896
1672,253.1533987621408
1673,253.19791133041176
1674,253.19791133041176
1675,253.28399758111334
1676,253.60243998624287
1677,253.89275043866988
1678,254.3193304250651
1679,254.32000709963768
1680,254.26825227293799
1681,254.37311076750888
1682,254.4607069423067
1683,254.59414792123022
1684,254.7358730477541
1685,254.77530509222836
1686,254.8724060955502
1687,254.94086999884348
1688,254.93609324583747
1689,255.06459884435097
1690,255.10759238523696
1691,255.49202207325067
1692,255.6087432454922
1693,255.71385198233583
1694,255.86110009880505
1695,255.8857470140602
1696,255.96236618929396
1697,256.1214763031747
1698,256.33746977772677
1699,256.37685401316446
1700,256.3811556583385
1701,256.406764556965
1702,256.43274075748593
1703,256.6400929291218
1704,256.938293872449
1705,257.16900271977653
1706,257.26806447391
1707,257.3759682335526
1708,257.39069560149846
1709,257.5326802854503
1710,257.72660532196994
1711,257.70977245871666
1712,257.9483328925283
1713,258.0471632085298
1714,258.08389319028515
1715,258.3988935837683
1716,258.3988935837683
1717,258.42166317939086
1718,258.38394163315803
1719,258.3022130596048
1720,258.63285114586296
1721,258.7074399441813
1722,258.70008155662134
1723,258.7026078763048
1724,258.84917328312605
1725,258.9420994361794
1726,259.01387229137634
1727,259.01387229137634
1728,259.16914451845753
1729,259.1197901744778
1730,259.2078440184885
1731,259.28737740059785
1732,259.3529139308254
1733,259.39503221790636
1734,259.52487368672814
1735,259.52487368672814
1736,259.6023992233073
1737,259.7035115515347
1738,259.7629455987491
1739,259.89336927158314
1740,260.08220220935016
1741,260.23442624155825
1742,260.27660736508824
1743,260.8253804365701
1744,261.19157478648344
1745,261.23644463577864
1746,261.49657098767443
1747,261.5653723960995
1748,262.1857746703591
1749,262.21404123199284
1750,262.2590785570675
1751,262.2924266274337
1752,263.02944914732734
1753,263.0193755355427
1754,263.112136932578
1755,263.1327560786425
1756,263.1643780408766
1757,263.2503653656722
1758,263.2640703379261
1759,263.74341608334663
1760,263.7313803924159
1761,263.98516798853206
1762,264.0092155510776
1763,264.2610060042028
1764,264.4343677339234
1765,264.5057584151831
1766,264.47622933984684
1767,264.59332703490196
1768,264.72844613768257
1769,264.8694631235392
1770,265.0259217606717
1771,265.0682749363063
1772,265.08698088425103
1773,265.16227120530067
1774,265.4720664525356
1775,265.58883945962464
1776,265.7081279258089
1777,265.9162733581102
1778,265.9173454725803
1779,265.9373619581907
1780,265.7922849085182
1781,266.13773347957726
1782,266.14249727310374
1783,266.27438193375843
1784,266.40927218063644
1785,266.69915304793227
1786,267.01341060776804
1787,267.0830376559808
1788,267.34256561834826
1789,267.3501001729554
1790,267.41407775256505
1791,267.4120447148606
1792,267.64614860005764
1793,267.88499126537545
1794,267.88499126537545
1795,268.13738584866405
1796,268.1755277188931
1797,268.33928720234485
1798,268.361592444414
1799,268.4993937704072
1800,268.4993937704072
1801,268.576860504375
1802,268.67656464743277
1803,268.96637062696567
1804,269.20742017935265
1805,269.3158386531547
1806,269.39680943896195
1807,269.39995173365287
1808,269.43020182718715
1809,269.43260485857616
1810,269.5242403014399
1811,269.591973592718
1812,269.5916347527159
1813,269.6362871584985
1814,269.6362871584985
1815,270.0418586042747
1816,270.0238846258073
1817,270.3742440076475
1818,270.51441461330586
1819,270.63572213030375
1820,270.7306721970456
1821,271.0341605986087
1822,271.3353730117795
1823,271.2943287437943
1824,271.45998436108385
1825,271.6088890316592
1826,271.6630718334038
1827,271.9442002124864
1828,272.08641019344384
1829,272.0895759477485
1830,272.1983917436937
1831,272.2878675540781
1832,272.40303297562104
1833,272.53929066098624
1834,272.6103910699502
1835,272.57847832044934
1836,272.66957403953256
1837,272.75434217200217
1838,272.75688104226737
1839,272.9659113126122
1840,272.9787592569255
1841,273.1428946594392
1842,273.21480798424363
1843,273.3658982320663
1844,273.5780464916809
1845,273.81604730214724
1846,273.81298091889823
1847,273.97455490423243
1848,274.2232259118014
1849,274.5776642699045
1850,274.5895667762993
1851,274.7196197226686
1852,275.4603781264036
1853,275.62417943738336
1854,275.8273865963727
1855,275.86426466557924
1856,275.9284815100208
1857,276.09058309779704
1858,276.09058309779704
1859,276.2464090050633
1860,276.2517610650839
1861,276.34532685068405
1862,276.46377767765523
1863,276.47743003382396
1864,276.4912967892958
1865,276.6045601813907
1866,276.7003076760027
1867,277.2257978779387
1868,277.2246619444697
1869,277.381259366335
1870,277.49021211437474
1871,277.7143187715765
1872,277.9038032769469
1873,278.13478669476774
1874,278.1849821117642
1875,278.2907153256946
1876,278.33585719445614
1877,278.33833991206745
1878,278.45280441920147
1879,278.9918263920873
1880,279.07967238964693
1881,279.5250796545682
1882,279.7621788956208
1883,279.78460089297386
1884,279.85201135318994
1885,279.97030009553595
1886,280.110858143687
1887,280.08120081620365
1888,280.69357854058205
1889,280.7763552991248
1890,281.0197048309182
1891,281.07785481450776
1892,281.24834654120883
1893,281.4017156813749
1894,281.4026614959506
1895,281.4677197216289
1896,281.486774196497
1897,281.6086913762817
1898,281.7190535608621
1899,281.8724573221303
1900,282.0095314322835
1901,282.1524999777306
1902,282.2105575465462
1903,282.1984450952937
1904,282.35542449078406
1905,282.3683100992563
1906,282.2382289818226
1907,282.2538979503259
1908,282.2780413481904
1909,282.3820469307635
1910,282.6017051894716
1911,282.5927505484802
1912,282.781777609371
1913,282.98360737660744
1914,283.3501746555475
1915,283.46716172133216
1916,283.5400103559517
1917,283.60778707168686
1918,283.64472325363135
1919,283.72484303855407
1920,284.0475397118465
1921,284.27759634399547
1922,284.5558384904625
1923,284.55470292288425
1924,284.53012159738546
1925,284.45253091812555
1926,284.5400129856296
1927,284.62661797429865
1928,285.0266933949131
1929,285.257093075532
1930,285.23360337101025
1931,285.3467091441152
1932,285.49245056732974
1933,285.59159003258816
1934,285.6214504711134
1935,285.54246401031577
1936,285.6501862798634
1937,285.7738404786835
1938,285.8272430507957
1939,286.2086091564084
1940,286.26266790703727
1941,286.6043569606318
1942,286.70038371882276
1943,286.68996695139657
1944,286.98652374367975
1945,287.1834742705593
1946,287.2219732909474
1947,287.2614054375335
1948,287.31441995309524
1949,287.4043317850077
1950,287.62439771939137
1951,287.7765628529306
1952,287.9895666870263
1953,288.0594482282378
1954,288.0923753746014
1955,287.9392027741321
1956,287.94573015505773
1957,288.03001560188517
1958,288.1201338799706
1959,288.22246000652626
1960,288.1931196609679
1961,288.36755455530573
1962,288.50234399910846
1963,288.57143407641564
1964,288.57143407641564
1965,288.7290200631676
1966,288.790342989007
1967,289.2220903421219
1968,289.615289822543
1969,289.764427585383
1970,289.7754509074838
1971,289.8297917027524
1972,289.98228465681666
1973,290.32279587989257
1974,290.44995819338834
1975,290.53218450597524
1976,290.60595881107736
1977,290.7654534228322
1978,290.8437065062965
1979,290.8657135707044
1980,290.9323760907876
1981,290.9367428286357
1982,290.9367428286357
1983,291.32167336943115
1984,291.3394885242874
1985,291.26048926428007
1986,291.3117642730273
1987,291.42810586185635
1988,291.5774008660601
1989,291.71131517838273
1990,292.0012924718749
1991,292.06435386004944
1992,292.11218521829164
1993,292.3933957095222
1994,292.46509939029306
1995,292.5632540715413
1996,292.7527609373718
1997,292.85382081498614
1998,292.9964563491969
1999,293.08444287375835
2000,293.1201638768575
2001,293.2748660032298
2002,293.33224290095546
2003,293.7843095053922
2004,293.88060771561436
2005,293.9643491319348
2006,294.0094960357279
2007,294.2101528674867
2008,294.3618281927891
2009,294.48053587381764
2010,294.46332517273237
2011,294.650852014116
2012,294.650852014116
2013,294.67594147762446
2014,295.52597876090687
2015,295.5252493139518
2016,295.6775174364119
2017,295.75068996205744
2018,295.7738779806811
2019,295.8335637616615
2020,295.8359055809674
2021,295.84926632156726
2022,295.84926632156726
2023,295.81862293006986
2024,296.0473162553826
2025,296.0483746759312
2026,296.0513002687891
2027,296.39486320498656
2028,296.6303330140005
2029,296.7843923688321
2030,296.8358538897892
2031,296.9120378842211
2032,296.9745693595455
2033,296.9917716917495
2034,297.1746958626369
2035,297.22327726700115
2036,297.2166524142895
2037,297.3532918430053
2038,297.28290375972455
2039,297.2238896510023
2040,297.2802428318039
2041,297.4991458383791
2042,297.5893385626115
2043,297.6942974058395
2044,297.7380809050099
2045,298.38230486002334
2046,298.53808622524275
2047,298.6841256951382


==> data/ada_lower_regret_gtype_clique_group_repeat_40_K_40.csv <==
,0
0,0.0
1,2.7128420269607356
2,3.576881096001924
3,4.387627249291236
4,4.5283776993369145
5,4.646853433039446
6,5.028628509422377
7,5.173472840265411
8,5.317895424480573
9,5.4489445729801975
10,5.51280108252158
11,5.614907384845257
12,6.1611906587966185
13,6.626915933749177
14,6.619613119963994
15,6.825376952338697
16,6.7696923757296315
17,7.191751584320387
18,7.508458673069564
19,7.775154690473459
20,8.03396062618505
21,8.149436559232065
22,8.276328658992874
23,8.576335740380395
24,8.72779369466557
25,8.964672860016888
26,9.170817089594227
27,9.322553944609663
28,9.317916336958003
29,9.397930879081109
30,9.6695566208493
31,9.839257297560957
32,9.88371517146106
33,9.982938107562042
34,10.352855820626907
35,10.839669954812305
36,11.089988391417853
37,11.190860121767955
38,11.379282600180897
39,11.673860284867882
40,11.800959982279696
41,12.078662320942954
42,12.356103828048212
43,12.540053147622338
44,12.885863325370313
45,12.990172417202984
46,13.32958896963741
47,13.55965258592811
48,13.700900058513025
49,13.852123364236821
50,14.306300168417128
51,14.53096947349157
52,14.808591513602916
53,14.962388052596868
54,15.058825500411698
55,15.38455949386427
56,15.641294503550615
57,15.787848571913297
58,16.009049837769325
59,16.15132690490521
60,16.481454389897614
61,16.76763935034527
62,17.153450511979095
63,17.159184926904363
64,17.433534559372113
65,17.553563529648503
66,17.78172347930724
67,17.925124331993207
68,17.995501387984476
69,18.13302378550644
70,18.310940944152172
71,18.4151726297678
72,18.737456434078013
73,18.768837101846998
74,19.077248940901953
75,19.519080830843315
76,19.663340660673335
77,20.158450371219637
78,20.211348734487565
79,20.35931218102666
80,20.706150426256464
81,20.938439186814286
82,21.1412292692525
83,21.41907608650852
84,21.501260716522197
85,21.9155351082674
86,21.88990291190103
87,22.043730930824495
88,22.12379524231008
89,22.19334566362489
90,22.23176314487064
91,22.609305387253116
92,22.740039109815662
93,22.836596882910364
94,23.008224318165404
95,23.190160322590067
96,23.69350027901751
97,23.675761536750333
98,23.815970660905393
99,24.0822887920878
100,24.179871746960742
101,24.323691956386078
102,24.406783172945048
103,24.469218444899056
104,24.632789464231543
105,24.723800822589105
106,25.106028944430424
107,25.458682792017
108,25.61378609307285
109,25.786333846383027
110,25.990310009000993
111,26.08485953094396
112,26.293227957249762
113,26.416759965315816
114,26.961331750578225
115,27.168805604053297
116,27.465337261425816
117,27.776730920159235
118,28.15909907581794
119,28.308975418869824
120,28.604085043776063
121,28.609851856878734
122,28.6293515268155
123,28.821364924458795
124,28.850395252430836
125,28.885979818422864
126,28.9461154296796
127,29.14177921887456
128,29.274954757888125
129,29.518730152993392
130,29.59532858141276
131,29.72659959576167
132,29.80956801810661
133,30.165182698788726
134,30.431384947766634
135,30.52219023501051
136,30.69275840848884
137,30.747913655014422
138,31.006322976553136
139,31.06664676018653
140,31.134085443897607
141,31.486240796069502
142,31.55413005930796
143,31.698448228344283
144,31.7428555405559
145,31.90253560911653
146,32.293553729377535
147,32.545493580303976
148,32.582104028721396
149,32.78280556535897
150,33.02199422902161
151,33.29498757408821
152,33.3601062915994
153,33.476728602824075
154,33.54966019837625
155,33.68893363594381
156,33.973891156153144
157,34.46868820355767
158,34.67935673649189
159,34.799407135216015
160,35.17335822807614
161,35.32371748974876
162,35.544992401437646
163,35.6544397072429
164,35.79188745190345
165,35.8962619701204
166,36.070289976569406
167,36.13755386786872
168,36.27316297431245
169,36.555978753889946
170,36.78590893752601
171,36.79671898321805
172,37.07713758497169
173,37.15394999556298
174,37.31583053564724
175,37.72693143776994
176,38.064216079023744
177,38.08740802781023
178,38.46202223375521
179,38.639735365505594
180,38.676884979302976
181,38.697631800494605
182,39.03218645566002
183,39.040053122847
184,39.20004179214487
185,39.33820369090964
186,39.523205638736016
187,39.740383706809354
188,39.83538383567186
189,39.964139270315215
190,40.17591202648625
191,40.559868946359444
192,40.632954511217065
193,40.856559547211965
194,41.09697251742425
195,41.54182524763805
196,41.626273713997534
197,41.65023880266419
198,41.82714883495113
199,41.90740584489454
200,42.057026095508235
201,42.300765074171196
202,42.40435512608816
203,42.58282541858288
204,42.88229200631142
205,43.05127595174874
206,43.24183748842006
207,43.38399590988968
208,43.53985997326445
209,43.65530053720461
210,43.734970480320506
211,43.98528406767322
212,43.9531558789684
213,44.22742346426693
214,44.39432211451161
215,44.68250706079416
216,45.149366630252054
217,45.35711019078208
218,45.435209721617426
219,45.492069730804616
220,45.62933639011719
221,45.67781074675308
222,45.82740358693446
223,46.03084713978218
224,46.116220462079745
225,46.19538864186609
226,46.25731271180233
227,46.276829523978584
228,46.82860343573648
229,46.94025683576783
230,47.25654030712987
231,47.310147586924785
232,47.605644072183466
233,48.05958315583436
234,48.24844197668139
235,48.37846023399456
236,48.508159242861
237,48.62123260539849
238,48.75267916149046
239,48.931041904488985
240,49.08395835342637
241,49.25742099063452
242,49.54140573387353
243,49.59591998551461
244,49.75324635791759
245,49.91913961079367
246,49.99102700979297
247,50.14429235120078
248,50.35214195224176
249,50.4381494588286
250,50.60624955825273
251,50.79470065814764
252,50.89774868945282
253,50.89206088204799
254,51.54944080248957
255,51.794411331526234
256,51.9485274926053
257,52.18732539978072
258,52.64665429486298
259,52.822413957252536
260,52.862810349797954
261,53.13267547581226
262,53.535116474441764
263,53.61470621304226
264,53.80775392406955
265,54.324475229181466
266,54.51906481856108
267,54.759722004758544
268,54.88865039761527
269,54.924305544525765
270,55.35401747147656
271,55.411790439989545
272,55.44849428059667
273,55.53597186629953
274,55.82620963503196
275,56.14473396642643
276,56.57494183253097
277,56.68248260738184
278,56.83141306965409
279,57.23457545885513
280,57.35542394297492
281,57.62446051789851
282,57.88785351008528
283,57.89080905539205
284,58.001264808435785
285,58.17630943098457
286,58.36187205262687
287,58.820974815966146
288,58.892898129649815
289,58.89288957385785
290,59.16564349835037
291,59.261188938767006
292,59.47243869066285
293,59.709031056211245
294,60.06759906846594
295,60.27007716296368
296,60.51156151310563
297,60.561421883394026
298,60.70625057846316
299,60.766541091099654
300,61.036382348886534
301,61.05795463813373
302,61.29283558289499
303,61.383006679872956
304,61.52854611446536
305,61.597630440383114
306,61.73343518083035
307,61.8089456382822
308,61.94820329854435
309,62.040984120642236
310,62.12577885275282
311,62.329818080682784
312,62.35843322415741
313,62.44333146260053
314,62.59869940604007
315,62.89847194079485
316,63.03305409332693
317,63.19413926133597
318,63.79353289976767
319,64.44146185014836
320,64.78324759617473
321,64.99299119099024
322,65.0459307649149
323,65.10732243402443
324,65.16146454285926
325,65.23330900954002
326,65.38652014991548
327,65.60047809447592
328,65.60712685447939
329,65.79570741488139
330,65.83346955833005
331,66.02278041023015
332,66.18633032330682
333,66.3268844999082
334,66.37841236672121
335,66.61686847012746
336,67.11698431113612
337,67.27554924393012
338,67.48296254812662
339,67.61190138093073
340,67.6559127278947
341,67.69647465264416
342,67.81271240098046
343,67.95085445470549
344,68.02145485915122
345,68.22865505808693
346,68.31025020647884
347,68.39987506382668
348,68.75371457672398
349,69.01887287049938
350,69.26541959066456
351,69.56998589996759
352,69.92115575220485
353,70.26900604708197
354,70.58570485136252
355,70.65128574847253
356,70.62638981048028
357,70.72912919124495
358,70.75058978172308
359,70.74191734849066
360,70.64299807871791
361,70.83984357499804
362,71.08394216835077
363,71.12911353244526
364,71.3386248783644
365,71.44646150801084
366,71.87927375448197
367,72.18640815011318
368,72.39565886046209
369,72.68515797022651
370,72.90726961216971
371,73.22321203768942
372,73.34826608293886
373,73.36539268389481
374,73.49016871004639
375,73.58747085744821
376,73.68774708463863
377,73.84620013482444
378,74.00699527687568
379,74.20624251936358
380,74.3110047911396
381,74.47854713450528
382,74.59600806294081
383,74.73579395775387
384,74.73783099261885
385,74.98544963674104
386,75.05244500263531
387,75.22727700058974
388,75.68853279299627
389,75.73842694312106
390,75.98119385585453
391,76.47541437725738
392,76.5994435026191
393,76.71037701881863
394,76.70672650732126
395,76.91382763198649
396,77.13500393919885
397,77.36266618195492
398,77.26318927271987
399,77.41189013801394
400,77.48064414605939
401,77.56874159431993
402,77.67133933486318
403,77.60496797120882
404,77.8718647984384
405,78.13354102707817
406,78.2164656725889
407,78.37930568296039
408,78.7168914309396
409,79.02705327443687
410,79.03549700644837
411,79.25736371915359
412,79.43854183832711
413,79.4893347951519
414,79.56450061714152
415,79.6642748630248
416,80.03453139422437
417,80.24951171634603
418,80.20433991276789
419,80.21709362730847
420,80.37183381958127
421,81.26801575150606
422,81.43394100271172
423,81.54355790631031
424,81.59454901669923
425,81.65599804177602
426,81.79127917981569
427,82.35923338529557
428,82.62807069611527
429,82.67388367015974
430,82.78386591001333
431,82.96099552058593
432,82.95897721283818
433,83.248761385986
434,83.31739170478929
435,83.39189803190287
436,83.57210872517112
437,83.6021119248405
438,83.88895217536144
439,83.9320930693743
440,84.2852476252478
441,84.49496973733248
442,84.75930048622344
443,84.892111018499
444,85.10738944758413
445,85.16106301852858
446,85.25927836841187
447,85.38051437459515
448,85.49970294314366
449,85.65176801251901
450,85.84875444522498
451,86.00543064163514
452,86.49209215046828
453,86.51413403710379
454,86.64177979527084
455,86.99050833942782
456,86.95747726024504
457,87.29691683784957
458,87.63667453521528
459,87.83988203151017
460,87.91276201867123
461,88.44902980313145
462,88.52815592177575
463,88.65692151212012
464,88.70147316432595
465,88.84443208074788
466,89.03835970290942
467,89.1972401749966
468,89.65806439916973
469,89.85374011125194
470,90.05143343143375
471,90.05094281999429
472,90.25299249695415
473,90.48732717014757
474,90.56436607600583
475,90.68896659946624
476,90.78590013513173
477,90.92670870945489
478,91.00742807125118
479,91.18113903468782
480,91.32299048172911
481,91.44915689178774
482,91.58194683833653
483,91.78098328717562
484,91.77804812971146
485,91.94610274962804
486,92.1860920333049
487,92.39209641273612
488,92.65022762430462
489,92.91994367589814
490,92.96040985161008
491,93.08553040555769
492,93.13545835695695
493,93.15660424022082
494,93.22644125865529
495,93.33794482168257
496,93.37947889188935
497,93.6887620645067
498,94.1208672718326
499,94.46175861729972
500,94.62199507598501
501,94.70765087790113
502,94.72063074335044
503,94.71595669626868
504,95.02934139810603
505,95.20864627038502
506,95.33333942838578
507,95.46650049668528
508,95.59457318978463
509,95.69409976366829
510,95.79792071491771
511,95.97854989513937
512,96.08897864856891
513,96.1489365075664
514,96.4000347552729
515,96.75642380185047
516,96.84334726560459
517,96.7675707240358
518,96.96670271613829
519,97.1503533687052
520,97.17410127015293
521,97.18854701927842
522,97.2031294659948
523,97.37501866236886
524,97.37811338448671
525,97.55439727409819
526,97.5966687203634
527,97.8307301508732
528,98.16991749852141
529,98.32928087029642
530,98.37577951772164
531,98.46037490615286
532,98.67243760360645
533,99.08969049307083
534,99.17847500369182
535,99.42804841822584
536,99.56186483648258
537,99.77219009813771
538,99.92395158489785
539,99.94674804964278
540,100.08851868911636
541,100.18767321912526
542,100.29339571302809
543,100.28288423385595
544,100.37144735986382
545,100.40971459643794
546,100.56896158262765
547,100.56941503673613
548,100.76582848361292
549,101.07503158642471
550,101.09253314229305
551,101.40558806403789
552,101.51567803485997
553,101.84657064032433
554,102.04789199178917
555,102.11092266404461
556,102.35459258407818
557,102.49839069470137
558,102.51396482286718
559,102.94550398642401
560,102.99638863390882
561,103.52273351498903
562,103.60650636162381
563,103.70707973829296
564,103.93787671841066
565,104.26596027998829
566,104.36900084707764
567,104.46649627112652
568,104.93192156405891
569,104.93359020645876
570,105.03212433514955
571,105.14514239930833
572,105.17743085386502
573,105.50717786543942
574,105.56312048389779
575,105.74535965226613
576,105.73323432391084
577,105.7668500802623
578,106.2790580452529
579,106.35629793463973
580,106.59183679518297
581,106.80634944937832
582,107.04035772524958
583,107.0618944372111
584,107.24627969116986
585,107.43296456685957
586,107.74075590206186
587,107.79412352704362
588,108.05517727180717
589,108.04254110256417
590,108.22230606534941
591,108.26635790898659
592,108.2760453668731
593,108.48543728826573
594,108.6408487048904
595,108.73205469558168
596,108.87071215633962
597,108.97248021172109
598,108.98734764208032
599,108.97734959447597
600,109.07986815176584
601,109.27440493100295
602,109.44359061255938
603,109.59888301814452
604,109.7853705308996
605,109.85084664517419
606,109.86077503607044
607,109.95564832758726
608,110.16570566423907
609,110.1931913670815
610,110.42257802162808
611,110.49765451896434
612,110.68175874394407
613,110.78900413174621
614,110.80750591932647
615,111.06769188972223
616,111.22580167846331
617,111.45408358050378
618,111.5984453032327
619,111.66818859775192
620,111.66990911020827
621,111.69924926166905
622,111.77110803224062
623,111.92875624604758
624,112.12532319349565
625,112.28046400947201
626,112.70143835424082
627,112.9054675885925
628,113.04456305006849
629,113.13032795026636
630,113.21074128145493
631,113.19013445476963
632,113.33825274037247
633,113.50589658262876
634,113.5418610727698
635,113.7364238823289
636,113.96867426076554
637,114.21853715561505
638,114.43303658631541
639,114.46565736427254
640,114.82401063586896
641,115.1265275493194
642,115.20504535641922
643,115.37347204978481
644,115.39453702467122
645,115.46128674047314
646,115.56658254385445
647,115.77943572371753
648,115.84359062267588
649,115.88244143120929
650,116.08265088745033
651,116.27178753166815
652,116.49522797438061
653,116.9606344637772
654,117.07166414710943
655,117.17123271439769
656,117.41265337780234
657,117.74616552108289
658,117.74116661002915
659,117.94351765151043
660,118.12884318202471
661,118.29826315233001
662,118.43337174652221
663,118.44118840314877
664,118.5932882293669
665,118.79517639803043
666,119.05590152176514
667,119.06130308752238
668,119.10668727094554
669,119.37100560889799
670,119.66191659138843
671,119.78801708454529
672,119.95208357650195
673,120.23756418006757
674,120.40570359960708
675,120.4663682572748
676,120.54921786564697
677,120.59279194651555
678,120.63666230032523
679,121.17180476231832
680,121.54285711314301
681,121.62278801577034
682,121.84015947358671
683,122.14767138582091
684,122.24565453606047
685,122.44138456520385
686,122.43456094587852
687,122.61511576894412
688,122.62257976786981
689,122.86800210106361
690,122.91309066036605
691,123.57144493174829
692,123.7772124577397
693,123.99164198511973
694,124.2726436065886
695,124.27197080722357
696,124.39031805637941
697,124.6332483280685
698,124.77822726118232
699,124.78382110670582
700,124.98300802277221
701,125.26413644569914
702,125.54396752191951
703,125.77637129671936
704,125.96440375773211
705,126.22808830696371
706,126.24465016350504
707,126.41344039153148
708,126.66011122645921
709,126.86998482000939
710,127.10941563396085
711,127.12654635999084
712,127.2363147043996
713,127.35815510581051
714,127.60084373967918
715,127.76170016523044
716,127.85355823669455
717,127.90526713451679
718,127.9027118878606
719,128.22039054074435
720,128.46985138042845
721,128.61141627264
722,128.793211584134
723,129.11108049108685
724,129.20629647255856
725,129.24943217985594
726,129.3347230068639
727,129.3995304925664
728,129.6745891823146
729,129.76302985967368
730,129.9612767254613
731,130.13930683413628
732,130.15825825904756
733,130.43855384951797
734,130.47056008592452
735,130.6757963443078
736,130.83069160900249
737,130.86982117660025
738,130.96531474056627
739,131.35314468878005
740,131.6066275749133
741,131.65472641010433
742,131.6771804978998
743,131.7196444728208
744,131.91353021630846
745,132.12748704763405
746,132.22821711811412
747,132.2754986087444
748,132.37287440862957
749,132.58964660594003
750,132.94922102420557
751,133.08791061792851
752,133.40927285405442
753,133.57880851349788
754,133.6275595249392
755,133.72170632728694
756,133.88053507428717
757,134.02925796611873
758,134.274316572915
759,134.41716047305437
760,134.42228160207577
761,134.51309273146637
762,134.7421996089968
763,134.97498661444232
764,135.0183928778536
765,135.17563492856797
766,135.17681947880254
767,135.14598964929095
768,135.23003247328586
769,135.37089172955433
770,135.53866690992683
771,135.5926786486146
772,136.09559469626066
773,136.29631980719915
774,136.31416705378007
775,136.6119686731924
776,136.65759480055385
777,136.90768012618267
778,136.9286039351081
779,137.0742437878629
780,137.1483569343491
781,137.48908395921413
782,137.5823730374699
783,137.5696575020704
784,137.62025959585262
785,137.65306625137683
786,137.66955627972234
787,137.80229293676217
788,138.05449198382013
789,138.23275957121803
790,138.30415410595876
791,138.32489407812324
792,138.5107651501968
793,138.7143015429018
794,138.75484439318075
795,138.80291782331622
796,138.89070137385315
797,139.22067975272648
798,139.39698935200758
799,139.4639672409735
800,139.5911201560405
801,139.6699701703177
802,139.80900443384778
803,140.31280538751562
804,140.50376173702094
805,140.7994236621737
806,140.7994236621737
807,140.84077495424611
808,140.8447327343498
809,140.91002635371407
810,140.91988466047087
811,141.08939243579198
812,141.01247680237321
813,141.07505357075837
814,141.11513490304998
815,141.1688103923631
816,141.2738585213218
817,141.37084099651184
818,141.53743701557727
819,141.9059737342442
820,142.15530091785783
821,142.6691894778961
822,142.93597632227
823,142.9896577549221
824,143.09603362080395
825,143.1677134302084
826,143.40566937184929
827,143.48414839535354
828,143.79777897952516
829,143.8504088150242
830,143.94694070800378
831,144.1270757609991
832,144.16164069590204
833,144.35104263355188
834,144.45370729590223
835,144.51490011234728
836,144.5713399588393
837,144.64488937903198
838,144.847583889682
839,145.04205567862604
840,145.83915347824137
841,146.04894015701026
842,146.15963364499268
843,146.24353706054802
844,146.3254934586953
845,146.37573257239336
846,146.93394310868766
847,147.163885529761
848,147.3346141179347
849,147.33891701993986
850,147.50543986534322
851,147.53102979584037
852,147.55629419348813
853,147.70734755943414
854,147.74540128512518
855,147.82247877013134
856,147.9809999793688
857,148.08455608314736
858,148.15563645673816
859,148.26763871257788
860,148.56683646901618
861,148.60043561539823
862,148.77952381593897
863,148.99002744342627
864,149.12746474086183
865,149.36762101058343
866,149.4943492169878
867,149.60347658820626
868,149.65462391738453
869,149.71183076245313
870,149.72787861344295
871,149.78374033248573
872,149.96255316870136
873,149.99072932121675
874,150.1128932603562
875,150.2797047849865
876,150.32814820484063
877,150.33149059832002
878,150.8034749431167
879,150.96718784727622
880,150.98461550437446
881,151.31972070687112
882,151.38099684327736
883,151.61608304085422
884,151.76812088666367
885,151.8939927665193
886,152.17226295320359
887,152.23446876588662
888,152.31987977046117
889,152.29957017552695
890,152.3493462638069
891,152.68775937595123
892,152.81516475633904
893,153.11094212492577
894,153.30347293005386
895,153.49581056211812
896,153.50562946639357
897,153.61313095463066
898,153.72869146418492
899,154.22893359245646
900,154.25192519752557
901,154.80575649503973
902,154.89979143860754
903,155.03925759636797
904,155.2345644608534
905,155.4780880236901
906,155.6855361097718
907,155.87847560723094
908,155.94283622031224
909,155.98503096276616
910,156.2218915022576
911,156.30504634272458
912,156.45218478637548
913,156.78503722800795
914,156.9073071481566
915,156.98033431798535
916,157.0511233840658
917,157.26263368698145
918,157.6292158624422
919,157.8050949265491
920,157.95738014543429
921,157.95738014543429
922,158.1550637722195
923,158.26078846294925
924,158.54894557769697
925,158.9094280481433
926,159.24273868998915
927,159.47282117651986
928,159.53011446622037
929,159.58251456189393
930,159.72901904697886
931,159.8679289800243
932,160.20393444786768
933,160.3541238587901
934,160.68158039886367
935,160.81429048959325
936,160.88727733579304
937,161.05699983698258
938,161.07934856602319
939,161.18284874905848
940,161.17948317612084
941,161.21846729705686
942,161.28921651786322
943,161.33677184977083
944,161.3878201850659
945,161.39981069043125
946,161.54048306843418
947,161.61802133388562
948,161.70175542035238
949,161.75898428313468
950,161.87822347544727
951,161.9866235983664
952,162.07590580967695
953,162.20894140347212
954,162.29003435663805
955,162.59617067979576
956,162.74707653521136
957,162.94492343420245
958,162.9571216245296
959,163.07350340961497
960,163.13071415617563
961,163.22999943314812
962,163.38133042658234
963,163.4996318954486
964,163.6483934924872
965,163.7558521485219
966,163.84366602950902
967,163.88302082013232
968,164.04558163362657
969,164.19723280098174
970,164.4412344504361
971,164.59539418546535
972,164.60436763053724
973,164.80750538173385
974,165.3364913891504
975,165.4572352772276
976,165.74898661567016
977,165.87054936137318
978,165.99051170005143
979,166.23781966688543
980,166.3033816378029
981,166.31389778673594
982,166.63883918169813
983,166.69304216802897
984,166.82462748562727
985,166.9266341762803
986,167.23524664607334
987,167.25799633377594
988,167.42043145411455
989,167.66509306943092
990,167.84410382190427
991,168.07687886822293
992,168.38132315935582
993,168.44536011558552
994,168.50032797615788
995,168.6101388296229
996,168.6742182609573
997,168.85770594378465
998,169.2060269750954
999,169.21459652375344
1000,169.42794462573286
1001,169.46777011039876
1002,169.84339832921066
1003,170.07520879603257
1004,170.36177497307574
1005,170.40592581304028
1006,170.4350933162701
1007,170.53048871840414
1008,170.53476842096123
1009,170.57534426927901
1010,170.77586116653632
1011,170.8765331940561
1012,170.98233020457852
1013,171.03618160748593
1014,171.3209040064018
1015,171.34301997267494
1016,171.34877815375708
1017,171.52915396905502
1018,171.6104198599904
1019,171.84191717570016
1020,172.2379616450072
1021,172.57568896784448
1022,172.70144674874226
1023,173.15544526338633
1024,173.28407726489075
1025,173.47968304070622
1026,173.56379978326942
1027,173.56537827616165
1028,173.5911175223482
1029,173.64334194354387
1030,173.85103058592208
1031,174.07777777787763
1032,174.20325463127648
1033,174.20325463127648
1034,174.2248174323907
1035,174.27269329495337
1036,174.56541597784778
1037,174.68761465489877
1038,174.7351044886495
1039,174.74969538602664
1040,174.87596098060789
1041,174.92792793903024
1042,175.0210578843197
1043,175.1157621557559
1044,175.22812652524289
1045,175.17519264306242
1046,175.52487940730947
1047,176.00067199248815
1048,176.1386995240587
1049,176.19540156190894
1050,176.69428524208905
1051,176.7004873745228
1052,177.03897472598507
1053,177.10156092158564
1054,177.2662631316342
1055,177.42675835067746
1056,177.4857457747389
1057,177.6033334037988
1058,177.82853951716638
1059,177.87832438754435
1060,178.0415258469294
1061,178.22336059950572
1062,178.22696888832948
1063,178.38570923552732
1064,178.55345378155863
1065,178.59066967789823
1066,178.84385555374618
1067,178.9792278305729
1068,179.18602427691468
1069,179.25792142768256
1070,179.40070681647396
1071,179.40070681647396
1072,179.45010921961284
1073,179.45420937917876
1074,179.49577049283263
1075,179.55993452723513
1076,179.61190356914454
1077,179.59670019339163
1078,179.77827858140876
1079,179.94580175891522
1080,180.03993624570188
1081,180.2288575385621
1082,180.49196787792206
1083,180.58722179647023
1084,180.6526016250244
1085,180.87171179824517
1086,180.8810804197151
1087,180.9956975940863
1088,181.11347065768712
1089,181.23167392718307
1090,181.30520200639023
1091,181.36845009018336
1092,181.48514445728952
1093,181.59327360522133
1094,181.74028136698422
1095,181.89052302264002
1096,182.02437615015776
1097,182.0388964998596
1098,182.49349314847322
1099,182.88359139189328
1100,183.02301457104508
1101,183.19302309025318
1102,183.19129942602953
1103,183.40515854030008
1104,183.47510517436913
1105,183.50073339124583
1106,183.4909428320749
1107,183.60192628500425
1108,183.63805859958524
1109,183.77930024919095
1110,183.94232131661323
1111,184.0195739769021
1112,184.06020521786346
1113,184.10818960577154
1114,184.39600230169324
1115,184.496333313682
1116,185.0703872712661
1117,185.06069307730218
1118,185.15663512643744
1119,185.18264536430655
1120,185.4065806461169
1121,185.4071403784659
1122,185.40501060496192
1123,185.4347024214444
1124,185.45252846352747
1125,185.48710897611886
1126,185.70759820336102
1127,185.80751293976112
1128,185.98033217833697
1129,186.2959741492394
1130,186.30152179527514
1131,186.33494913676603
1132,186.44649182186623
1133,186.58444213904824
1134,186.72862339850462
1135,186.78526757977647
1136,186.9262403057689
1137,187.11269596672898
1138,187.11345769692423
1139,187.24968219145143
1140,187.47030193937906
1141,187.52904185083298
1142,187.5677126421685
1143,187.67906403280395
1144,187.74321464674978
1145,187.8036277593064
1146,187.82122706311006
1147,187.86297783309425
1148,187.97315019270314
1149,188.21306275578468
1150,188.65375798599123
1151,188.62931810213112
1152,188.62635177486757
1153,188.74869068415015
1154,188.73275736717693
1155,188.87838789788108
1156,188.9754189676142
1157,189.08273734456387
1158,189.1467658827877
1159,189.13167051119802
1160,189.16650222607612
1161,189.20673183682854
1162,189.2675757815204
1163,189.32914806635625
1164,189.4243193294804
1165,189.54679775754116
1166,189.56905799622982
1167,189.61098991565572
1168,189.7878386233929
1169,189.84145522239123
1170,190.0401224187406
1171,190.21997786964772
1172,190.4631373850553
1173,190.58178883041242
1174,190.60085931896103
1175,190.71431791453642
1176,190.97063288772267
1177,191.07598066196644
1178,191.1218957128622
1179,191.20670629985793
1180,191.31660585422674
1181,191.42693485097243
1182,191.47233860816152
1183,191.5490687038027
1184,191.64030871949927
1185,191.75110316586688
1186,192.20784122928237
1187,192.22649166042544
1188,192.2858147095528
1189,192.37696763897708
1190,192.4248120384229
1191,192.52762065448104
1192,192.9117632838658
1193,193.12336353664156
1194,193.2985653939782
1195,193.32318193056835
1196,193.4273272807101
1197,193.61142247439534
1198,193.6559405257908
1199,193.80544158331475
1200,193.95967195263276
1201,194.01523508104853
1202,194.00665802152187
1203,194.00927665209866
1204,194.2769605576848
1205,194.4743703788949
1206,194.59378872508975
1207,194.6954584366936
1208,194.87161608479207
1209,194.92969655798575
1210,194.95366396536681
1211,194.96829407246858
1212,195.01218040129237
1213,195.17642386743796
1214,195.2572436617192
1215,195.30043213168926
1216,195.41740825853387
1217,195.61773820582093
1218,195.62301175762332
1219,195.62301175762332
1220,195.62192485060305
1221,195.5743933062835
1222,195.64329278102815
1223,195.80972412812244
1224,195.84694855065737
1225,195.95420951335137
1226,195.95677844519494
1227,196.03015692844866
1228,196.10972572836408
1229,196.13665978853658
1230,196.21935448587072
1231,196.28718266598395
1232,196.3720059821961
1233,196.77343521764735
1234,196.95896251369848
1235,197.31305306549672
1236,197.37727010012355
1237,197.47344408254864
1238,197.60876364316263
1239,197.7578950755474
1240,197.8761547774865
1241,198.2207470984452
1242,198.2884606531575
1243,198.7043890862322
1244,198.86473436390506
1245,198.97340842336783
1246,198.9719249523725
1247,199.08523442220178
1248,199.085990082567
1249,199.0698138710586
1250,199.18502979446026
1251,199.31185316065722
1252,199.32719469361226
1253,199.40927726658134
1254,199.4604987909898
1255,199.60063830372243
1256,199.7389139702596
1257,199.960836192983
1258,200.01008249559865
1259,200.19342874829962
1260,200.25987732878883
1261,200.26741369019274
1262,200.44134116481519
1263,200.5811177075491
1264,200.79168296192856
1265,200.88238087773064
1266,200.95975409546088
1267,201.08957933352585
1268,201.07362879929474
1269,201.21344234186333
1270,201.5119758214095
1271,201.57648078317754
1272,201.76190811419534
1273,201.9817674684732
1274,202.208146948235
1275,202.28913802092774
1276,202.37287367368683
1277,202.4831616343811
1278,202.8403668732772
1279,202.83356905787048
1280,203.078291821205
1281,203.10235489432816
1282,203.3191869031042
1283,203.43910120420816
1284,203.58509312723328
1285,203.6162668927451
1286,203.77878607621662
1287,204.0449969508575
1288,204.29714042040996
1289,204.49449086345484
1290,204.58437193336465
1291,204.69546459028746
1292,204.94442826009126
1293,205.0384762683899
1294,205.20388676761547
1295,205.33050789386786
1296,205.42909060383198
1297,205.4699913486614
1298,205.70262569770998
1299,205.95192981015342
1300,206.1980912629843
1301,206.327535666908
1302,206.41418074037824
1303,206.41798611922079
1304,206.49768931461028
1305,206.58014598474483
1306,206.64978019168018
1307,206.6398522246834
1308,206.84308495267564
1309,207.1665218563685
1310,207.30926706668853
1311,207.57403084073587
1312,207.6911226325516
1313,207.93662744113846
1314,207.9413355261289
1315,208.02379792051153
1316,208.09852338883232
1317,208.22516861208808
1318,208.60409058263545
1319,208.70582883530273
1320,208.8744131360269
1321,208.89222441559042
1322,209.2888826154573
1323,209.39659123552354
1324,209.70212763956087
1325,209.76570610945686
1326,209.78456883997256
1327,209.79343003795867
1328,209.9081859536403
1329,209.92508980247248
1330,209.86272461338473
1331,209.9169939764978
1332,210.0951486505869
1333,210.12709146644755
1334,210.30602652066065
1335,210.3709718993465
1336,210.40971678966326
1337,210.6174152962486
1338,210.56870682929957
1339,210.724641518515
1340,210.81430460202574
1341,210.81435698234117
1342,211.05242544364057
1343,211.05315060721173
1344,211.05394187688276
1345,211.05260329899733
1346,211.14058842608932
1347,211.2752876921912
1348,211.51626700255395
1349,211.573230845036
1350,211.64127385691987
1351,211.69171092537078
1352,211.74710908560021
1353,211.82686147880435
1354,212.0391024340122
1355,212.0680123476314
1356,212.13524364981274
1357,212.1886298510504
1358,212.2853949999348
1359,212.54131158760578
1360,212.6373835790926
1361,212.80761806632418
1362,212.7872542692114
1363,212.9279757896803
1364,212.93818125323313
1365,213.10480292905874
1366,213.14730425874308
1367,213.1216000230218
1368,213.15807113911404
1369,213.16462520282408
1370,213.44365061418398
1371,213.5985429529428
1372,213.6172281910161
1373,213.66936077142807
1374,213.79521124704644
1375,213.76923962917206
1376,213.85139206492155
1377,213.82319127217164
1378,213.86807599300604
1379,213.94706766923915
1380,214.43030765629914
1381,214.6054825724129
1382,214.6054825724129
1383,215.00527632820697
1384,215.05495245245157
1385,215.23890880264156
1386,215.40235420644646
1387,215.40895892487217
1388,215.5260832188612
1389,215.8887385559444
1390,215.9779158034892
1391,216.16639230139367
1392,216.32272454959872
1393,216.38917284944472
1394,216.43789619394195
1395,216.62872880558152
1396,216.66027794369552
1397,216.84667584478612
1398,216.9861925252915
1399,217.00084597439434
1400,217.25205077515017
1401,217.32896397800386
1402,217.33009240841622
1403,217.34109828344552
1404,217.39339362356853
1405,217.53095892397678
1406,217.91784134783623
1407,217.98313842721348
1408,218.00034369976288
1409,218.0190555274831
1410,218.11572717927487
1411,218.20465401889118
1412,218.22612349476816
1413,218.28520150778792
1414,218.41675513422214
1415,218.44969868490747
1416,218.44969868490747
1417,218.44184080816936
1418,218.5365216778476
1419,218.5670044420115
1420,218.66803465673195
1421,219.05516060715524
1422,219.05864945314622
1423,219.15441149775077
1424,219.22606850683894
1425,219.7790063345059
1426,219.82891943577553
1427,219.86953359258723
1428,220.42609560949796
1429,220.47350651142807
1430,220.60141994997298
1431,220.87600451910288
1432,220.88462428569076
1433,221.10024130175978
1434,221.32446960100322
1435,221.37692313548513
1436,221.44644706103477
1437,221.46270023956686
1438,221.32624367363238
1439,221.66809807394876
1440,221.79698167243203
1441,221.7992124025826
1442,221.83360541482065
1443,222.10490216695842
1444,222.1941313121581
1445,222.2811989763062
1446,222.3297192997656
1447,222.36723769365375
1448,222.48830418440573
1449,222.49698775770815
1450,222.5614622611186
1451,222.56844274396465
1452,222.651845048684
1453,222.65668295173091
1454,222.69305412937138
1455,222.8214258798973
1456,222.87049346830074
1457,223.09630499796722
1458,223.12873059130803
1459,223.16937628809512
1460,223.51689875604367
1461,223.66987177391582
1462,223.66398565828825
1463,223.75421786125975
1464,223.75250638668493
1465,223.99058493166794
1466,224.30163205755986
1467,224.4268912498606
1468,224.69888253139902
1469,224.83117114666038
1470,224.84122089286998
1471,224.84306188149137
1472,224.85771611049157
1473,225.08998822771116
1474,225.25411382183086
1475,225.27391073259002
1476,225.3946392028676
1477,225.45835920923662
1478,225.6057091342487
1479,225.61501090192604
1480,225.70881838974591
1481,225.78293203765767
1482,225.7939975262517
1483,225.80584907766757
1484,225.9703844447217
1485,226.0220326898699
1486,226.25346331992807
1487,226.30217440346053
1488,226.29650576643522
1489,226.32769986260266
1490,226.4358842359022
1491,226.6752596767605
1492,226.87712264282837
1493,227.05236021305097
1494,227.14326571344597
1495,227.3199921055095
1496,227.3026572111942
1497,227.50380210155066
1498,227.69048075861647
1499,227.6912815505715
1500,227.80018430147456
1501,227.83423548863027
1502,227.94197864087118
1503,227.94227805079288
1504,228.11908980368386
1505,228.19501415128974
1506,228.2535906140997
1507,228.2619871099875
1508,228.78754842929496
1509,228.76691645549334
1510,228.9290947152737
1511,229.08724120364604
1512,229.13588361873576
1513,229.26168027911203
1514,229.23027260896237
1515,229.2331251321266
1516,229.53578438520026
1517,229.7224415354574
1518,229.69921079489978
1519,229.83831908618797
1520,229.93180181030593
1521,230.02940125653402
1522,230.14592619182204
1523,230.17110464958273
1524,230.18311334982496
1525,230.3517097692637
1526,230.3765261884589
1527,230.47148205911552
1528,230.89690419680363
1529,231.17102945334204
1530,231.17894735512775
1531,231.17470849727806
1532,231.28481135374045
1533,231.3396514667033
1534,231.3588060528813
1535,231.3411464113698
1536,231.5340778910395
1537,231.57736702899456
1538,231.7591716295429
1539,231.77749464412204
1540,232.0199955281544
1541,232.05791577867666
1542,232.17405109750297
1543,232.23597755443757
1544,232.12385172522332
1545,232.24874727369087
1546,232.28153389780698
1547,232.38787192337443
1548,232.47067480724567
1549,232.60455633572053
1550,232.7777690490397
1551,232.7809753512404
1552,232.88494155690296
1553,232.9885959015648
1554,233.1346394119334
1555,233.33941205184092
1556,233.40267887046355
1557,233.40936463985412
1558,233.44835876186949
1559,233.5593668973811
1560,233.58270217758124
1561,233.78135534113272
1562,233.92918692975257
1563,233.9285448450035
1564,234.04316463291195
1565,234.09723816990387
1566,234.3640208477052
1567,234.56459440701008
1568,234.73905626579855
1569,234.8636254576017
1570,234.93584740948802
1571,234.9540760700645
1572,234.96636927724066
1573,235.1187975700171
1574,235.17848453481517
1575,235.36472902900414
1576,235.65954725403432
1577,235.75133565739347
1578,235.7547944346304
1579,235.79177782381436
1580,235.98872723927144
1581,235.98875394383955
1582,236.06367302004364
1583,236.08346312599585
1584,236.280984678855
1585,236.28324634617232
1586,236.41190474051317
1587,236.6292524225873
1588,236.74906671040037
1589,236.79288382305035
1590,237.08976605816957
1591,237.20305495196925
1592,237.37906254941498
1593,237.47252057031673
1594,237.46721395411032
1595,237.41366367206507
1596,237.44875713588073
1597,237.51000386894464
1598,237.567287458502
1599,237.567287458502
1600,237.5758089686246
1601,237.69248588329668
1602,237.7924511007599
1603,237.99617227407256
1604,238.03502720617846
1605,238.03657252662163
1606,238.07097712754594
1607,238.1433285204735
1608,238.17386712179888
1609,238.35529945059992
1610,238.43214935835496
1611,238.8175540722015
1612,238.87548966719615
1613,238.93411482153755
1614,238.98542037577562
1615,239.0172606681187
1616,239.0275444985817
1617,239.06875357796596
1618,239.0875576394947
1619,239.1243247442201
1620,239.16739224354112
1621,239.1641784266984
1622,239.16516281919212
1623,239.42867189332176
1624,239.54148905945806
1625,239.7177309550312
1626,239.83987335068778
1627,239.87895387600582
1628,240.09971388637172
1629,240.09971388637172
1630,240.26011187208883
1631,240.41927078559118
1632,240.6118336804906
1633,240.63282261151213
1634,240.7301201440172
1635,240.75720309021676
1636,241.2424629353095
1637,241.22809844425592
1638,241.32935667207767
1639,241.48195021042488
1640,241.59025648484229
1641,241.80178907870126
1642,241.80530454759142
1643,241.919871899368
1644,242.02849714118412
1645,242.0636429640721
1646,242.45425176847033
1647,242.6111977214679
1648,242.60776409363464
1649,242.85247089329144
1650,242.86454919104696
1651,242.86741592168673
1652,243.17694068915526
1653,243.512919046103
1654,243.54673017021068
1655,243.57506702412567
1656,243.6860608169917
1657,243.90140454553483
1658,244.3451853211619
1659,244.54631898936287
1660,244.72115150426413
1661,244.77089027168734
1662,244.77089027168734
1663,244.94525185732107
1664,245.16484315422923
1665,245.15808104459464
1666,245.17304059588935
1667,245.25569057521824
1668,245.28928659395424
1669,245.58069295545712
1670,245.66025940185153
1671,245.84766506936083
1672,245.82960159070032
1673,245.84721924221867
1674,245.870194658731
1675,246.0437210809387
1676,246.2322518006239
1677,246.386252843199
1678,246.3830517784666
1679,246.47267946330746
1680,246.6931549159535
1681,246.82012558805357
1682,246.95160186097507
1683,247.00603939329733
1684,247.07858979053165
1685,247.09759330059086
1686,247.3201844604182
1687,247.4200702926848
1688,247.59933021513933
1689,247.66920298093228
1690,247.71446599543458
1691,247.84128328606266
1692,247.80839558166642
1693,247.7675390350644
1694,247.89261516922204
1695,248.039303903396
1696,248.13403712301672
1697,248.06728449233083
1698,248.2057041460209
1699,248.2589899902642
1700,248.28489388428412
1701,248.3382801347652
1702,248.35225821309302
1703,248.37063881732516
1704,248.5458858214352
1705,248.57431945189995
1706,248.63038498750657
1707,248.81019614273237
1708,248.81019614273237
1709,248.95936591333628
1710,248.96478625622714
1711,248.96463486486118
1712,249.08974725343097
1713,249.15461311557877
1714,249.539882204444
1715,249.62687867674666
1716,249.70098041785045
1717,249.8917988851429
1718,249.9582804841389
1719,250.1899291673599
1720,250.50614120477263
1721,250.60018968265163
1722,250.63070934370126
1723,250.6593277529771
1724,250.63510468339402
1725,250.69231024492018
1726,250.89003375509856
1727,251.08405952626356
1728,251.09329008944377
1729,251.25729895057947
1730,251.69975675590396
1731,251.83602724961003
1732,251.93400086507043
1733,251.96985095789063
1734,252.08983648392683
1735,252.31587162931896
1736,252.41367981838908
1737,252.41996482639584
1738,252.40653138315542
1739,252.43548533733343
1740,252.49219329582237
1741,252.80843705161521
1742,252.93133284103442
1743,253.11720977939288
1744,253.23287036019963
1745,253.36300457996305
1746,253.51822153918326
1747,253.5415950620146
1748,253.98130225398677
1749,254.36814094954372
1750,254.46537324578384
1751,254.66936564270586
1752,254.7641287487117
1753,254.74445266319862
1754,254.90076075132512
1755,254.98003873289062
1756,255.03656160966685
1757,255.15744348893824
1758,255.21111930993345
1759,255.43998846358923
1760,255.4729900735445
1761,255.56828494246398
1762,255.6854141540276
1763,255.79299507250815
1764,255.87011201001428
1765,255.7888548348062
1766,255.80514254210837
1767,255.93686526779857
1768,255.93467253659077
1769,255.95421668886138
1770,256.05461266141265
1771,256.1751081171973
1772,256.2460540091914
1773,256.34563582384084
1774,256.65241804446026
1775,256.63110733702365
1776,256.6471924042499
1777,257.09032226426746
1778,257.0634809031246
1779,257.20318293450254
1780,257.24494748942004
1781,257.64533327855884
1782,257.78787514720824
1783,258.0359451758377
1784,258.3923814866462
1785,258.5009421929403
1786,258.54386092620194
1787,258.67920695679175
1788,258.80619906458185
1789,258.91780781735446
1790,258.97869265684534
1791,258.9653923604752
1792,259.0510245550765
1793,259.0750641427653
1794,259.18802858724166
1795,259.53909655480237
1796,259.6049183613469
1797,259.6272106911098
1798,259.9488203831421
1799,259.9637029303393
1800,260.03654340991034
1801,260.61038282018336
1802,260.59121870037893
1803,260.69119565690045
1804,260.80144676665583
1805,260.93550294753567
1806,260.9212938931477
1807,260.9344593052941
1808,260.99004696576134
1809,260.99004696576134
1810,260.9200549735014
1811,261.02044546275164
1812,261.1303007805398
1813,261.1303802206216
1814,261.22592051446867
1815,261.5761244867523
1816,261.65624805495975
1817,261.7665960764278
1818,261.9577405555128
1819,262.0458943892518
1820,262.0873594050235
1821,262.13975585684204
1822,262.16146583499466
1823,262.2315167015752
1824,262.4585657046061
1825,262.4337868817813
1826,262.48726179735513
1827,262.4939294450473
1828,262.6808384008923
1829,262.7948601671606
1830,262.82289178568897
1831,263.11906898993306
1832,263.14211489673016
1833,263.1263841886211
1834,263.13173422718285
1835,263.4661476076486
1836,263.47779546198404
1837,263.6743108084523
1838,263.87565217329364
1839,263.92932137325096
1840,264.042727435092
1841,264.40286467910454
1842,264.59396903865115
1843,264.65686199345447
1844,264.80123969168665
1845,264.80555410475296
1846,265.10645509738447
1847,265.2281453572788
1848,265.338256059666
1849,265.3735209922925
1850,265.4295601129059
1851,265.54484551843996
1852,265.5747149208866
1853,265.8456292384645
1854,265.9520918342687
1855,266.0407098194854
1856,266.08807487268945
1857,266.0927000345855
1858,266.1887727800628
1859,266.28300634202185
1860,266.48890739008044
1861,266.47671940448436
1862,266.59251901726634
1863,266.67328840815526
1864,266.7149248324175
1865,266.8933542471959
1866,266.90334889056254
1867,266.85346974489454
1868,266.9975944083321
1869,267.05572548030585
1870,267.1533800829779
1871,267.45711839845546
1872,267.7908741093957
1873,267.8874900853467
1874,267.9441631116965
1875,268.04160958080524
1876,268.10447790004025
1877,268.14069694441787
1878,268.3980260020398
1879,268.5360070582411
1880,268.5196731353256
1881,268.5671024508325
1882,268.5939558731109
1883,268.58886479962854
1884,268.86469750475374
1885,268.88086549356
1886,268.8776314235834
1887,268.90573780470004
1888,268.94991683406596
1889,268.91505967131826
1890,269.18797024488845
1891,269.2159714417613
1892,269.2160866668637
1893,269.23813621178533
1894,269.43319092563337
1895,269.3962903185298
1896,269.57840657147284
1897,269.58189706129633
1898,269.574213995738
1899,269.72798110927897
1900,269.845129343813
1901,269.85922787539465
1902,269.8724646372542
1903,269.9730219752594
1904,270.40840030227633
1905,270.5722358826191
1906,270.70607149128716
1907,270.70831885046584
1908,270.8156408222688
1909,271.0123270870681
1910,271.13153526038747
1911,271.28528613092675
1912,271.8430836875083
1913,272.2333944468993
1914,272.25497781923167
1915,272.29834910010896
1916,272.3412464029925
1917,272.5452420833308
1918,272.7255664927434
1919,272.788197308918
1920,272.7278311283309
1921,272.7828382807628
1922,272.81603403102935
1923,272.82958754851006
1924,272.88929248430964
1925,272.91048475847253
1926,273.17203550586055
1927,273.34998558007953
1928,273.35480621413603
1929,273.3818661886041
1930,273.35384586801433
1931,273.37608923800934
1932,273.3288756308618
1933,273.38308273523296
1934,273.49522748059985
1935,273.67474472317946
1936,273.7917114826825
1937,273.81326556704795
1938,274.0656373205304
1939,274.1031397653544
1940,274.11042935698936
1941,274.19991851506717
1942,274.52880452308324
1943,274.6775123381468
1944,274.8139733797669
1945,274.9065041547384
1946,275.05868713592776
1947,275.10788459446405
1948,275.1917760889253
1949,275.6410013082705
1950,275.6864704123838
1951,275.7838952925754
1952,275.91657313399384
1953,276.1582058007964
1954,276.16785301220307
1955,276.3085324451224
1956,276.41621259142767
1957,276.39033938685037
1958,276.7041466863747
1959,276.91882263476015
1960,276.92959908369744
1961,276.97017507483565
1962,276.98014425994495
1963,277.1033113451472
1964,277.1131598612031
1965,277.1766624933395
1966,277.4317246959583
1967,277.4618856762991
1968,277.4927725092166
1969,277.7267473176043
1970,277.70564468389307
1971,277.78654188556624
1972,277.7822162208859
1973,277.8057636820792
1974,278.06959693591267
1975,278.27385911417844
1976,278.3100778376304
1977,278.42612207085244
1978,278.70488349714003
1979,278.8240834095323
1980,278.76302746109377
1981,278.94995330857915
1982,279.02564375826387
1983,279.1081192666971
1984,279.0974865253546
1985,279.22062777428266
1986,279.3957395627191
1987,279.4706832873211
1988,279.6103750575605
1989,279.81971931918207
1990,280.0140733650274
1991,280.0863879118138
1992,280.1078427964923
1993,280.1955372460124
1994,280.3759458754455
1995,280.3995487697013
1996,280.4370794699878
1997,280.4308848074857
1998,280.4550729032801
1999,280.6749481518155
2000,280.7612628567898
2001,280.78732404718306
2002,280.87726361479116
2003,280.94554742053754
2004,281.00221455546955
2005,281.12607500695253
2006,281.2882180854569
2007,281.29204545683723
2008,281.3934052421637
2009,281.5604569065231
2010,281.77986022376564
2011,281.735928843931
2012,281.83805902662624
2013,281.9093850395033
2014,281.81038543679125
2015,282.0139373355133
2016,282.1175539227251
2017,282.1887110139802
2018,282.1940433859549
2019,282.20761816683085
2020,282.2435041857816
2021,282.3381892601604
2022,282.3596461663555
2023,282.4379584720876
2024,282.50777592914636
2025,282.5831899548859
2026,282.6446377448472
2027,282.7894400149037
2028,282.9136077366529
2029,282.9376692116444
2030,283.0230387976181
2031,283.13204323050735
2032,283.24405284488023
2033,283.290544904594
2034,283.290544904594
2035,283.4660421849663
2036,283.6081206231013
2037,283.69771173703407
2038,283.7261541514367
2039,283.749051186448
2040,283.74383974602506
2041,283.8364730283972
2042,283.8364730283972
2043,283.84811706594667
2044,283.93944978185164
2045,283.94578371720115
2046,284.0159329694676
2047,284.12515068300866


==> data/ada_lower_regret_gtype_clique_group_repeat_40_K_60.csv <==
,0
0,0.0
1,3.4910936391274756
2,4.03723322685487
3,4.5330337021766915
4,4.747939074106898
5,4.855141502937682
6,5.1192457643929545
7,5.189434439691999
8,4.9592501422877735
9,5.111596357607918
10,5.321837217880518
11,5.409819365109861
12,5.644944824118429
13,5.707279690515113
14,5.77744220072457
15,6.1022434854902
16,6.546341275671266
17,6.691719577513056
18,6.891653461505077
19,7.2238494358194485
20,7.315942171627348
21,7.34527535782039
22,7.479599237639776
23,7.738520979614911
24,8.054281099097079
25,8.316522744639984
26,8.404987253434616
27,8.466778451546475
28,8.57726792308269
29,8.779143735085114
30,9.162608153800775
31,9.356313469315879
32,9.662038977017977
33,10.073679370291151
34,10.243963981097242
35,10.417980379409373
36,10.421670178969045
37,10.590605361497758
38,11.103152107320884
39,11.285243346002265
40,11.326182131245204
41,11.432380963402393
42,11.52756277518394
43,11.824452193129268
44,12.140426259450658
45,12.46132095344208
46,12.755784001337453
47,13.137061256149803
48,13.426003906123507
49,13.552349395059494
50,13.74357588405751
51,14.112783050626962
52,14.189216360676355
53,14.403391949456639
54,14.701689851632356
55,14.942034320070004
56,15.137010047030733
57,15.4440623479945
58,15.539094576796565
59,15.65126796113423
60,15.801013563870093
61,15.950345516421999
62,16.419903128652418
63,16.452807206755775
64,16.55799644635125
65,16.80505464259164
66,16.933841207513595
67,17.087024258194983
68,17.068779819024684
69,17.162466991890717
70,17.370131119080774
71,17.869372729288727
72,17.980728736384542
73,18.064225550139653
74,18.209896582388044
75,18.34752459239082
76,18.449133949276145
77,18.84684531598164
78,18.84840028352023
79,19.152002321914424
80,19.26868855149266
81,19.659735630666248
82,19.963094565037512
83,20.20476030964699
84,20.448780695923155
85,20.55491741304925
86,20.66045576166255
87,20.923750652862246
88,21.158221802880185
89,21.264029879400113
90,21.277960781333597
91,21.45055016719793
92,21.56762561168073
93,21.799566403213298
94,21.941491639467245
95,22.269544505782356
96,22.46503536757602
97,22.554401005415343
98,22.93742933710991
99,23.015549502517768
100,23.372564796630076
101,23.92564890186126
102,24.05409072621291
103,24.205578337697673
104,24.206493992610003
105,24.628647135318257
106,24.899178199578774
107,25.189511260093855
108,25.405177391630193
109,25.683055052915645
110,25.75227623332537
111,25.885764798343327
112,26.063894526934213
113,26.248198668803198
114,26.641233911537366
115,26.859984819741275
116,27.010468190775715
117,27.30281329230921
118,27.36555455247812
119,27.439698817810868
120,27.62166781934174
121,27.673405281752775
122,27.856034540380037
123,27.974070408344485
124,28.133056018134926
125,28.152575715856116
126,28.333554025877937
127,28.396604054686982
128,28.429868693593946
129,28.464291928232996
130,28.64181494391587
131,28.844638139871822
132,28.839764346841626
133,28.928332065595576
134,29.046079967732325
135,29.07586505868093
136,29.275842943629655
137,29.31902028159776
138,29.73385681591282
139,29.835440992056807
140,30.104189854531917
141,30.201358761290013
142,30.550840691653665
143,30.769442478899705
144,31.02843014433337
145,31.129611609867382
146,31.32017539679854
147,31.32732387244957
148,31.546762364816843
149,31.721984697101167
150,31.925265392254076
151,32.19519501301447
152,32.383695644003694
153,32.73066127492307
154,32.93974433191647
155,33.022813115438495
156,33.02906236133816
157,33.210337943128295
158,33.311061619760935
159,33.329347683936845
160,33.47966903246954
161,33.641821547024406
162,34.03285685236018
163,34.28545097100392
164,34.389280726737425
165,34.48928761459159
166,34.93403853636086
167,35.23518820925512
168,35.51753352454628
169,35.58058735059733
170,35.69635849737272
171,35.718639631153046
172,35.93488841969494
173,36.127808174188104
174,36.33943180473635
175,36.41811797483774
176,36.47346931566926
177,36.547239845190575
178,36.63625883139595
179,36.96215017181003
180,37.32698227885723
181,37.462391786229915
182,37.953679817441994
183,38.21687412420864
184,38.38495500129318
185,38.56123404832087
186,38.60361161268945
187,38.720363014265104
188,38.817829984033914
189,38.89903438487302
190,39.06748262994384
191,39.19697681099024
192,39.52147115979987
193,39.63101744526972
194,39.941881382394115
195,40.05469652341933
196,40.342718279292
197,40.68855199943617
198,40.76344463746904
199,40.91968680164473
200,41.03097190715627
201,41.68875414901321
202,41.822557558487965
203,41.97868345126611
204,42.29890937155413
205,42.40477226274113
206,42.65057437084684
207,42.78379905672397
208,42.90094578072133
209,43.01392472538794
210,43.23973978815665
211,43.53466343569522
212,43.68080690913921
213,43.907484936473516
214,44.16095475070835
215,44.3169386542024
216,44.65223018359322
217,44.89159997537963
218,44.98445583073351
219,45.124119957576674
220,45.50406517446214
221,45.590676839101164
222,45.699101250693225
223,45.87273241400143
224,46.14175208339162
225,46.12624707981404
226,46.26865710217898
227,46.37625430088031
228,46.403268104164894
229,46.46377096894717
230,46.786614757283466
231,46.9322982835484
232,46.96357147963632
233,47.095411657246686
234,47.22938678007246
235,47.366655737166816
236,48.05673691094523
237,48.18723134314398
238,48.19720812961432
239,48.323891807473515
240,48.372585494027845
241,48.4447784710719
242,48.77091123766026
243,48.84078111436049
244,48.92817328911508
245,49.10258088484748
246,49.17565528373421
247,49.246729005463045
248,49.68197319392667
249,50.10089865030874
250,50.3160252340717
251,50.37645067844029
252,50.44042616587363
253,50.505524447845836
254,50.77148148996124
255,51.10591210845987
256,51.31867179061254
257,51.417841212802514
258,51.54329007496358
259,51.59918562690203
260,51.81840677073136
261,51.91538331366595
262,52.027314594351836
263,52.1230036609325
264,52.456650924670825
265,52.51117685285864
266,52.6556242647608
267,52.731658818446846
268,52.79132505125916
269,53.00544263074376
270,53.22895545657705
271,53.30966511541988
272,53.92536110889505
273,54.00505768978958
274,54.40670990666963
275,54.627314799822486
276,54.859222378441885
277,54.96645799041677
278,55.34494040639059
279,55.52026944492246
280,55.71369022802013
281,55.89261270496967
282,56.05584780876495
283,56.33932609038311
284,56.51681797338151
285,56.699411784014764
286,56.742499882748376
287,57.23146289393651
288,57.43328245438325
289,57.49525961965324
290,57.58682325629587
291,57.6586656265181
292,57.71967045095022
293,57.95939489579315
294,57.99834375075605
295,58.17775402915599
296,58.39056123848057
297,58.555859393882685
298,58.7543902688164
299,59.071128745158035
300,59.19995585441885
301,59.337782608380394
302,59.36831642912194
303,59.62652537855624
304,59.69850123788332
305,60.12394012832182
306,60.12541845135077
307,60.332626009216064
308,60.38049864442852
309,60.726312414551174
310,60.708485282794776
311,60.76776162396904
312,60.86097859956734
313,61.333652281545604
314,61.36600841050014
315,61.66517697344169
316,62.0255476702213
317,62.275757498256624
318,62.39281494003862
319,62.577912764116185
320,62.929570389838226
321,63.01187663288722
322,63.05211264457192
323,63.073137193585126
324,63.09440886879923
325,63.295002868307336
326,63.516585747859374
327,63.544894236648986
328,63.843745201650385
329,64.40519165367088
330,64.52644426752455
331,64.64581552081624
332,64.88141237179019
333,64.93790620315912
334,65.21631556535112
335,65.38057883112202
336,65.48290313240969
337,65.78285038573203
338,65.82839390389856
339,66.03197976931807
340,66.09131016048039
341,66.133748936386
342,66.41195425879098
343,66.75792866699973
344,67.10375145445492
345,67.15916091753887
346,67.40019169094785
347,67.42249463841155
348,67.75620215071908
349,67.90364014081881
350,68.13995166577169
351,68.2147246560446
352,68.3018211420514
353,68.54730556614096
354,68.47557647717115
355,68.60731879137427
356,68.56727200633662
357,68.88687776263691
358,69.09100756213596
359,69.21862717804545
360,69.30092032185806
361,69.46106417695036
362,69.513738000005
363,69.60184602045726
364,69.77262832079957
365,69.91651793038248
366,70.09425684973554
367,70.23209832764518
368,70.33580056552006
369,70.6887972481549
370,70.785139445144
371,70.86397382510658
372,71.1601653396208
373,71.32403647568964
374,71.48935553761825
375,71.63039833478805
376,71.73963124926505
377,71.94821449122377
378,71.9582937944966
379,72.06636706360662
380,72.30237024389788
381,72.46470696052101
382,72.6932810137763
383,72.79916914897811
384,72.93067890887022
385,73.03491598922383
386,73.34603540825627
387,73.45525587405302
388,73.52696519913997
389,73.81823081425676
390,73.93348116862106
391,73.89822546239013
392,73.96434920898982
393,74.01939001586109
394,74.16679809320733
395,74.36882429014915
396,74.8883371973873
397,75.02728139190707
398,75.54010071383226
399,75.84156628666433
400,76.13285385205549
401,76.21806551851303
402,76.73583633715643
403,76.8625203991671
404,76.93654667861757
405,76.9915078879482
406,77.25325157593696
407,77.27228485117016
408,77.46287759548107
409,77.5881294046041
410,77.62712770707637
411,77.58343031276674
412,77.63436192615049
413,77.78529404968214
414,77.85764941944836
415,77.94041513007988
416,78.09908663139623
417,78.2359453494964
418,78.48951752910683
419,78.8407224567891
420,79.11043959158451
421,79.2392196799881
422,79.4506398131629
423,79.58842567784468
424,79.66854201267003
425,79.96811344994533
426,80.15418514348511
427,80.32008089681875
428,80.5584743858805
429,80.4305483016557
430,80.42543793308573
431,80.49564985212892
432,80.56579606909035
433,80.76900046668025
434,81.11096209676315
435,81.25455798319605
436,81.49964228599299
437,81.53939471818832
438,82.11689870179225
439,82.13359377391397
440,82.30213621709808
441,82.35979089541715
442,82.60533016197256
443,82.74630623497966
444,82.75830605651169
445,82.8878621087444
446,82.88441196321702
447,82.89213777711667
448,83.08930788268867
449,83.34466588333609
450,83.49276617916354
451,83.56553771346427
452,83.67178701856766
453,83.80446079117925
454,83.96306709500372
455,84.31666012759041
456,84.6658612543681
457,84.7756152045388
458,85.18656502156695
459,85.28791230774678
460,85.53788329707518
461,85.70188520941453
462,85.73050130851333
463,85.80993967252407
464,85.8857294797916
465,86.0357343251246
466,86.45675933095143
467,86.74304094067004
468,86.91562828656302
469,87.01554716190107
470,87.1411913593367
471,87.71741590710666
472,87.77577385876252
473,88.07874919105785
474,88.66501537986238
475,88.79510695070164
476,89.04085957437054
477,89.20252678766796
478,89.25598670741131
479,89.24355924103975
480,89.51659061918691
481,89.73261317925304
482,90.04341717323565
483,90.3927087542893
484,90.6412576101053
485,90.97899235538777
486,91.0988283624593
487,91.50837590459184
488,91.65489544877003
489,91.63716640143757
490,91.79441198647712
491,92.00082042967564
492,92.09435983366592
493,92.09526858297995
494,92.19434928137471
495,92.25752453657273
496,92.5919428251726
497,92.75963962088767
498,92.86257329495103
499,93.21510151375644
500,93.22116233973713
501,93.14061847914678
502,93.18899481687356
503,93.20577449928432
504,93.345933535095
505,93.56625208701405
506,93.65749705912683
507,93.79401632873316
508,94.0180415316908
509,94.21103171653073
510,94.28872214935258
511,94.35656664628492
512,94.53794271311938
513,94.54033962753832
514,94.54538709081305
515,94.73234049795914
516,94.7951405420098
517,94.97765808240906
518,95.00827386047473
519,95.1387642583302
520,95.13054056363326
521,95.15826557458851
522,95.29062097368102
523,95.42091036243762
524,95.479968451637
525,95.53620108058256
526,95.66174913492254
527,95.7044105843107
528,95.7363524104313
529,96.13926314633365
530,96.22597764513017
531,96.24780090628717
532,96.24780090628717
533,96.42946483843913
534,96.4680434771796
535,96.51238090520386
536,96.55480207932628
537,96.84726939002262
538,97.16060470421957
539,97.1741927297078
540,97.24560477591167
541,97.33676552050107
542,97.38212138521124
543,97.52499792892547
544,97.6171175834676
545,97.7967454504616
546,97.80993764724136
547,97.97925594415383
548,98.09573732568153
549,98.17494712385921
550,98.21011019470608
551,98.28198794018076
552,98.43491549940154
553,98.46836031828556
554,98.78525860392769
555,99.03597972541779
556,99.22804817510618
557,99.28059868546522
558,99.33587152407473
559,99.50800369145381
560,99.5100142397389
561,99.48305006691356
562,99.59456119612462
563,99.67051552208811
564,99.77695867599182
565,100.04992856056471
566,100.0986003246039
567,100.10369519650195
568,100.13698842292445
569,100.18881335093612
570,100.22454229235127
571,100.23051766525637
572,100.32045671870166
573,100.45959794521409
574,100.59624680087492
575,100.71294653184817
576,100.8221130160502
577,100.91932189428618
578,101.30062291537936
579,101.41997171326007
580,101.900303885037
581,101.87291527089616
582,101.97598111564142
583,102.04144477434689
584,102.24360428948215
585,102.46276016888031
586,102.72079582273072
587,102.77455919269639
588,102.87088927440104
589,103.00143984071104
590,103.1409944004647
591,103.17038939209634
592,103.2498537975931
593,103.33952696639179
594,103.39444162274182
595,103.5619988292226
596,103.69102015287132
597,103.7299623391892
598,103.85293916431426
599,103.87225312076185
600,103.87355518386244
601,104.00475394853218
602,104.55225142505124
603,104.68230540728547
604,104.8327637084484
605,104.81258582645629
606,104.92586421674754
607,104.97232006205871
608,105.13108454353511
609,105.23156762506284
610,105.46949520835915
611,105.59111493983866
612,105.79061890470771
613,105.86413643807285
614,105.88357823097958
615,106.17431746132917
616,106.22463456893294
617,106.3416000614291
618,106.51139524351957
619,106.72707419505267
620,106.83731549731631
621,107.22058418251223
622,107.2177279784141
623,107.44215656733093
624,107.40471007179306
625,107.62469443167826
626,107.63199229666502
627,108.33219107362136
628,108.35472439292255
629,108.45100527489474
630,108.51755284431637
631,108.52395875644716
632,108.52883657884337
633,108.69034872286316
634,108.95485153119591
635,109.12963033115861
636,109.15993390076216
637,109.2475285189326
638,109.25555791428297
639,109.60541958938917
640,109.98660622017296
641,110.00102097776588
642,110.35023982635164
643,110.42017204132948
644,110.44312397535538
645,110.50474387279371
646,110.66565917746637
647,110.83183291150806
648,110.86141042426534
649,111.0210160307905
650,111.16267322605496
651,111.41349137246198
652,111.47044211546704
653,111.512782509602
654,111.54123235901312
655,111.90549551333119
656,112.11258201400189
657,112.1894119837456
658,112.24837559880935
659,112.38993440727758
660,112.53124911067812
661,112.75479390148547
662,112.89135629698883
663,112.92801914957585
664,113.00921556672856
665,113.23083061552967
666,113.35961249451792
667,113.43360520674857
668,113.58656376568064
669,113.65913935103382
670,113.83698732763503
671,113.94982925653605
672,114.06136236384393
673,114.06795024439424
674,114.31389352539749
675,114.43585539575598
676,114.50692482231483
677,114.55068631935193
678,114.93499452915187
679,115.03875887626057
680,115.33470467385536
681,115.6963528371326
682,115.72772746720139
683,115.72772746720139
684,116.0374081490024
685,116.01808828877078
686,116.182507251886
687,116.22766718737411
688,116.74220709265788
689,116.77729546458488
690,116.78973062264302
691,116.8045326497772
692,117.03700556615661
693,117.04058519031389
694,117.20158644201284
695,117.26041082207288
696,117.4435320955335
697,117.63096124917921
698,117.67908024662424
699,117.86724839864382
700,117.91674242733735
701,117.9956708162894
702,118.04410848052282
703,118.03685258011646
704,118.37488883330963
705,118.36038383970723
706,118.46960873928757
707,118.80992148857842
708,118.86392782720151
709,119.023020097552
710,119.49013077827607
711,119.49420304627554
712,119.79575850838664
713,119.8774700565936
714,120.06599921844882
715,120.10962348174324
716,120.22401350482312
717,120.29041236778434
718,120.3691985435486
719,120.64354330813455
720,120.70996610240822
721,120.94687848855158
722,121.26322663374887
723,121.3557372686831
724,121.56476198192725
725,121.69616082702125
726,121.8663689447101
727,121.94900107269312
728,121.98558073613054
729,122.14303589543863
730,122.61252110724695
731,122.73550090012534
732,122.89488647932491
733,123.01734074175796
734,123.21009436834278
735,123.55532208003599
736,123.6139444023021
737,123.84908968752474
738,124.06405594395864
739,124.3212671745704
740,124.3547277276669
741,124.38736132334893
742,124.51534832631313
743,124.77548694130223
744,124.88887888872108
745,125.18234273409351
746,125.28835376033796
747,125.40093687152435
748,126.03481864516871
749,126.44582052403156
750,126.7183334571247
751,126.8078153823819
752,126.91962351168458
753,127.1650567299159
754,127.23924512479255
755,127.36851008822057
756,127.60108971961378
757,127.6076527913278
758,127.87774492433995
759,128.0502883680696
760,128.22070570898182
761,128.5104626055792
762,128.61621596975903
763,128.62452662640598
764,128.75981249427252
765,128.9007296701605
766,128.92684796084484
767,128.97052900303052
768,129.31636307502777
769,129.5705200714619
770,129.59895264118506
771,129.65956513479617
772,129.86246548011664
773,130.20841040447004
774,130.4014202907914
775,130.4549990787623
776,130.52280826400667
777,130.71141053089187
778,130.82282514958393
779,130.8975035591503
780,131.22725382997794
781,131.29819204162683
782,131.74537831113267
783,131.80099609241228
784,131.82035252426334
785,131.7942103284932
786,131.82368102039456
787,131.98249943994233
788,132.07326231689703
789,132.2422417462944
790,132.33184736487024
791,132.56553776236012
792,132.7415031481628
793,132.78573957342553
794,132.9672584506414
795,133.21639394838968
796,133.35529960054953
797,133.38985131134962
798,133.4803336876576
799,133.54556453761646
800,133.69287142539702
801,133.92507785162113
802,134.09299636384836
803,134.16172493924478
804,134.38767302193384
805,134.5307588311754
806,134.62839165939502
807,134.7716129427805
808,134.95938321450956
809,134.90850781872635
810,135.1668641872139
811,135.1735053412865
812,135.22043337283162
813,135.323550084722
814,135.34458665926346
815,135.34007881102798
816,135.5632076718362
817,135.72259890591852
818,135.8693801455316
819,135.8927609505941
820,136.0386781868397
821,136.2353902881643
822,136.27177340391808
823,136.36260690920122
824,136.43276360907007
825,136.5710618042193
826,136.7221823804639
827,136.84852975473984
828,137.16688194682365
829,137.13644120874102
830,137.24935979701664
831,137.38615212747442
832,137.50680771789655
833,137.75606391704096
834,137.877769083137
835,138.0131610619162
836,138.17569844289773
837,138.25539107484434
838,138.24491813310772
839,138.39758550632487
840,138.49312936668895
841,138.63160877359763
842,138.95386528777328
843,139.05529177819633
844,139.3658274163859
845,139.86426504687097
846,140.11270568177332
847,140.14374485409252
848,140.3159337150382
849,140.39777365325855
850,140.44823453157903
851,140.48724600118894
852,140.71808887286363
853,140.82600701802158
854,140.82949754321837
855,140.88086474123247
856,141.34117211832537
857,141.4771974489088
858,141.69078496810488
859,141.7159337777896
860,141.8843627296059
861,141.97509980388028
862,142.08227705746688
863,142.11242160410617
864,142.1500141100588
865,142.3297035369806
866,142.3656172969218
867,142.35943374099753
868,142.42679126916855
869,142.67819167074626
870,142.7753506321195
871,142.88812869975024
872,143.03362659440165
873,143.04808277384885
874,143.13166839331603
875,143.1920644353043
876,143.44049741389514
877,143.6888636381527
878,143.78843497772857
879,144.05230535404218
880,144.13067456998726
881,144.33452166497293
882,144.31276398272536
883,144.42728919229063
884,144.5729388177806
885,144.88428583268993
886,145.01380993147745
887,145.18036445706844
888,145.35042422383418
889,145.36433996880456
890,145.45292580486307
891,145.45162651244772
892,145.56037705851892
893,145.82795959466563
894,145.9853937053541
895,146.40818794336428
896,146.43370583551334
897,146.4427661288985
898,146.54769243269737
899,146.67887161992684
900,146.69009618018814
901,146.83983910637565
902,147.15587488429873
903,147.5280452319793
904,147.5883171666025
905,147.70813584300308
906,147.88729044246725
907,147.9367800014964
908,147.95857957964563
909,148.1541040340954
910,148.40554300012377
911,148.46865842337445
912,148.6594824238416
913,148.88932053307377
914,149.07330556492417
915,149.1504124102297
916,149.26851957297643
917,149.28802796911464
918,149.31747614904515
919,149.74611003170378
920,149.8690871611435
921,149.90327152441313
922,150.23372997944637
923,150.44233107736798
924,150.8025317232395
925,151.11667657132597
926,151.17535762600141
927,151.26919985989548
928,151.27017586976433
929,151.39761549737992
930,151.3983529449202
931,151.53151088484657
932,151.85147445482855
933,152.06310701319532
934,151.95043399372713
935,152.1184705602687
936,152.665586959276
937,152.74093590348542
938,152.78868221470032
939,152.83332210921154
940,153.0021255826725
941,153.06885497778575
942,153.16229475755483
943,153.24108741282885
944,153.24108741282885
945,153.2484267176671
946,153.42007589196507
947,153.44513511409997
948,153.82986413365785
949,154.10993401442548
950,154.12025266483755
951,154.27583100049668
952,154.3254143308493
953,154.42038221470094
954,154.5359541968732
955,154.76239119401558
956,154.92735479570356
957,154.9563845975808
958,154.94541545644518
959,155.05899208571816
960,155.0418098028051
961,155.20294643355683
962,155.50272636038494
963,155.61337390600102
964,155.67143831768252
965,155.70853232936219
966,155.90940006339042
967,156.28181548271334
968,156.30631054901167
969,156.35272170181236
970,156.3615528836657
971,156.57813802360224
972,156.70262499246275
973,157.11749006123415
974,157.2178436255696
975,157.30798333219684
976,157.50407556778728
977,158.14443626925336
978,158.27207094417324
979,158.41976559080578
980,158.41324763475376
981,158.63191684187495
982,158.62687064497865
983,158.73451026874386
984,159.06607347282952
985,159.1560629957168
986,159.65130809603602
987,159.6450858290748
988,159.9002865643932
989,160.06446858393485
990,160.39598880731515
991,160.50153657751616
992,160.57998124944652
993,160.64948330791754
994,160.70147429859304
995,160.66991574500565
996,160.68892887542893
997,160.806011750725
998,160.86058665596866
999,161.0548218052708
1000,161.48025856285378
1001,161.58098689955557
1002,161.8961402242925
1003,162.20161048385214
1004,162.34867277158722
1005,162.48560879960604
1006,162.60636796909318
1007,162.7601407251054
1008,162.82176636995902
1009,162.90829164539258
1010,163.02217420246197
1011,163.56030132881628
1012,163.78579462853256
1013,163.8096274888593
1014,163.83713936263337
1015,163.9471090296968
1016,164.0370677952587
1017,164.46570217129047
1018,164.6402205675985
1019,164.69363775310543
1020,164.73499299787903
1021,164.88959156294527
1022,165.1709183746629
1023,165.38139662614975
1024,165.41591787410357
1025,165.43573930842746
1026,165.53139783518503
1027,165.48621394295165
1028,165.51538046898764
1029,165.8285036355307
1030,166.07481049874207
1031,166.1413391148208
1032,166.31897345064738
1033,166.3507873991788
1034,166.57756584147972
1035,166.56387307572282
1036,166.56387307572282
1037,166.5960149542005
1038,166.7309287918393
1039,166.72767803949571
1040,167.0001628568353
1041,167.14056093600232
1042,167.17648269593093
1043,167.23405054160142
1044,167.32477990282592
1045,167.38637027216674
1046,167.54822547747747
1047,167.646723499674
1048,167.66554521877688
1049,167.85597628087805
1050,167.92966582255542
1051,168.05446908152362
1052,168.09579133448858
1053,168.38082681208624
1054,168.42302860819223
1055,168.71884675147408
1056,168.7188467514741
1057,168.726351148354
1058,168.84534816167442
1059,168.9692747693552
1060,169.0621909864735
1061,169.0339321911926
1062,169.16143088602522
1063,169.29231390034508
1064,169.39805533139068
1065,169.58062760780595
1066,169.6969580842377
1067,170.03649024872973
1068,170.05477782741303
1069,170.059122181278
1070,170.17549906179417
1071,170.17929791100315
1072,170.25276746039734
1073,170.266634245323
1074,170.32897671067246
1075,170.4502376527202
1076,170.60955388598026
1077,170.73723150286895
1078,170.75105374140108
1079,170.82466422525914
1080,170.9092024136958
1081,171.138025656099
1082,171.3614915386149
1083,171.61225702385923
1084,171.80754870191805
1085,171.80704025823863
1086,171.81698686045294
1087,171.84792465596172
1088,171.91906286265865
1089,172.03489040660043
1090,172.19170936569907
1091,172.28093050930462
1092,172.37655950542003
1093,172.56878610067838
1094,172.86617399679042
1095,172.86617399679042
1096,172.92553842223327
1097,173.206098095208
1098,173.18451364509684
1099,173.17080626271374
1100,173.24145689891918
1101,173.29555917921675
1102,173.396131407055
1103,173.86194141479334
1104,173.97346141137172
1105,174.11276808733643
1106,174.28774628532415
1107,174.39609462381952
1108,174.39609462381952
1109,174.47907317938584
1110,174.511837158243
1111,174.51159490236896
1112,174.6448957238262
1113,174.77791017191532
1114,175.05075918041166
1115,175.0716955194432
1116,175.23864112647024
1117,175.23912497046354
1118,175.3512316220033
1119,175.41513564903104
1120,175.5258569763222
1121,175.6770581068483
1122,175.88183682463523
1123,176.0478181485205
1124,176.05041466060482
1125,176.0515439832002
1126,176.04363616435325
1127,176.07083050833947
1128,176.06768619492345
1129,176.09195935468313
1130,176.0793705101262
1131,176.1591351627796
1132,176.15952623668684
1133,176.35921174067383
1134,176.40185643330673
1135,176.48091273755685
1136,176.5180620849456
1137,176.5888959485562
1138,176.74891893159048
1139,176.8049842449201
1140,176.9571255561586
1141,177.12504206925712
1142,177.24167798566586
1143,177.3169968655272
1144,177.6798986920778
1145,177.74705146498454
1146,177.78307720817986
1147,177.8452098245698
1148,177.94377828381545
1149,177.9650784811484
1150,178.03167472469224
1151,178.1262789019274
1152,178.1642704008246
1153,178.1838616285164
1154,178.32937712021504
1155,178.35912550129427
1156,178.40652847833508
1157,178.37365619932868
1158,178.4398198703627
1159,178.5924417155094
1160,178.62566155130276
1161,178.64307601967857
1162,178.6971950106053
1163,178.75251384117314
1164,178.75428215864312
1165,178.74367269998766
1166,179.0002084585219
1167,179.03737089287674
1168,179.18712392325023
1169,179.26522731644707
1170,179.29358673869288
1171,179.4290803359368
1172,179.43826902158546
1173,179.4390741110353
1174,179.49740359072797
1175,179.78645925738226
1176,179.7208160900481
1177,179.8823477429901
1178,180.0557195689655
1179,180.10396477551387
1180,180.13565904076304
1181,180.34686220662772
1182,180.48265904160485
1183,180.86459823804987
1184,180.91679634349066
1185,181.1659971431995
1186,181.4522471192361
1187,181.4911597118404
1188,181.5218830201727
1189,181.61931644326782
1190,181.61931644326782
1191,181.93985168471104
1192,181.882037848578
1193,181.9449438113814
1194,181.87752399872946
1195,181.8403885620528
1196,181.85844015652802
1197,182.00662935542164
1198,182.21026675032533
1199,182.25790867407483
1200,182.35132851270814
1201,182.38465743467899
1202,182.39547116963965
1203,182.46892663956416
1204,182.654225898174
1205,182.654225898174
1206,182.68274282639368
1207,182.75456347486332
1208,182.83197415631798
1209,183.02142899745863
1210,183.2020015919084
1211,183.20452917514933
1212,183.23695487274858
1213,183.40294907827197
1214,183.42412797983746
1215,183.4134952571571
1216,183.41774414935168
1217,183.3786333208884
1218,183.43069940761126
1219,183.49643712076622
1220,183.69623811814895
1221,183.8793856023607
1222,183.9840097822315
1223,184.09775906929855
1224,184.19031994967494
1225,184.255350545307
1226,184.33601723093508
1227,184.3426566163708
1228,184.5342777033649
1229,184.6531853617417
1230,184.93015022803152
1231,185.26728138591497
1232,185.4468710581249
1233,185.314006084811
1234,185.35201881251336
1235,185.33320733035396
1236,185.37059924342304
1237,185.39444574585025
1238,185.40270284132527
1239,185.70884253157578
1240,185.973996009974
1241,186.10065740660622
1242,186.3665136812374
1243,186.51883944870576
1244,186.63573821283768
1245,186.58475564343118
1246,186.5141010964108
1247,186.63782774225356
1248,186.85915089841927
1249,187.02507148198023
1250,187.25279216945165
1251,187.27190608002684
1252,187.40802053775673
1253,187.40802053775673
1254,187.4930340171743
1255,187.50226774360416
1256,187.5758751059763
1257,187.64555589153693
1258,187.72966256756456
1259,187.7989454319681
1260,187.83713365744313
1261,187.96823028647168
1262,188.18119356975663
1263,188.25910661569435
1264,188.29958920613512
1265,188.50073086914847
1266,188.67681556713606
1267,188.69215179281127
1268,188.71937522746492
1269,188.87175332868256
1270,188.97077034574878
1271,189.07318992740738
1272,189.08738441592956
1273,189.16819234608687
1274,189.20486935868774
1275,189.27079960976897
1276,189.56479115738935
1277,189.56351285012374
1278,189.68072956775242
1279,190.04255915010776
1280,190.08542426828836
1281,190.12636037333922
1282,190.139553842171
1283,190.26866948209
1284,190.4844178814366
1285,190.53725309343264
1286,190.76913687187331
1287,190.85645055243378
1288,190.96211843498432
1289,191.0723662794724
1290,191.12438773024823
1291,191.16189430391876
1292,191.17927708518667
1293,191.29646028645425
1294,191.41175875936366
1295,191.5006315847695
1296,191.67158324290472
1297,191.74502682460658
1298,191.98283716166577
1299,192.02946883742933
1300,192.09511575331555
1301,192.103920405505
1302,192.0944239826538
1303,192.22832887156136
1304,192.4428864361054
1305,192.48849571341245
1306,192.63362839763923
1307,192.62036790666656
1308,192.76506646116843
1309,192.9077413089875
1310,192.91482248293195
1311,193.30096493973096
1312,193.57241300999144
1313,193.58703528597135
1314,193.6042431609659
1315,193.59385709013932
1316,193.64426273252317
1317,193.79774539018237
1318,193.89609058795537
1319,193.97075570426102
1320,194.01627473153837
1321,194.12968378402826
1322,194.33511141272658
1323,194.33802676182765
1324,194.33802676182765
1325,194.420810828367
1326,194.462901514948
1327,194.49643385175332
1328,194.50373226668233
1329,194.56157590109893
1330,194.56921637877414
1331,194.6976657218576
1332,194.92785327175363
1333,194.98808625239488
1334,194.98808625239488
1335,195.11304485221456
1336,195.1221541478812
1337,195.18165711219368
1338,195.2485513805884
1339,195.29732269136068
1340,195.46640366922009
1341,195.87639403243128
1342,196.21037441083084
1343,196.40569755093404
1344,196.63244019498126
1345,196.65832250433235
1346,196.90770172623513
1347,196.88190492761296
1348,196.91579139059561
1349,197.04985302859956
1350,197.16436466312408
1351,197.16659598676668
1352,197.28823992750216
1353,197.28060925874914
1354,197.36408703302453
1355,197.54085316618878
1356,197.69882893720808
1357,197.92410450651442
1358,197.9843167011215
1359,198.09010712338488
1360,198.1491723490538
1361,198.14225907826238
1362,198.20909206388654
1363,198.41597018108493
1364,198.53962100292057
1365,198.55257174684655
1366,198.58664752290204
1367,199.0073160275254
1368,199.14287158470978
1369,199.1984339403561
1370,199.60319598738923
1371,199.84932068503994
1372,199.91725392773338
1373,200.18271767975077
1374,200.2209079651805
1375,200.25571971155597
1376,200.53214297011894
1377,200.5762292415602
1378,200.59809927976053
1379,200.5233320980122
1380,200.52699238401948
1381,200.69000093517047
1382,200.83220934442582
1383,200.97230440982435
1384,200.97183748575483
1385,201.18859211631678
1386,201.37206694138388
1387,201.5139851292508
1388,201.67609304612103
1389,201.69012203831224
1390,201.7947528762061
1391,201.8080273474567
1392,201.88989334360517
1393,201.8646817722044
1394,202.24726803768203
1395,202.28964308322188
1396,202.4039296710295
1397,202.38236766898817
1398,202.45796421101457
1399,202.36225049828434
1400,202.4535874501239
1401,202.486648289404
1402,202.62384560427867
1403,202.80689195176413
1404,203.03326685489606
1405,203.17242863776343
1406,203.23236572364615
1407,203.2283507713405
1408,203.62423700111475
1409,203.95764549781882
1410,204.3129090638753
1411,204.17977459852338
1412,204.44734799463782
1413,204.55551935092652
1414,204.6035130572631
1415,204.6035130572631
1416,204.77589849229622
1417,205.06008304004814
1418,205.06158114211013
1419,205.29161468117667
1420,205.31503604941295
1421,205.299078194862
1422,205.55448240454305
1423,205.84578661437422
1424,205.86666228719727
1425,205.9603030284378
1426,206.29584973712807
1427,206.38917897268786
1428,206.64154082554393
1429,206.68174979222684
1430,206.81127398438468
1431,207.02928792756128
1432,207.16180484050724
1433,207.15766494694316
1434,207.23579302650126
1435,207.38145114250972
1436,207.61207424083383
1437,207.60407814253765
1438,207.66820390262598
1439,207.81315259072906
1440,207.74058175497163
1441,207.72237886559068
1442,207.74163087812767
1443,207.85966659643228
1444,207.9534610725535
1445,208.0202170428352
1446,208.16730076237675
1447,208.2273421529006
1448,208.3442331235397
1449,208.37229087512037
1450,208.46962916505302
1451,208.52975220042953
1452,208.63299135072674
1453,208.69353426587278
1454,208.90897263205935
1455,209.26088823572985
1456,209.27916221725155
1457,209.25268738053828
1458,209.2907344235046
1459,209.33536444927563
1460,209.6280590555004
1461,209.85621615249028
1462,210.0639199566742
1463,210.44974401241123
1464,210.83258425981757
1465,210.87330330866223
1466,210.95554322978623
1467,211.132762194263
1468,211.46283063241026
1469,211.78555633666042
1470,212.19369213524823
1471,212.31192040762977
1472,212.60827810046112
1473,212.63546660335214
1474,212.79895883041866
1475,212.86879414139258
1476,213.05430026526767
1477,213.2377651375005
1478,213.30205980381555
1479,213.2862528132131
1480,213.2862528132131
1481,213.35060915116952
1482,213.53689052309394
1483,213.69805792303512
1484,213.74155634010287
1485,213.92379512351422
1486,214.0634469658919
1487,214.19471777169943
1488,214.29043649341185
1489,214.29476589505157
1490,214.32313336664143
1491,214.37857496505018
1492,214.61282504807485
1493,214.69311460276114
1494,214.71673064403808
1495,214.8449297884895
1496,214.97349364842992
1497,215.15930378972604
1498,215.21422999167785
1499,215.32945926090682
1500,215.50824698591714
1501,215.57786476244306
1502,215.57786476244306
1503,215.58510694476894
1504,215.8631521426926
1505,215.89426557132984
1506,216.07727597104025
1507,216.29971735241665
1508,216.47287664192726
1509,216.84381917377772
1510,216.91067937840776
1511,217.03468211818156
1512,217.20736198397586
1513,217.30907189926828
1514,217.30907189926828
1515,217.3510754012112
1516,217.3788856986563
1517,217.4833612490001
1518,217.5129742884924
1519,217.63257743147756
1520,217.64128078202907
1521,217.63769072330604
1522,217.7300281507081
1523,217.6958001546329
1524,217.7809558169731
1525,217.8580106149402
1526,218.00490439085166
1527,218.20670152352727
1528,218.26537024193385
1529,218.29193969264583
1530,218.45852792696985
1531,218.70386890762433
1532,218.7493315178492
1533,218.79036041946947
1534,218.99920200733763
1535,219.04029810399467
1536,219.24442871408596
1537,219.2536712191922
1538,219.3763884759383
1539,219.4723066995484
1540,219.57238526138016
1541,219.70039349523904
1542,219.77410926463762
1543,219.9321548819925
1544,220.1034564331462
1545,220.11088612012045
1546,220.1621394369696
1547,220.3382127868598
1548,220.3850998757804
1549,220.4662359274559
1550,220.5641256331697
1551,220.84303602452778
1552,220.9004183017377
1553,220.90293244781418
1554,220.90505687279628
1555,221.02294780085975
1556,221.27941487968855
1557,221.32081725136845
1558,221.44601020474312
1559,221.45155254552566
1560,221.557538447269
1561,221.6892701788115
1562,221.76921961143898
1563,221.92168482365173
1564,221.95781793746227
1565,222.3161611428607
1566,222.3228819545114
1567,222.40593293068997
1568,222.50967096632328
1569,222.56821691633465
1570,222.57657002270736
1571,222.68262265323443
1572,222.77466656781155
1573,222.92662968869683
1574,223.07157355032504
1575,223.10507657824408
1576,223.19972179266506
1577,223.21945352835996
1578,223.21945352835996
1579,223.28825251059112
1580,223.3215733023209
1581,223.37619634444886
1582,223.39838821195002
1583,223.39838821195002
1584,223.53602075051128
1585,223.83287939466499
1586,223.97116030322465
1587,224.02974805004763
1588,224.10885346932747
1589,224.57196054130998
1590,224.7064306478399
1591,224.72840706729556
1592,224.7995233393163
1593,224.83188969649066
1594,224.9082979916575
1595,225.39561630267377
1596,225.47190646503182
1597,225.54391686602847
1598,225.59481790664566
1599,225.63802523395518
1600,225.67456417430319
1601,225.7045423424833
1602,225.94020794591145
1603,225.86480304282605
1604,226.0418083250544
1605,226.04144405734783
1606,226.09738454856927
1607,226.32171244256534
1608,226.6412896616676
1609,226.7387843011789
1610,226.85733042185592
1611,226.9696466803326
1612,227.26289925157337
1613,227.53592472153073
1614,227.5358090887417
1615,227.66272534377734
1616,227.79039548841277
1617,227.81573627888477
1618,227.8630957577645
1619,227.9822948956931
1620,228.10345545772694
1621,228.3552697297312
1622,228.43655347632665
1623,228.45660681447777
1624,228.51677128579638
1625,228.56604800290222
1626,228.77891711264732
1627,229.00074529039983
1628,229.1938834611166
1629,229.18969397096316
1630,229.19132848561938
1631,229.41187146396817
1632,229.5358680973839
1633,229.63526402626428
1634,229.68256506844492
1635,229.718611044709
1636,229.74119153963025
1637,229.9814952210755
1638,230.11503871194256
1639,230.1982532491699
1640,230.24521159814034
1641,230.2793959270278
1642,230.26266452940783
1643,230.3828086484286
1644,230.51385679736256
1645,230.7438717892254
1646,230.86246218686114
1647,231.2183504222613
1648,231.32732742565983
1649,231.51811972158754
1650,231.6792420054453
1651,231.67959267474598
1652,231.70804466658913
1653,231.7646376243896
1654,231.91511343978448
1655,232.07642461985608
1656,232.1848596689194
1657,232.2105855850602
1658,232.2350838132674
1659,232.56649203647476
1660,232.5828479147009
1661,232.62991755516538
1662,232.71445971008654
1663,232.81243079102734
1664,232.8246696122151
1665,232.83692395041146
1666,232.89235461582624
1667,232.91659821110426
1668,233.32448579154908
1669,233.6193449461618
1670,233.93251761476307
1671,234.0589934179671
1672,234.04912712501462
1673,234.30926606770288
1674,234.4188693520187
1675,234.46546354445857
1676,234.50059964877403
1677,234.88664858314905
1678,234.9068243108449
1679,235.0344375851161
1680,235.0276826822658
1681,235.34775091145335
1682,235.80956136009002
1683,236.08337858182432
1684,236.144838221107
1685,236.24434403995983
1686,236.3274961007652
1687,236.48576397200497
1688,236.4852636634811
1689,237.06302727595624
1690,237.08236994207957
1691,237.27312116313365
1692,237.36817014038564
1693,237.4914315263386
1694,237.58308105588176
1695,237.67214019346676
1696,237.82800402950636
1697,237.94783850849294
1698,238.06579133166431
1699,238.1545737453389
1700,238.17844723819394
1701,238.2285915124058
1702,238.2991284445022
1703,238.63111567313496
1704,238.92397055454646
1705,239.00190946103288
1706,239.15755296723484
1707,239.19888413713517
1708,239.34490614954262
1709,239.4086828647983
1710,239.70125690631284
1711,239.83242114736646
1712,240.14424098985566
1713,240.45478726535987
1714,240.60864308144684
1715,240.77134371485408
1716,240.87678893494595
1717,241.07913750303058
1718,241.06557275332955
1719,241.34389736377486
1720,241.44568699665075
1721,241.567403639203
1722,241.64596415783336
1723,241.893755600843
1724,242.00465832311562
1725,242.01753021456003
1726,242.14271462708334
1727,242.42184530746127
1728,242.47634452338787
1729,242.4763445233879
1730,242.4805549849972
1731,242.53630331288764
1732,242.55424546637212
1733,242.58168654244722
1734,242.61016822688015
1735,242.6256687048841
1736,243.00805456081724
1737,243.06893092789147
1738,243.0897516505383
1739,243.12165673319515
1740,243.27934944370077
1741,243.31451868528214
1742,243.76195550351517
1743,243.8736202662455
1744,243.85203574621124
1745,244.04970015100727
1746,244.21846483266745
1747,244.65043340928736
1748,244.7844537079742
1749,244.82190008519598
1750,244.96006454500014
1751,244.9841275966278
1752,244.97946153229515
1753,245.01587325770774
1754,244.93006935548374
1755,245.01495379334028
1756,245.0546599316799
1757,245.1910135846125
1758,245.2954867769359
1759,245.52966556596098
1760,245.62051203265997
1761,245.89860969647302
1762,245.97815386818152
1763,246.03577626201826
1764,246.03971686103102
1765,246.27353477067118
1766,246.36572428019406
1767,246.40805380972233
1768,246.47102399532912
1769,246.52050595903768
1770,246.5495079121966
1771,246.5818946761506
1772,246.63995558764572
1773,246.6580373149876
1774,247.1188246051646
1775,247.1706083069845
1776,247.27185477943837
1777,247.2859801613856
1778,247.31375827320494
1779,247.30552629632916
1780,247.33895915896113
1781,247.373788431548
1782,247.48791454281422
1783,247.57939142310894
1784,247.74858684883768
1785,247.80822961739398
1786,247.87615945589894
1787,247.96219542155447
1788,247.9747076170969
1789,248.17403953458256
1790,248.23082549817954
1791,248.34551609436227
1792,248.57645113608604
1793,248.61544906102904
1794,248.60984301826986
1795,248.6299475901661
1796,248.72501359912383
1797,249.10231819514706
1798,249.13069737864012
1799,249.26982190776374
1800,249.50412206285537
1801,249.57002279097878
1802,249.7093314792345
1803,249.83431397904602
1804,249.92702474821198
1805,250.23398970680657
1806,250.28842608171541
1807,250.49413393097763
1808,250.7220028277736
1809,250.7427659511171
1810,250.82383785800317
1811,250.86206069234333
1812,251.12142999205946
1813,251.2455830504315
1814,251.39859474131674
1815,251.49365416141512
1816,251.66841826909862
1817,251.66841826909862
1818,251.7052176870974
1819,251.75573221356075
1820,251.97054593323327
1821,251.97054593323327
1822,252.1073927173468
1823,252.15048924997683
1824,252.15048924997683
1825,252.21022422012777
1826,252.3243114412539
1827,252.46161755129194
1828,252.62258227212664
1829,252.71488607964955
1830,252.84283491687785
1831,253.05936513135873
1832,253.24123825658862
1833,253.44981236318074
1834,253.57141426742697
1835,253.78134179015353
1836,253.8560875604387
1837,253.9149036918274
1838,253.93706599349733
1839,254.00468520019672
1840,254.03177751204262
1841,254.15770228567325
1842,254.11895982510487
1843,254.16088886657406
1844,254.19399281756324
1845,254.11305470025903
1846,254.20978601499516
1847,254.15818498067347
1848,254.23931545389792
1849,254.26071783755972
1850,254.27518981702534
1851,254.38737149165962
1852,254.6028807390855
1853,254.62471998573196
1854,254.90542845278728
1855,254.91528214674244
1856,254.90204884253222
1857,254.94466567592252
1858,255.03885056645913
1859,255.10222355602383
1860,255.36954010694328
1861,255.4890945240964
1862,255.587519469003
1863,255.77061736929807
1864,255.84703628814435
1865,255.89073336311614
1866,255.9794826916535
1867,255.98473958330445
1868,256.5506540782319
1869,256.7536644332347
1870,256.8089448570553
1871,256.77947513760375
1872,257.0871637220475
1873,257.1664822874381
1874,257.39134047885
1875,257.49383997890277
1876,257.54743774921343
1877,257.8299709667439
1878,258.0660052508439
1879,258.1285348734483
1880,258.1689498639707
1881,258.25024625752695
1882,258.2881044160686
1883,258.33218390709135
1884,258.3605377190969
1885,258.4052576036916
1886,258.4349114693816
1887,258.8163677649679
1888,258.9044015078259
1889,258.9394596871017
1890,259.01671304491435
1891,259.24589808787863
1892,259.32343109749064
1893,259.46914188412535
1894,259.5026965658274
1895,259.6245847838377
1896,259.6909322242219
1897,259.80296293141083
1898,260.02352580860025
1899,260.046002695981
1900,260.06871125400926
1901,260.19664195244843
1902,260.1860816150273
1903,260.1860816150273
1904,260.50290629462336
1905,260.6672430026054
1906,260.8108633689096
1907,260.97164377050115
1908,260.9758119603025
1909,261.00655238066946
1910,261.01300197329215
1911,261.12195541644513
1912,261.3736184807842
1913,261.43126126038476
1914,261.5828253014822
1915,261.59013526808974
1916,261.5919309139153
1917,261.81428336467894
1918,261.9007394700757
1919,261.94108108545015
1920,262.0358802933775
1921,262.14711508127016
1922,262.2035936777503
1923,262.30941350534295
1924,262.4273644054094
1925,262.4994871337248
1926,262.5057904377168
1927,262.5566063871457
1928,262.8190404200627
1929,262.9908894781603
1930,263.05035112532875
1931,263.15209922816877
1932,263.38029931536454
1933,263.6349292274058
1934,263.6037806394788
1935,263.65849279993296
1936,263.74208708295566
1937,263.71599591608367
1938,263.90735938745144
1939,263.93726418505565
1940,264.03564862397195
1941,264.042516582224
1942,264.0982655077719
1943,264.12719997114056
1944,264.2429228867431
1945,264.20157098222074
1946,264.36394111226315
1947,264.4610250482104
1948,264.4454059706466
1949,264.5203533933342
1950,264.55221355393815
1951,264.58147494476253
1952,264.69950390048103
1953,264.79800115118894
1954,264.79523799917047
1955,264.88809276489724
1956,264.9951630275783
1957,265.17843833952406
1958,265.20180635400766
1959,265.32479773941856
1960,265.4417117232929
1961,265.57340502277304
1962,265.95003448567616
1963,266.2070111155063
1964,266.32443966095695
1965,266.39602626682984
1966,266.48206684560245
1967,266.7031202521533
1968,266.74954840671995
1969,266.9814831332189
1970,266.94757660778544
1971,267.06482053147045
1972,267.0860471418156
1973,267.10532294930823
1974,267.3011164282686
1975,267.3698131122598
1976,267.3736680197949
1977,267.54561818673557
1978,267.6121032607153
1979,267.6481474062658
1980,267.7691125400767
1981,267.7711093776944
1982,267.79115365490935
1983,267.79917936820385
1984,267.77444140765704
1985,267.8243793162934
1986,267.7829249092675
1987,267.8057203572614
1988,267.8287230997062
1989,267.77134772662333
1990,267.8644974325488
1991,267.95633601824187
1992,268.0260333435671
1993,268.1140782817226
1994,268.5862724779396
1995,268.6578156750994
1996,269.1017894576688
1997,269.1943243548612
1998,269.1932428920897
1999,269.21926020267995
2000,269.40172313105666
2001,269.60241941880184
2002,269.79405553205606
2003,269.91981585104844
2004,270.0225435107909
2005,270.1289849762329
2006,270.16431111609324
2007,270.30737842364954
2008,270.4587121202209
2009,270.7435895389408
2010,270.79952614508227
2011,270.89672350221656
2012,271.04148064574184
2013,271.18932909873627
2014,271.35069714649853
2015,271.4261743778377
2016,271.5250066301164
2017,271.82450680398415
2018,271.96448162613314
2019,272.107058392304
2020,272.4092795095228
2021,272.6241187005349
2022,272.67259016491056
2023,272.87253844804945
2024,273.04047397217937
2025,273.24147043967685
2026,273.49252881405846
2027,273.7263393914174
2028,273.8366272502157
2029,273.8499706669949
2030,273.8389223204176
2031,273.9037283426085
2032,273.976774298194
2033,274.0659223816217
2034,274.37790624534637
2035,274.55843640031406
2036,274.6261122373421
2037,274.83420773933716
2038,275.1419861950722
2039,275.32829516295203
2040,275.4293461868548
2041,275.62758693877686
2042,275.7838479303791
2043,275.90847695017493
2044,276.0942095818212
2045,276.25958584827475
2046,276.41084624399554
2047,276.53127265999296


==> data/ada_lower_regret_gtype_clique_group_repeat_40_K_80.csv <==
,0
0,0.0
1,2.894362503964177
2,3.2019377786045413
3,4.034140629453336
4,4.129829015249811
5,4.493627689363009
6,4.422010296147848
7,4.835649031364536
8,5.178711818004679
9,5.187360092651306
10,5.279245198904042
11,5.387871809654544
12,5.476035108699096
13,5.654906535830399
14,5.808769273189272
15,6.134424166718864
16,6.261568588736368
17,6.339522811238484
18,6.410485066640384
19,6.6025664010548235
20,6.775556359858185
21,7.085791772911978
22,7.174929297362657
23,7.494356672777195
24,7.606161846691715
25,8.09896347306945
26,8.293517950891179
27,8.488509213954252
28,8.740792867010175
29,8.90081344494742
30,9.03787063460395
31,9.339804997818547
32,9.428997254763022
33,9.50375910428571
34,9.683882331261369
35,10.085887002959177
36,10.313034947320848
37,10.877657378707035
38,10.916936032855507
39,11.440265258952218
40,11.498119284088684
41,11.875535972197657
42,12.02874601940757
43,12.282700821502932
44,12.589296712164924
45,12.583804665101729
46,12.762183970801878
47,12.996159454141019
48,13.093563178790284
49,13.25992551714959
50,13.35994878495509
51,13.459110249830633
52,13.677107413906324
53,13.722586513403773
54,13.778578954840244
55,13.820975571594545
56,13.893163266045477
57,14.115451040578549
58,14.096604002569926
59,14.372785560083146
60,14.584224905355903
61,14.673173833178431
62,14.88845455444057
63,15.034117266802411
64,15.176541800761346
65,15.217785827762382
66,15.555161994448884
67,15.801436126736002
68,15.857183934196328
69,15.932012908774304
70,16.22287104957813
71,16.599275220868254
72,16.75857669138209
73,16.932068344628764
74,17.149251181295398
75,17.39217261370492
76,17.81584994868826
77,18.06401483828321
78,18.132543989703617
79,18.24216772237914
80,18.59747259171342
81,18.681024041580365
82,19.00213702207313
83,19.237320124989544
84,19.270797021495166
85,19.516579051319816
86,19.59180620568559
87,19.702341609509517
88,19.913998871924584
89,20.11993797099359
90,20.277941827177138
91,20.50146719471387
92,20.76498249856217
93,20.756122867189994
94,20.93089585698208
95,21.0619826557054
96,21.18570167865461
97,21.75119927990771
98,21.915946985672733
99,22.03349471544731
100,22.167538577935858
101,22.46819116125645
102,22.53687868525165
103,23.301405010913392
104,23.4667037889078
105,23.80259415643303
106,23.83636284311793
107,23.989856015863825
108,24.10041938406395
109,24.16750637411962
110,24.31524086489427
111,24.324341802499507
112,24.60358635893541
113,24.663802865907815
114,24.90364368436851
115,24.9868824416988
116,25.19750637913626
117,25.46396371583925
118,25.965616661648
119,26.00716521123315
120,26.046456840641678
121,26.220891605660885
122,26.618683775830565
123,26.650262701165897
124,27.08432984588984
125,27.09696074864565
126,27.381825138843034
127,27.761522191355702
128,27.801284749359997
129,28.050156051304207
130,28.109153046384876
131,28.46158077384279
132,28.499078005453754
133,28.6075405533551
134,28.742258566430845
135,28.981460446767237
136,29.495416941905443
137,29.6721350385356
138,29.683998800684783
139,29.753794265729262
140,30.014886930720095
141,30.068889747801073
142,30.23493397429887
143,30.299342607775156
144,30.393009858304303
145,30.66023273720442
146,30.88141786725307
147,31.235656701147526
148,31.35670278810637
149,31.470564957181388
150,31.499246941384754
151,31.704764692097164
152,31.86094593979069
153,32.036970671811254
154,32.57746114725112
155,32.7073005370624
156,32.864505494848366
157,33.201694894404866
158,33.53080836026604
159,33.82007362646544
160,33.91263856523423
161,33.921761080801176
162,34.250453882870744
163,34.31590611780453
164,34.39092631493983
165,34.56687378619223
166,34.747794343044404
167,34.875459704071986
168,35.22056615560384
169,35.39418807007961
170,35.511026235046415
171,35.732662632212005
172,35.7265094668101
173,35.946297568417336
174,36.2254347556179
175,36.34385791794705
176,36.43408503209342
177,36.7282412936989
178,36.78347215787976
179,36.88902364757424
180,37.159142162785024
181,37.513662403774354
182,37.723835247535156
183,37.81223745946907
184,37.886872475626255
185,37.89677334436045
186,38.31184115236921
187,38.40216271508509
188,38.62916426643051
189,38.958090654851745
190,39.16666657619541
191,39.44987436353011
192,39.80175121418312
193,40.08191848888291
194,40.18987994210744
195,40.36851725992854
196,40.6267935795421
197,40.67498446551667
198,40.74527963404232
199,41.1053547767548
200,41.23467983158378
201,41.386595355962804
202,41.55481606700887
203,41.60645371529628
204,41.70892726887652
205,41.80533168006574
206,42.06391003479524
207,42.19850981051674
208,42.20611790598986
209,42.26157200230293
210,42.548902027136116
211,42.66125220917126
212,42.74419707948348
213,42.958332252417634
214,43.2907406300893
215,43.40262507686785
216,43.48278398308884
217,43.683515178448076
218,43.89975238882174
219,43.95505332971607
220,44.27430739674601
221,44.61686676579878
222,45.08313084629146
223,45.310347284414334
224,45.3881670519556
225,46.32215652652596
226,46.314840163756855
227,46.63233669256423
228,46.7123098496317
229,47.0388815365376
230,47.192423768930226
231,47.26065281342471
232,47.35852941430782
233,47.70277258425656
234,47.70621485612973
235,47.93561977281905
236,48.19754214990915
237,48.23465790452415
238,48.35755877975481
239,48.45727213137918
240,48.54579360398687
241,48.72869384079605
242,48.76457868989135
243,48.81490509538555
244,48.89783960392727
245,49.055767345203975
246,49.04280843011971
247,49.15608411386479
248,49.17553540627249
249,49.54378272717591
250,49.8033690517739
251,49.875210737059284
252,49.978408755013895
253,50.110352351080024
254,50.349834667111566
255,50.339354585413304
256,50.474972591483436
257,50.559987918488204
258,50.73850106360848
259,50.97192931779399
260,51.198747319697326
261,51.451520532842245
262,51.54228241416245
263,51.5116016809143
264,51.63882819154061
265,51.78054321482624
266,52.03745268116068
267,52.29786594218138
268,52.548768080715234
269,52.948503198548984
270,52.953912089516685
271,53.21861153822628
272,53.40228481211061
273,53.53297523156703
274,53.67957127652299
275,53.98684372820583
276,54.13320102987663
277,54.25333661696789
278,54.39529976465561
279,54.798707500554954
280,55.00421543899799
281,55.26512875022998
282,55.750467666018054
283,55.78184007273181
284,56.05579294909664
285,56.1284298875175
286,56.5985306403967
287,56.81828817502463
288,57.27032132383543
289,57.27751485488657
290,57.461079685222465
291,57.68110966279621
292,57.7698524539114
293,57.78899960631408
294,57.841558846306164
295,57.9738960639073
296,58.3239348362513
297,58.668235816587874
298,58.82442210390894
299,58.848623508446295
300,58.96366951777177
301,59.00532068623676
302,59.030653392300955
303,59.25192409141014
304,59.517858460159445
305,59.57835771505396
306,60.07811431618369
307,60.424699204864275
308,60.553349093165735
309,60.696756617190914
310,60.848784302468715
311,61.08596575497059
312,61.31809617223529
313,61.347739815185776
314,61.521921883887025
315,61.7235597137648
316,61.890691807765855
317,62.04150099057171
318,62.22503244668994
319,62.43253668068001
320,62.634645374456824
321,62.72710803471558
322,63.04274198302717
323,63.427902491487494
324,63.446103213060894
325,63.912326543955785
326,64.01845035086238
327,64.18735297365646
328,64.43567300318782
329,64.51203481661197
330,64.62399717749933
331,64.61846320104416
332,64.73687670386107
333,64.88662976814246
334,64.95933109127732
335,64.97954017075675
336,65.1540625174824
337,65.11838027952841
338,65.15903404185049
339,65.19598770263696
340,65.31048944505892
341,65.41803272847257
342,65.48192518824136
343,65.86308646556506
344,65.98663417019293
345,66.33588356288283
346,66.30775195370099
347,66.37448850153675
348,66.70767345403152
349,66.73451854250706
350,66.88385303130318
351,66.95813975369273
352,67.07905569495333
353,67.54430690922106
354,67.68155170940433
355,67.8695948875121
356,68.18407969899272
357,68.38328941149979
358,68.5703177672587
359,68.61568322764207
360,68.62335348632078
361,68.70464732283772
362,69.03530906094707
363,69.14913344977603
364,69.24710441231124
365,69.31839621743063
366,69.34944828245577
367,69.6799048874831
368,69.86414200834442
369,70.03251333823621
370,70.2546083516501
371,70.48894525185955
372,70.51492622199575
373,70.7104844532158
374,71.23467839710325
375,71.29578946392243
376,71.4098435347927
377,71.63703376867217
378,71.80569683176779
379,72.122083128953
380,72.31392424804571
381,72.41257742597425
382,72.8611612020038
383,73.0575396079197
384,73.16057303014878
385,73.42188579789992
386,73.59846447560632
387,73.78777444212234
388,73.9506888878076
389,73.95917593413469
390,74.08466449021027
391,74.19043834060858
392,74.21309678930265
393,74.54554767508854
394,74.71603923679835
395,74.81158395530711
396,75.28628149116349
397,75.43876201047519
398,75.74611906476322
399,76.08090183354406
400,76.20404204664524
401,76.29374638056376
402,76.40599373895549
403,76.81369966099594
404,76.84678442216372
405,77.18878855836753
406,77.22893157245322
407,77.45817812940187
408,77.60275739319113
409,77.75738058032076
410,77.83815312565545
411,78.22899561630041
412,78.21106570893069
413,78.46300816745253
414,78.75148944134529
415,78.82757118488988
416,78.86837398203284
417,78.86035696380648
418,78.93540200008043
419,78.99424227814247
420,79.19743419960452
421,79.25649934159722
422,79.4218918877427
423,79.44737058253654
424,79.52870077146704
425,79.61849368454658
426,79.83967257613261
427,80.30168180838254
428,80.54455807519392
429,80.81350701669484
430,80.86901547092748
431,81.09417545809208
432,81.34694672955271
433,81.50118926741168
434,81.69155692550312
435,81.89148201871141
436,81.97412397701407
437,82.20218410840054
438,82.22436542296951
439,82.64294406688096
440,82.77371239228276
441,82.94139377917277
442,83.2352800979252
443,83.51742461624947
444,83.84998335436028
445,83.87948854703653
446,84.04858300561634
447,84.40765044983159
448,84.39332031137795
449,84.67187998080641
450,84.71578219154044
451,84.8041358429579
452,84.99028073521151
453,85.1062546567354
454,85.17390655169143
455,85.4099601016848
456,85.62265378181715
457,85.7138127766827
458,85.7814033191234
459,86.10537824191607
460,86.28687703843981
461,86.38973136083835
462,86.50694025911004
463,86.87767241109248
464,87.16935144467209
465,87.33659311295614
466,87.56530651971158
467,87.75582903975908
468,87.95914363612856
469,88.54255980371242
470,88.57524894889137
471,88.61620613617852
472,88.66773266774894
473,88.6455982484719
474,88.81098786995558
475,89.07994506220086
476,89.28911869022706
477,89.64263355228303
478,89.62264667138227
479,89.73377488559171
480,90.06521636459067
481,90.13162601425924
482,90.12430945984761
483,90.34171068898286
484,90.52643024963743
485,90.54909066156625
486,90.59407265859959
487,90.75233579955247
488,90.89198916120546
489,91.05651282602317
490,91.23307039041671
491,91.45190922426409
492,91.58748156363461
493,91.58660338662617
494,91.698213568984
495,92.0229490192333
496,92.3198832214212
497,92.49111333727123
498,92.65258542841491
499,93.04737307592332
500,93.19843046288875
501,93.54387093114052
502,93.75369984222628
503,93.76684737680968
504,93.86759726977371
505,94.02400375852638
506,94.10552971336872
507,94.28462442477232
508,94.57201799885132
509,94.855593539461
510,95.1698351492815
511,95.2890985660933
512,95.32462614824404
513,95.36098129858219
514,95.46906779243113
515,95.64579616745654
516,95.69137694358226
517,95.76284843052899
518,95.82595441870309
519,95.97881728649583
520,96.40292269919658
521,96.50202453994076
522,96.72817386018166
523,96.80038070473366
524,96.89965036427839
525,96.92034591845213
526,97.21398681767373
527,97.51688683586099
528,97.53531277765683
529,97.58644164744317
530,97.73244112664611
531,97.83304303713626
532,97.85124681016099
533,97.94260059531297
534,98.09315744271889
535,98.34980346632281
536,98.37281092579073
537,98.48462542259045
538,98.5435427100023
539,98.75673100902277
540,98.90976517070727
541,98.9950574551996
542,99.16846574019144
543,99.230533992067
544,99.25625776102054
545,99.34272911642147
546,99.40464594686534
547,99.47452532857525
548,99.58526985483282
549,99.81346097010564
550,99.83373340658726
551,99.82231546209647
552,99.8624597229287
553,99.9206544032049
554,100.1929301025661
555,100.26573214366674
556,100.30453471523626
557,100.3738148592967
558,100.44072266144555
559,100.48245856289388
560,100.40909738002172
561,100.45235550583168
562,100.57486732252907
563,100.70166718159788
564,100.87799024469228
565,100.93713316813995
566,101.01009036249435
567,101.08260778637411
568,101.05492324627332
569,101.0859572079795
570,101.11224142396584
571,101.21585970560031
572,101.39541412742287
573,101.65930891437435
574,101.7359433732851
575,101.89087277487097
576,102.1075611350525
577,102.20685729076985
578,102.49552664840932
579,102.36046920099608
580,102.57436893951513
581,102.71987805466829
582,103.08279187934187
583,103.18031906101821
584,103.2827680370962
585,103.65849923345988
586,103.69656761102182
587,103.97893386976237
588,104.00619815998414
589,103.86079356587504
590,104.09847914709866
591,104.22978672075907
592,104.34285140060604
593,104.48457490434755
594,104.49697315906428
595,104.29309478483397
596,104.38195654709732
597,104.56203817973484
598,104.59839854139543
599,104.75337005960891
600,104.95919975152648
601,105.11275063739818
602,105.15740904690105
603,105.19714495627463
604,105.21832313601556
605,105.70546291719263
606,105.90085087896294
607,105.90896646975415
608,106.05847653013014
609,106.60596188822191
610,106.80927906453512
611,106.83440401113869
612,106.9216139785049
613,106.95344965391502
614,107.16309637992124
615,107.15850793188329
616,107.1679963545678
617,107.29507704208564
618,107.48328513959949
619,107.62932602555505
620,107.74992903277908
621,108.18996801128624
622,108.36613110520632
623,108.47863377820546
624,108.54971540969996
625,108.6056308294839
626,108.8301803159092
627,108.8637479850558
628,109.19028699424302
629,109.30533649651143
630,109.42624718797518
631,109.68434782050787
632,109.66224151707097
633,109.83768731487793
634,110.05341573819575
635,110.17627554248052
636,110.18725611598353
637,110.30751893684132
638,110.62786343460184
639,110.74124957766797
640,111.09827794981969
641,111.20048623556266
642,111.20793572331165
643,111.32620284109285
644,111.39074271592551
645,111.58793094493143
646,111.70111641618101
647,111.83344430636095
648,111.82389917442549
649,111.96724074696466
650,111.96724074696466
651,112.05337287466249
652,112.24267779243733
653,112.43684275033758
654,112.62467456680163
655,112.63220919342942
656,113.00223921670553
657,113.11043923832865
658,113.11882147102605
659,113.18331681016008
660,113.46176980335719
661,113.4935428363918
662,113.56291559427768
663,113.74073098682199
664,113.8363154755414
665,114.12806127708151
666,114.16166926131099
667,114.2483876311303
668,114.54143293826385
669,114.57926887540884
670,114.69393137072217
671,114.81844802616536
672,114.8551365703384
673,114.98658821662404
674,115.0441721083116
675,115.14256178021385
676,115.589657152411
677,115.81684094570329
678,115.95116949964186
679,115.98097035894878
680,115.99324813255879
681,116.1394543324483
682,116.14145646582787
683,116.21122852091203
684,116.45705020689493
685,116.4638089371264
686,116.73176860020682
687,116.79970117872371
688,117.15293540852173
689,117.27545877482433
690,117.5076351998996
691,117.8455902195561
692,117.92282493688002
693,118.07747224154059
694,118.34873268704345
695,118.38322260628772
696,118.41305024344369
697,118.65434906000505
698,118.73753551667554
699,118.75720380342503
700,118.97588713546769
701,119.2366452011547
702,119.37307276435685
703,119.47987175534485
704,119.68587158835223
705,119.76091111564939
706,119.93098526606471
707,119.98298038856854
708,120.00677307310937
709,120.13876498000633
710,120.2008492838749
711,120.25867983567332
712,120.35709130649307
713,120.47541036978936
714,120.72360952344272
715,120.91316752425818
716,121.00514904650204
717,121.22128550048974
718,121.62018121644417
719,121.64753223892325
720,121.71966249466672
721,121.72839033167578
722,121.84868485199961
723,122.17131534269933
724,122.16907649639369
725,122.37295922489184
726,122.43248758752641
727,122.44864163904339
728,122.54857980997511
729,122.46943271614091
730,122.77187462243847
731,123.02273308233731
732,123.04639324632694
733,123.16056053656374
734,123.17188358908128
735,123.27984621376517
736,123.3561765028884
737,123.64926557596107
738,123.6061434093688
739,123.61671423156804
740,123.69369036002627
741,123.94748265250522
742,124.07945760145816
743,124.38047443331662
744,124.49225195220426
745,124.60454942536285
746,124.69038180909031
747,124.68960031995796
748,124.75475497157282
749,124.75791802944899
750,124.85556438503951
751,124.8914731643397
752,125.03410939025906
753,125.44385089021495
754,125.48942129987014
755,125.51625269133305
756,125.6926544061385
757,125.74392189640753
758,125.77963556292838
759,125.79163705376786
760,126.08807856718363
761,126.1911577650766
762,126.40243669210783
763,126.45212305966902
764,126.52759604063061
765,126.70742066251728
766,126.74341822389921
767,126.91103906380116
768,127.25454042495005
769,127.53960758419848
770,127.69618194226197
771,127.81971687178087
772,127.93473028586216
773,127.87977252228069
774,128.28174016447693
775,128.30732788661078
776,128.43643458898143
777,128.49351242032492
778,128.45628698045618
779,128.58380112699783
780,128.89448986669606
781,128.91215556311818
782,129.16819702450576
783,129.20209002533022
784,129.20534218085527
785,129.33434915618116
786,129.42777976020008
787,129.56734309388744
788,129.77754685013915
789,129.85984508866488
790,129.93853310911783
791,130.06707177517976
792,130.12624657371745
793,130.30774710263756
794,130.64068801901664
795,130.8240280551001
796,131.09892783572388
797,131.2048924100281
798,131.30484934991432
799,131.43860232020586
800,131.56434160641498
801,131.65362522644944
802,131.68541790343437
803,131.88479633849764
804,132.00479688788005
805,132.20348613796864
806,132.3070286026157
807,132.5771946544794
808,132.58457289667533
809,132.83334810545236
810,133.06346578906223
811,133.08827683942138
812,133.18370522608197
813,133.27609244406594
814,133.28283859548517
815,133.55726219812624
816,133.62833652974305
817,133.65703983374306
818,133.7929142286354
819,134.14981825021613
820,134.27223395784557
821,134.58761418678364
822,134.68605659289474
823,134.85040047670083
824,134.95458075158288
825,135.2938647658989
826,135.36861531888638
827,135.4854035874122
828,135.5872516433315
829,135.61209817975072
830,135.6567193316123
831,135.71474883150037
832,135.7891585970472
833,135.93184166184392
834,136.1629069408998
835,136.511603545086
836,136.5121751759785
837,136.59166518674806
838,136.7897428246995
839,136.81701741753284
840,136.88014435273178
841,136.895515409326
842,137.04698763031195
843,137.1633860300339
844,137.41304867426115
845,137.58408675972572
846,137.7688324662194
847,137.93071202076393
848,138.01779797481782
849,138.11871628600494
850,138.18545189714126
851,138.3672675178645
852,138.4249149941669
853,138.91749741916004
854,139.0549465947811
855,139.1018680903384
856,139.12111458562435
857,139.41680457972794
858,139.65330136267355
859,139.7667602077231
860,139.8833910358668
861,140.31335908815234
862,140.33399058571464
863,140.57602997310215
864,140.6663509720421
865,140.8717031386597
866,141.27571119396976
867,141.60964215891906
868,141.66478056224327
869,141.7376571288153
870,141.95240191319576
871,142.19074308819413
872,142.4193487737417
873,142.61012704482897
874,142.75835157694013
875,142.77211182876138
876,142.8369717497183
877,142.95157371261448
878,143.1982287099063
879,143.32335238839636
880,143.71151124435997
881,143.97895351032668
882,144.05960047607604
883,144.27236846811
884,144.4237680868972
885,144.43651211015137
886,144.5107747672686
887,144.6552412158197
888,145.00621572978542
889,145.20206370903517
890,145.25852913469376
891,145.22422001293785
892,145.3252277565806
893,145.5728634201422
894,145.5975104549472
895,145.83073576638813
896,145.80519051216962
897,145.81592434513783
898,145.96542223336854
899,145.9475988057562
900,146.29595804743727
901,146.34511243830954
902,146.60544269370183
903,146.73221032436018
904,146.76534004474217
905,146.8710154545158
906,147.06602166096621
907,147.23152499205509
908,147.2761456606272
909,147.3677764335437
910,147.4513965794846
911,147.51858301661377
912,147.57844073198396
913,147.732747941427
914,147.83435620019645
915,147.91528581522584
916,148.12161236572535
917,148.2928536270678
918,148.40251980204854
919,148.61519555673968
920,148.67629465400583
921,148.8236241176744
922,148.9195481667612
923,149.1376139404394
924,149.30804545004656
925,149.45694673381558
926,149.53411121977774
927,149.6681345580309
928,149.68574037026863
929,149.75465965069773
930,149.83118027017082
931,149.90364201194294
932,150.346414656388
933,150.59446620524892
934,150.72111749863808
935,150.7523097890188
936,150.98694190924488
937,151.09594765461122
938,151.31781317678792
939,151.45574521124274
940,151.75499937267438
941,151.9667691588868
942,152.03097245763388
943,152.1161378819533
944,152.25383294004143
945,152.43793092857794
946,152.47467950320367
947,152.57939914107834
948,152.61834541835523
949,152.64872826469252
950,152.682293317409
951,152.75774868483705
952,152.74173344501114
953,152.82905821448483
954,152.8487684125822
955,152.90034322491536
956,152.95032051101356
957,153.12428424253216
958,153.17039882370048
959,153.2672202514581
960,153.44097981529785
961,153.47220780691586
962,153.5667714762219
963,153.75064905244628
964,153.98199983100423
965,154.10634439563918
966,154.20165863734115
967,154.31926674525963
968,154.54879645590742
969,154.62222221248572
970,154.72084188040793
971,154.80908684760388
972,154.9132399356037
973,154.9624318436874
974,155.20983064015613
975,155.27149812453172
976,155.39506713689187
977,155.54887548125777
978,155.61600152465834
979,155.61162733671682
980,155.68586141551148
981,155.83463117559822
982,156.0763266480528
983,156.36834779766383
984,156.37811170966688
985,156.4751364184273
986,156.7918457047174
987,156.90881909317423
988,157.08553274049746
989,157.21416119707277
990,157.21865851428876
991,157.58724526970946
992,157.90113206808203
993,157.91921847083418
994,158.04156140216097
995,158.0667586750302
996,158.24915154173226
997,158.2974067710718
998,158.49227391232452
999,158.98296121181056
1000,159.06907927876318
1001,159.14922768276753
1002,159.22185671166494
1003,159.43907768822064
1004,159.3521226180845
1005,159.38034776488468
1006,159.4658986126985
1007,159.4658986126985
1008,159.51463735521304
1009,159.51421837146418
1010,159.55642856912587
1011,159.76832409709755
1012,159.95848477304267
1013,160.00967762931072
1014,160.0394572127735
1015,160.324724147285
1016,160.40754810247995
1017,160.408945831462
1018,160.48191855036777
1019,160.55374737918794
1020,160.6419843999976
1021,160.81683750394347
1022,161.0534540285943
1023,161.10890627635771
1024,161.4552747128925
1025,161.46200384320667
1026,161.73380560433853
1027,161.74074244331035
1028,161.75627811822005
1029,162.20101756503925
1030,162.3692992930115
1031,162.44100773516288
1032,162.5588976267321
1033,162.57780670039114
1034,162.65491402843955
1035,162.67758982465318
1036,162.70237460027948
1037,162.71664209990604
1038,162.75961479223164
1039,162.89582818009447
1040,162.98477286624072
1041,163.26259613300658
1042,163.6389061172821
1043,163.89558839222352
1044,164.1261739764674
1045,164.49465106049476
1046,164.61105306732003
1047,165.08156393083337
1048,165.18077607693985
1049,165.21903385952828
1050,165.2500880872573
1051,165.21268036635428
1052,165.30044138087322
1053,165.80450716969216
1054,166.02840237565215
1055,166.11561870614747
1056,166.14767650631063
1057,166.35989835071544
1058,166.51529114537772
1059,166.5688085432796
1060,166.6845457348389
1061,166.78976438338995
1062,166.83521594498362
1063,166.91988715962052
1064,166.9719636491619
1065,166.98877216644289
1066,167.03610402568881
1067,167.18753598604823
1068,167.3520475237733
1069,167.3618908069865
1070,167.38174091737838
1071,167.5296816828359
1072,167.60334759269
1073,167.71987958432666
1074,167.83480766761826
1075,167.85483672414713
1076,167.99585708189196
1077,168.00797200479855
1078,168.10915903206038
1079,168.1645639682545
1080,168.2555065111104
1081,168.29830276624457
1082,168.31020067138297
1083,168.4578547446726
1084,168.52363095586415
1085,168.6488139238287
1086,168.91412486320777
1087,168.8824572893551
1088,168.94501552944718
1089,169.05083550768637
1090,169.20111690562504
1091,169.28005138347453
1092,169.50707181929076
1093,169.81557204657207
1094,170.03051877841037
1095,170.00192467341958
1096,170.0679587276528
1097,170.4233715291234
1098,170.48657167833034
1099,170.5975528231005
1100,170.690491974339
1101,170.7456875570544
1102,170.95470689948291
1103,170.96338730154287
1104,170.99484711740473
1105,171.0559600195264
1106,171.04686371840575
1107,171.2348113471297
1108,171.36546036972348
1109,171.6860376756596
1110,171.77689098300146
1111,171.7400773253312
1112,171.84288077473968
1113,171.9613935343387
1114,172.15225031134736
1115,172.23372668236144
1116,172.27770265594816
1117,172.283923539619
1118,172.327359208493
1119,172.36335574127617
1120,172.5159366593515
1121,172.73855525235638
1122,173.0304824048742
1123,173.18091621621818
1124,173.26936636320306
1125,173.29399848741215
1126,173.3454916315512
1127,173.33752368567406
1128,173.58534851923474
1129,173.77248117168688
1130,173.84167658506053
1131,173.94370875162224
1132,173.94451032601887
1133,173.97271735034494
1134,174.0272662339626
1135,174.10210253558972
1136,174.25955066465463
1137,174.29670072789796
1138,174.29738874765786
1139,174.35295126201896
1140,174.5358226000281
1141,174.55763338645804
1142,174.70560869878472
1143,174.70745305277563
1144,174.85313673264244
1145,174.86867863343858
1146,175.09157732632414
1147,175.13303277835212
1148,175.13515357674896
1149,175.35954018001513
1150,175.38326292622207
1151,175.49702222785146
1152,175.77892819506394
1153,175.80471200815742
1154,175.83909986354746
1155,175.86529880873965
1156,175.95465976154637
1157,176.12219478832327
1158,176.1981258283255
1159,176.288069055562
1160,176.38293838138173
1161,176.39597216071573
1162,176.69967265863843
1163,176.72661935547015
1164,177.0021286601287
1165,177.15350042305664
1166,177.1591112323856
1167,177.1591112323856
1168,177.34472341904072
1169,177.57625131140702
1170,177.6472400496853
1171,177.70874593174756
1172,177.8248858819014
1173,177.97037976061
1174,177.99412366837782
1175,178.1271510787148
1176,178.18754047961255
1177,178.27770929032044
1178,178.39660689698556
1179,178.6852757827083
1180,178.71007762391017
1181,178.9024479275418
1182,179.0465510268156
1183,179.1206321704421
1184,179.14737555758674
1185,179.18184676782232
1186,179.276362552416
1187,179.31155716776763
1188,179.3838380794756
1189,179.62308348541342
1190,179.7188406341132
1191,179.72242047257356
1192,179.75916828407995
1193,179.82931609045679
1194,179.93832735442447
1195,180.0288284895158
1196,180.06082754184658
1197,180.172496705829
1198,180.29732232673712
1199,180.59395235952093
1200,180.57597812749327
1201,180.5791451588471
1202,180.70213890088172
1203,180.72252518420797
1204,180.7485425945846
1205,180.81215841931436
1206,181.0448535299484
1207,181.08139379668614
1208,181.07760628886894
1209,181.26650380948462
1210,181.28032127754116
1211,181.31174693184212
1212,181.50071396605597
1213,181.52568721332153
1214,181.7125804439704
1215,181.7636142227679
1216,181.78486489301847
1217,181.87648586343812
1218,181.90995088687657
1219,182.23562576009
1220,182.54007479953074
1221,182.56781109289346
1222,182.6204530350428
1223,182.66486351474668
1224,182.71752704965286
1225,182.71799430506306
1226,182.74612867812942
1227,183.0160427941497
1228,183.16319575258768
1229,183.22843675143994
1230,183.22819294428788
1231,183.34320475537297
1232,183.29130438055083
1233,183.37970798955828
1234,183.39225868965448
1235,183.41138946839055
1236,183.41760581302887
1237,183.61032003264853
1238,183.61324317788691
1239,183.6255692189699
1240,183.66861270303002
1241,183.71690715170374
1242,183.75694999926122
1243,183.73364984394738
1244,183.76240324823235
1245,184.23067478576854
1246,184.23951608193863
1247,184.29246614616838
1248,184.33938158508744
1249,184.4501670608491
1250,184.67549403235245
1251,184.71018038159994
1252,184.7604613977088
1253,184.83832736236147
1254,184.91201939592287
1255,185.0374341809252
1256,185.11237378029924
1257,185.19502547318584
1258,185.24509215284786
1259,185.27532332120825
1260,185.3224615508354
1261,185.51196850790978
1262,185.5340346799628
1263,185.6226824359131
1264,185.64424732630695
1265,185.7785715567623
1266,185.83847122114358
1267,185.90951129394077
1268,185.99388877841176
1269,186.26080655721225
1270,186.33332710510456
1271,186.51334485250064
1272,186.52305643626764
1273,186.50442753385934
1274,186.61903742792796
1275,186.7003512396645
1276,186.7500047943629
1277,186.93019474270454
1278,186.90371701984807
1279,186.94933847733975
1280,187.06614073697614
1281,187.1536296648484
1282,187.1547085921427
1283,187.1645439432105
1284,187.41512328599688
1285,187.73247504121844
1286,187.77746079156898
1287,187.78576065523632
1288,187.8126779436125
1289,188.00299680413707
1290,188.03945033133868
1291,188.04555313132906
1292,188.04716634402033
1293,188.1711556799494
1294,188.1711556799494
1295,188.19343983332112
1296,188.20552152477376
1297,188.3050531457785
1298,188.35786561864046
1299,188.40280765857074
1300,188.62478837777493
1301,188.7339107019279
1302,188.925104914443
1303,188.97654548793838
1304,189.1584371993029
1305,189.34931245041605
1306,189.5324942785544
1307,189.6031147603518
1308,189.6006036315784
1309,189.74392491240673
1310,189.87713141324028
1311,190.13961350757947
1312,190.19143459317752
1313,190.24370859810972
1314,190.4251817778989
1315,190.62919460709566
1316,191.03278916189802
1317,191.15663640315762
1318,191.16039776193207
1319,191.23986253553696
1320,191.41129178284348
1321,191.72860940440614
1322,191.7680363675499
1323,192.10986769302787
1324,192.24582993389652
1325,192.297651082032
1326,192.34037674648067
1327,192.35612312841738
1328,192.3777794790682
1329,192.37780931572922
1330,192.44897749179154
1331,192.8199549233645
1332,193.14009476074875
1333,193.23879400940842
1334,193.31850317612498
1335,193.38585128733888
1336,193.34072987168216
1337,193.60501886600503
1338,193.62328828057522
1339,193.8881338948874
1340,194.25314309126497
1341,194.3504731193105
1342,194.44064890425625
1343,194.65067335006046
1344,194.85409519060585
1345,194.98771841129116
1346,195.08793028617438
1347,195.10281140821286
1348,195.11003457777778
1349,195.12528029275774
1350,195.15788445592855
1351,195.25958072160333
1352,195.27058921647176
1353,195.309425302824
1354,195.32368300470446
1355,195.404389340611
1356,195.67584736125485
1357,195.9142357612256
1358,195.9640532864595
1359,196.0899479222856
1360,196.0899479222856
1361,196.06553172152945
1362,196.26167669890555
1363,196.55032388288708
1364,196.66728538672652
1365,196.92919375202996
1366,197.0646177655052
1367,197.11650197569313
1368,197.1562508428663
1369,197.34042448746402
1370,197.4207403696372
1371,197.48295941267264
1372,197.8795711654602
1373,198.0424321347131
1374,198.02737047099956
1375,198.09978597683454
1376,198.20615423848443
1377,198.34083135901986
1378,198.51513939238137
1379,198.52316419517018
1380,198.5997318298992
1381,198.79712693249584
1382,199.01768424259043
1383,199.01966505545596
1384,199.14644103692783
1385,199.30437023658908
1386,199.3053523424872
1387,199.46211719684882
1388,199.51922682167856
1389,199.5809228287593
1390,199.84395400301077
1391,199.84310664982021
1392,199.8652386593746
1393,199.98662925145226
1394,200.1356936960876
1395,200.43079267783227
1396,200.43107263016844
1397,200.46739758516617
1398,200.52124284049984
1399,200.57717482239116
1400,200.73233570588593
1401,200.85998992644346
1402,200.90910838640562
1403,200.91610587999006
1404,201.00785140921516
1405,201.01062710607374
1406,201.22973515293117
1407,201.38245611335333
1408,201.36778076317393
1409,201.60628365668873
1410,201.64050465145857
1411,202.08683868209417
1412,202.11094024067637
1413,202.32949116390935
1414,202.32949116390935
1415,202.40385726460227
1416,202.5994981800054
1417,202.61282735668465
1418,202.633012786492
1419,202.68849714210958
1420,202.59989889112688
1421,202.6119154162917
1422,202.66536156296553
1423,202.79230576257976
1424,202.89298741003566
1425,203.02169123151222
1426,203.1056134695769
1427,203.15763296273195
1428,203.33019003563197
1429,203.5047082256186
1430,203.50469819870074
1431,203.58327180186308
1432,203.75130106765604
1433,203.770891495754
1434,204.15334007954087
1435,204.25059492935443
1436,204.36634351816286
1437,204.62214939637386
1438,204.68517878560237
1439,204.82562882373452
1440,204.91543181422776
1441,204.92325527951908
1442,205.01004760249185
1443,205.03236489762492
1444,204.95425805333926
1445,205.02644168980174
1446,205.106638552491
1447,205.25569456550448
1448,205.24669232856462
1449,205.33778828118267
1450,205.40517464608092
1451,205.43105946447122
1452,205.4540359228344
1453,205.39297972485372
1454,205.46033894745088
1455,205.47224219385762
1456,205.58786006877935
1457,205.76499068439955
1458,205.82335402367542
1459,205.93735690601318
1460,205.93735690601318
1461,205.93683131748256
1462,206.10644778717185
1463,206.13209443526364
1464,206.24502410538835
1465,206.49707618342362
1466,206.60446875184383
1467,206.5589495637887
1468,206.57645627821103
1469,206.621473788296
1470,206.85963142226555
1471,206.91203192828883
1472,206.8924160747945
1473,207.2327934809214
1474,207.3689446774025
1475,207.64842923457022
1476,207.79978694439527
1477,207.828589420679
1478,207.89272034768646
1479,207.9218270738227
1480,207.99261396325568
1481,208.14883213886424
1482,208.16222398505343
1483,208.18651232918
1484,208.2424175714949
1485,208.3133640002776
1486,208.4317493483944
1487,208.49088109172266
1488,208.59845256513063
1489,208.70113078970104
1490,208.71442732882463
1491,208.78760620944323
1492,208.8097097943387
1493,208.87328289243715
1494,209.23948920484278
1495,209.55511569509696
1496,209.57021859490845
1497,209.65191460025278
1498,209.65700943007295
1499,209.6689709476655
1500,209.84026244501834
1501,209.88534914728646
1502,210.0373244616903
1503,210.2777636705309
1504,210.31760405397463
1505,210.4410307668486
1506,210.57891011177384
1507,210.65630066884108
1508,210.91747068782342
1509,211.06120689943964
1510,211.1628727374394
1511,211.21283084796974
1512,211.2931523984053
1513,211.3632638036322
1514,211.81317754755287
1515,211.8554311046778
1516,212.13718099171214
1517,212.28072729142494
1518,212.290722972469
1519,212.2914280873947
1520,212.5046357776133
1521,212.62261590435358
1522,212.68684154664456
1523,212.75146902079345
1524,212.78692485278097
1525,212.8464530487626
1526,212.90874702236115
1527,212.96476445375774
1528,213.00174811928088
1529,213.161136830003
1530,213.2633549946811
1531,213.45093417093938
1532,213.49896577253477
1533,213.69024300568753
1534,213.72085467524278
1535,213.8728669432871
1536,213.91139169265838
1537,214.16138202335782
1538,214.28141165582008
1539,214.4053592532222
1540,214.47389615395667
1541,214.53834399383916
1542,214.53120552312404
1543,214.6493691518718
1544,214.8079747558205
1545,214.81652917435656
1546,214.8855878859779
1547,214.9231140778008
1548,214.97961763430325
1549,214.97707885498315
1550,215.1340614832566
1551,215.24495104259512
1552,215.37617241154967
1553,215.46977845449246
1554,215.46388827966751
1555,215.55471449296363
1556,215.61167821584658
1557,215.67342591777546
1558,215.68758597408464
1559,215.71578927962486
1560,215.68737912397955
1561,215.74577850727758
1562,215.87591604035097
1563,215.90053752089094
1564,215.90809274296274
1565,216.0510804256485
1566,216.12296929679042
1567,216.27297025402774
1568,216.50154617431298
1569,216.55689520066292
1570,216.60238737026373
1571,216.6566006697384
1572,216.74954259977727
1573,216.77092176525326
1574,216.80222684171787
1575,216.79913180449697
1576,217.08526934109327
1577,217.22799871516136
1578,217.44712741192131
1579,217.52630449743972
1580,217.74855652334767
1581,217.76669098635224
1582,217.82972275075448
1583,218.03821969995957
1584,218.08622530720228
1585,218.1717151109459
1586,218.48994809679235
1587,218.51821832317626
1588,218.56635190166529
1589,218.60101065882864
1590,218.61893094854537
1591,218.6319054966886
1592,218.65857503329786
1593,218.69963456285035
1594,218.76401951850056
1595,218.99977192746576
1596,219.1349634527867
1597,219.2203220789754
1598,219.31948628672131
1599,219.3487552992717
1600,219.4316908107349
1601,219.56453984453287
1602,219.6018964434031
1603,219.65257798168304
1604,219.8860617511854
1605,219.95905236934448
1606,220.10170105406075
1607,220.2385370473748
1608,220.38502033050582
1609,220.39585248257865
1610,220.53774185033112
1611,220.61083874134565
1612,220.73635159250637
1613,220.81805209850694
1614,221.13922852481005
1615,221.52524296092685
1616,221.62984792417072
1617,221.68765718521817
1618,221.68985999066993
1619,221.9019497318815
1620,221.99251529957797
1621,222.3734233014883
1622,222.3928044344909
1623,222.46242718212304
1624,222.66540030800135
1625,222.84542342919102
1626,222.9466559111462
1627,223.01715225653479
1628,223.01715225653479
1629,223.08721023839752
1630,223.11093273831415
1631,223.26202342911282
1632,223.54653289983986
1633,223.56920247543857
1634,223.84234392873313
1635,223.98937636992312
1636,224.01973554213873
1637,224.05610303020168
1638,224.13863847877258
1639,224.13314163193837
1640,224.17243618192586
1641,224.225128671192
1642,224.17028010927376
1643,224.30893117478783
1644,224.32959754952216
1645,224.32758749483676
1646,224.42581764783887
1647,224.56583389044656
1648,224.71960918480377
1649,224.73491234547572
1650,224.76197801668798
1651,225.0821916525671
1652,225.44498393866022
1653,225.55867907145233
1654,225.55353303821636
1655,225.58117069509106
1656,225.553003408675
1657,225.5580709827156
1658,225.57037477819966
1659,225.79805973341178
1660,225.9301427789571
1661,225.94506842632634
1662,226.13399612279687
1663,226.20027978492567
1664,226.3391607369643
1665,226.3286866684552
1666,226.3287245111669
1667,226.53002653637486
1668,226.59451021159242
1669,226.8690138476703
1670,226.89680659362196
1671,226.92498702137732
1672,226.98006421017388
1673,227.18205470021226
1674,227.30469327236148
1675,227.30469327236148
1676,227.30469327236148
1677,227.44399414227595
1678,227.56710065392176
1679,227.69138769832955
1680,227.72849984197387
1681,227.87688218282037
1682,228.09569725343636
1683,228.07684220751662
1684,228.2810279706487
1685,228.3142875152444
1686,228.53570114024072
1687,228.6150656702649
1688,228.6150656702649
1689,228.66162632706775
1690,228.71696487153338
1691,228.74209654474976
1692,228.77539077023565
1693,228.99632398915043
1694,229.05210233685358
1695,229.0530996750774
1696,229.07423426742307
1697,229.09422007243617
1698,229.19908264023377
1699,229.32359780805731
1700,229.53719238285765
1701,229.53719238285765
1702,229.53300496968888
1703,229.53787132476717
1704,229.72688097700302
1705,229.7290080235956
1706,229.73250526924852
1707,229.72512005517137
1708,229.73989419089656
1709,229.86458920820763
1710,230.1554799961894
1711,230.22413301500052
1712,230.25951106910134
1713,230.43003598278597
1714,230.4831290311373
1715,230.4836659626269
1716,230.55879805968175
1717,230.65302369914545
1718,230.66630373585784
1719,230.67313897687256
1720,230.71019237008446
1721,230.74490219542352
1722,230.85084723797806
1723,230.84975927015415
1724,230.94839926444774
1725,230.95468105523315
1726,231.10172943716546
1727,231.1424083309816
1728,231.41566866457637
1729,231.60923037892698
1730,231.69722392426286
1731,231.83077201588284
1732,232.05386173385256
1733,232.1603889161879
1734,232.17048114306306
1735,232.18122260626905
1736,232.3083150588055
1737,232.5453242228498
1738,232.67738054186918
1739,232.7753896257583
1740,232.78164967931193
1741,232.8866638787105
1742,232.95391893168397
1743,232.96245223470652
1744,233.00534986532688
1745,233.01434603710786
1746,233.1400194034333
1747,233.391021712764
1748,233.62096368327934
1749,233.62096368327934
1750,233.76880078682237
1751,233.9427041210244
1752,234.05283561709135
1753,234.0745913053837
1754,234.14705232253309
1755,234.42792089004172
1756,234.51927933922693
1757,234.60233177841687
1758,234.73758609479165
1759,234.88020744262957
1760,234.913463470429
1761,235.13964694457786
1762,235.11599953513377
1763,235.1922418717406
1764,235.30594083160975
1765,235.30241876205395
1766,235.7169033183878
1767,236.0522683974176
1768,236.69386102820184
1769,236.73045982669925
1770,236.73125909799307
1771,236.93175131050015
1772,237.0304524079944
1773,237.23170561293534
1774,237.32669242923666
1775,237.33893924878848
1776,237.4289958860374
1777,237.4780039235155
1778,237.5786183057661
1779,237.6103078350504
1780,237.6986050325792
1781,237.7449713720821
1782,237.8923065841887
1783,237.90919623994603
1784,238.13389693230897
1785,238.43242141865613
1786,238.4714127726867
1787,238.4812648921432
1788,238.52367235236136
1789,238.75218032227286
1790,238.7966728797401
1791,238.79778037109705
1792,238.8228923772255
1793,239.00242916707117
1794,239.15256452960952
1795,239.18017912813653
1796,239.3655419741182
1797,239.36568531545922
1798,239.48971058587009
1799,239.50943942995406
1800,239.52762632349518
1801,239.66300202510823
1802,239.762317103202
1803,240.0240907664934
1804,240.19140924837194
1805,240.25156001298762
1806,240.35017142465676
1807,240.35017142465676
1808,240.44501283316924
1809,240.47098265433976
1810,240.6213433411484
1811,240.7429489528824
1812,240.74446831122333
1813,240.821974043678
1814,240.9909257045515
1815,241.11289054126598
1816,241.19793162227003
1817,241.25601344310536
1818,241.26683666500207
1819,241.35120560180422
1820,241.3981909530379
1821,241.44350887087495
1822,241.5589995897759
1823,241.63221249014592
1824,241.77252551619696
1825,241.83572523335442
1826,241.90837512178993
1827,242.0272442875245
1828,242.05451496507487
1829,242.06115905206704
1830,242.0610370562922
1831,242.3419347984289
1832,242.67145276675745
1833,242.696827506642
1834,242.81308072007027
1835,243.14266578817347
1836,243.19052893414585
1837,243.21964718115467
1838,243.27171345425364
1839,243.3329953358779
1840,243.35189834239196
1841,243.42305668005363
1842,243.45009080267042
1843,243.54029824369434
1844,243.65711692942045
1845,243.71601869422014
1846,243.94154565037357
1847,244.08651018590126
1848,244.16040351180368
1849,244.2022701781961
1850,244.28685926380473
1851,244.3389461448611
1852,244.33476862156678
1853,244.46599962414106
1854,244.579348674139
1855,244.67108558345865
1856,244.9432996859063
1857,244.98264076282976
1858,245.09517422533307
1859,245.23818087006146
1860,245.5216741530792
1861,245.66100724997838
1862,245.66161500673894
1863,245.64150741612625
1864,245.6714978715449
1865,246.04310722991258
1866,246.24668647559986
1867,246.2569758666883
1868,246.37899271487947
1869,246.53931256712374
1870,246.64567748915664
1871,246.65559530296363
1872,247.01157419266778
1873,247.03939817524954
1874,247.09441171930231
1875,247.1007166810209
1876,247.2151801910259
1877,247.2647809371908
1878,247.31793105367146
1879,247.35796268208043
1880,247.35258923747193
1881,247.3685498104645
1882,247.46234235306517
1883,247.46383399027704
1884,247.67253879925133
1885,247.75337602583113
1886,247.8492325133982
1887,247.8933536030416
1888,248.13982008165885
1889,248.31091841548994
1890,248.31931333129256
1891,248.48174505831926
1892,248.47735514620598
1893,248.65506228196313
1894,248.685694395271
1895,248.8229919543477
1896,249.12140856690385
1897,249.18517716215388
1898,249.27110728629768
1899,249.36731493860358
1900,249.47790897494986
1901,249.47790897494986
1902,249.66824351107599
1903,249.82156185132334
1904,250.0195143154322
1905,250.08737003197933
1906,250.27011144595923
1907,250.26634012350652
1908,250.3892527237393
1909,250.4012161513013
1910,250.625114939127
1911,250.70419127122662
1912,250.78595968562624
1913,250.8127163923296
1914,251.36335767308594
1915,251.41014781811725
1916,251.42487839464798
1917,251.43381147055362
1918,251.53419823569126
1919,251.75745707521105
1920,251.84304474383623
1921,251.99568936931115
1922,252.06328308023515
1923,252.06328308023515
1924,252.0855140890581
1925,252.2773044909173
1926,252.3317023163639
1927,252.42771944543946
1928,252.4550965779266
1929,252.63421466493102
1930,252.62982776885747
1931,252.6417348100804
1932,252.6512175693815
1933,252.77673687598073
1934,252.89779559050527
1935,252.85614005302315
1936,252.91475608330046
1937,252.91475608330046
1938,253.09391261835816
1939,253.21913229321214
1940,253.28527723605137
1941,253.2946728773729
1942,253.68186480012974
1943,253.6948664151267
1944,253.6983800070471
1945,253.81640137825494
1946,253.92482314284098
1947,253.9464582099266
1948,253.88385356841965
1949,254.03141773058132
1950,254.2899969982497
1951,254.30127710834688
1952,254.55425531567474
1953,254.60046106124685
1954,254.76992091105348
1955,254.83308620492554
1956,254.91583789014362
1957,255.10449862563286
1958,255.13438654374966
1959,255.58578935837335
1960,255.70694225359009
1961,255.73691563495254
1962,255.7422752813584
1963,255.84524580068302
1964,255.8050996753904
1965,256.0713906040305
1966,256.07916016873
1967,256.34362722816365
1968,256.44691428935454
1969,256.44691428935454
1970,256.8027015116196
1971,257.03729954366725
1972,257.044136461182
1973,257.2276915808429
1974,257.3372464305702
1975,257.4372839407668
1976,257.5879400227906
1977,257.739067706183
1978,257.82686426504404
1979,257.82686426504404
1980,258.0200115287881
1981,258.05538689736045
1982,258.2228849558297
1983,258.24760753584155
1984,258.3656841373131
1985,258.4357926622547
1986,258.41222209629166
1987,258.4143762982882
1988,258.4322023455171
1989,258.53739950781284
1990,258.55857347662317
1991,258.57349059743166
1992,258.57946189771724
1993,258.5470428675887
1994,258.5737456601128
1995,258.6223476785765
1996,258.70270175530186
1997,258.8201411853599
1998,258.95606602401375
1999,258.95455168249026
2000,259.0175219042172
2001,259.2372656790475
2002,259.24290925781975
2003,259.24642164410756
2004,259.4817408462463
2005,259.4902284252834
2006,259.49177250173034
2007,259.65089151162226
2008,259.7032430180297
2009,259.75895574699115
2010,259.79582144640875
2011,259.901808563898
2012,260.47070023529835
2013,260.55043107028405
2014,260.5867138921443
2015,260.61201770157174
2016,260.63614216683686
2017,260.694454713988
2018,260.83274710118286
2019,260.96351131978827
2020,260.97866508515716
2021,261.1668597461655
2022,261.2802468536027
2023,261.37455635566516
2024,261.4981894473632
2025,261.44411336565395
2026,261.4349518692652
2027,261.48612223640083
2028,261.4880982745474
2029,261.4887395242062
2030,261.6401582085539
2031,261.6401582085539
2032,261.698334236999
2033,261.71789648070586
2034,261.76614289114906
2035,261.84767884362157
2036,261.9562598944981
2037,261.9760828652445
2038,262.09766190057724
2039,262.13534349218645
2040,262.20752703600795
2041,262.21078450999653
2042,262.31626371165413
2043,262.33638758205996
2044,262.55916617993023
2045,262.64941384237596
2046,262.79521565967997
2047,263.0106801690726


==> data/ada_lower_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,165.75251852819272
2000,276.62067089580376
3000,364.72603848769097
4000,451.3819416371063
5000,520.8250739266829
6000,588.7769140826083
7000,652.2117481124689
8000,713.5852698481391
9000,762.4983479412822
10000,808.2110870713854
11000,855.6663949423721
12000,902.0383822885104
13000,948.0555687804148
14000,994.5611024097992
15000,1039.7602007774155


==> data/ada_lower_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,203.97051124155163
2000,345.1495787666101
3000,462.2407954333171
4000,570.5190336389744
5000,657.1266164472555
6000,738.4033537106342
7000,818.9897367044967
8000,899.5068659300847
9000,957.4587377069407
10000,1013.6237182866612
11000,1069.8240524287876
12000,1131.528013776566
13000,1186.620326412813
14000,1242.1186442699195
15000,1301.4873477612934


==> data/ada_mean_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,339.58727138265215
2000,571.0445303667889
3000,752.2360750882323
4000,924.7931869732904
5000,1059.484718008912
6000,1183.3517769555615
7000,1313.9795131305987
8000,1441.8715418292468
9000,1539.9154142951174
10000,1631.5011999614512
11000,1724.581571966813
12000,1816.4416380760708
13000,1906.2783209995855
14000,1993.4487877623287
15000,2085.210265162465


==> data/ada_mean_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,96.1412931233468
2000,162.08011103249274
3000,213.72383217470866
4000,259.8021638161378
5000,300.0569283736809
6000,339.0351968882498
7000,375.5173458295383
8000,413.57860906247237
9000,445.30742539339946
10000,474.4119040452786
11000,501.6974078147069
12000,529.3031096619868
13000,557.5183362444336
14000,585.9577051705569
15000,611.479133972744


==> data/ada_mean_regret_gtype_clique_group_repeat_40_K_100.csv <==
,0
0,0.0
1,5.456325859449984
2,6.084276427876304
3,6.782071924007944
4,6.993185181385831
5,7.302269951170137
6,7.5006019114315094
7,7.874344411377335
8,8.289398551688024
9,8.794628769783927
10,9.031808440864937
11,9.223122294742742
12,9.361158838768683
13,9.64358298650038
14,9.830661260494333
15,10.139551523945503
16,10.363805292083555
17,10.554250507988574
18,10.945474130210785
19,11.21708103552353
20,11.531657244386162
21,11.601654295127116
22,11.826761360377295
23,12.068681580146663
24,12.370141268722543
25,12.457174354299358
26,12.575452117737765
27,12.773591182158299
28,13.104967978012917
29,13.43976772246178
30,13.62080876089318
31,13.790007222009418
32,14.111315886351738
33,14.268846601923098
34,14.573452944779874
35,14.889634721724164
36,15.114120167166385
37,15.173854456052561
38,15.327328047975517
39,15.55437639964181
40,15.821582411943348
41,15.908141656802893
42,16.189277074366423
43,16.282776175092497
44,16.60042016909142
45,16.72554109435062
46,16.86521891864937
47,16.99817480617279
48,17.085507047241954
49,17.195525556540037
50,17.49919798134772
51,17.7079813111903
52,17.87347037038619
53,18.01968735044923
54,18.29527126206708
55,18.521619403844362
56,18.736111928975856
57,18.73630795835532
58,19.044521483247856
59,19.260502839283483
60,19.65510857340424
61,19.889771848592424
62,20.08355209574128
63,20.295383154264663
64,20.357422297319683
65,20.733380495836265
66,20.820810720155613
67,20.994644736403963
68,21.142750084098587
69,21.36610932142289
70,21.53764213437014
71,21.808537411710578
72,21.98022502261194
73,22.168244996183322
74,22.436062783489735
75,22.62373803382257
76,22.62459023578643
77,22.664460431094273
78,22.776820119551694
79,23.06498969094128
80,23.210513297208486
81,23.275111900599637
82,23.523140291676658
83,23.693212768049857
84,23.862139370374585
85,24.11866722844921
86,24.344014902857054
87,24.613578050369643
88,24.803492299551458
89,25.055485359233803
90,25.305259456214962
91,25.492403467023145
92,25.61678209664497
93,25.650779917385353
94,25.86002800761785
95,26.10355759156617
96,26.24510134155247
97,26.35889777559018
98,26.468382356657845
99,26.65278669243916
100,26.78001411623624
101,27.05949781831878
102,27.33841919781532
103,27.61991221127124
104,27.794418838934767
105,28.022012392366406
106,28.258774445260634
107,28.626383199838717
108,28.87289472122081
109,28.913555586563852
110,29.156107615633623
111,29.324878234771866
112,29.529170697939982
113,29.828227618845897
114,30.047920408289606
115,30.207728915851323
116,30.433942464360904
117,30.710066530907916
118,30.870685225223422
119,31.209574385483062
120,31.43350808803546
121,31.467754657788866
122,31.761918024936097
123,32.13725705727857
124,32.38701333192561
125,32.664984293991395
126,32.90287876168302
127,33.10001690309032
128,33.424262069091284
129,33.625823086352014
130,33.87462904241381
131,34.07968987503194
132,34.13112097566229
133,34.52481387920297
134,34.61696350672203
135,34.73372866820207
136,34.76854149334507
137,34.918270336991824
138,35.2871616758448
139,35.65100815266099
140,35.906635043868484
141,35.96940849007011
142,36.02194172953769
143,36.22566632061524
144,36.438203113277496
145,36.63952096795375
146,36.87746070194469
147,36.97076030278639
148,37.10471958229173
149,37.18703391541748
150,37.36512896352316
151,37.536866920511926
152,37.61167428712411
153,37.74027566939307
154,37.81304288887465
155,37.98673863396824
156,38.00713124836505
157,38.21513166893084
158,38.42383869725345
159,38.53173959181582
160,38.73341517328225
161,38.95938497984595
162,39.045816337350146
163,39.19867401188124
164,39.33397296769184
165,39.87804000318983
166,40.076862825641165
167,40.342597706228894
168,40.55172535497246
169,40.83323449289075
170,40.961284308929
171,41.13581119833601
172,41.37958121358854
173,41.44340383318365
174,41.67530976283926
175,41.99756289607653
176,42.30115846072703
177,42.58545725787317
178,42.8574772294196
179,43.03878048234938
180,43.26495055378794
181,43.43565505668254
182,43.72273144073499
183,43.893631692592
184,44.03874329019833
185,44.12593735939343
186,44.22346169090453
187,44.353573218394885
188,44.534033949500504
189,44.80427769575732
190,45.10191729822127
191,45.38341477626957
192,45.610633256592585
193,45.82714123022177
194,46.09621566297752
195,46.19594522305715
196,46.25546885435093
197,46.41604920244637
198,46.51520173024799
199,47.05720762266439
200,47.179464636096405
201,47.37233058524903
202,47.380506131352455
203,47.41391256413141
204,47.60022394398675
205,47.697823449147805
206,47.84405825132439
207,48.2691465534102
208,48.468710498949825
209,48.68047242923227
210,48.825997146689986
211,48.974387397293285
212,49.26369823934426
213,49.55832517788126
214,49.61631595117441
215,49.894645038971426
216,50.18536868977501
217,50.400306328895525
218,50.605612398183055
219,50.9139305936355
220,51.238926690252335
221,51.41983933658071
222,51.67138309891319
223,51.8854595054176
224,52.247342745866355
225,52.38782280810161
226,52.58895456747398
227,53.090459012715975
228,53.22148172900461
229,53.32307059103759
230,53.65527945035143
231,53.89718094716409
232,54.047506993074684
233,54.14399227866765
234,54.503454229857915
235,54.686135067385365
236,54.834648938905765
237,54.937879843406414
238,55.11645850285173
239,55.35017176735791
240,55.429987431692076
241,55.547907452747936
242,55.81274557818557
243,56.06375849586988
244,56.20393726781682
245,56.529834878508325
246,56.79182158553776
247,56.91565797446685
248,56.97945125016854
249,57.304055894865726
250,57.4986346917113
251,57.77749586068514
252,58.180897178965324
253,58.32714536526872
254,58.409694658025366
255,58.492362414577485
256,58.54663426600043
257,58.87108112940409
258,58.92209591443763
259,58.983448867397875
260,59.17411221869099
261,59.52039563130974
262,59.62328394977239
263,59.69990811038696
264,59.86231282968671
265,60.10391713536605
266,60.37245188758148
267,60.647078000996316
268,60.67392173579566
269,60.90919456366546
270,60.973915295535235
271,61.1252495892294
272,61.355414486488925
273,61.61434636156662
274,61.73420328853094
275,61.78786766423893
276,61.865995430137104
277,61.95236489717381
278,61.989355774720465
279,62.25811268293703
280,62.53213162036961
281,62.55308447533097
282,62.724769543308454
283,62.977236531391235
284,63.14239825796094
285,63.237780224708615
286,63.4461714428396
287,63.606386102223404
288,63.811055865590255
289,63.890784050609184
290,64.00904659743756
291,64.11245492342111
292,64.12362395042112
293,64.33616199519749
294,64.63836006138618
295,64.74934552822587
296,64.91866985316503
297,65.15235257123393
298,65.48437756181852
299,65.76662217984372
300,65.90796344653305
301,66.0340343941039
302,66.12134593299155
303,66.24586051807744
304,66.38152713404693
305,66.45448983831736
306,66.68572032553391
307,66.86769978274084
308,67.01028729234905
309,67.14994549183845
310,67.36706754176419
311,67.57469134550783
312,67.84292115121175
313,67.8777197333167
314,68.07122203505416
315,68.18738499104761
316,68.25120244940099
317,68.52679047898364
318,68.5753751552971
319,68.76038165666814
320,68.8452113215531
321,69.11683238981308
322,69.27561757104112
323,69.37664134153363
324,69.50007140367434
325,69.56136479788886
326,69.64735743888221
327,69.75060735602972
328,69.92140767758859
329,70.07117260011357
330,70.27255967521512
331,70.38549754166698
332,70.52140960001461
333,70.5713177908223
334,70.68530995805122
335,70.8944748442745
336,71.01947888317734
337,71.10535641941728
338,71.35916351381772
339,71.55774106164532
340,71.75451851800126
341,71.97802989832616
342,72.26904420201596
343,72.54715892028199
344,72.704372499552
345,72.79700290051122
346,73.02385512871894
347,73.13716206045947
348,73.26554104120531
349,73.41763805015047
350,73.55107599782866
351,73.69704918283922
352,74.22635779879269
353,74.48439934321472
354,74.59559810805352
355,74.77070412023195
356,74.80898960226425
357,74.88220140089308
358,75.03561885792507
359,75.14134772332334
360,75.24452753432352
361,75.4115766336191
362,75.49719871760891
363,75.6044653241483
364,75.69602351344186
365,75.84952346621048
366,76.05184282798722
367,76.24668549314961
368,76.39469534865762
369,76.62806982317417
370,76.82066163986005
371,76.89672777162875
372,77.21124887400063
373,77.34059183145632
374,77.4864943264525
375,77.54318908072796
376,77.7310950120821
377,77.99661970001037
378,78.16383778354769
379,78.35519632536388
380,78.53533655949592
381,78.65753821107609
382,78.67455989651013
383,78.87774221236222
384,78.98262242642112
385,79.14052518618742
386,79.41423255931605
387,79.6510276429523
388,79.82888637766516
389,80.19336237139689
390,80.457926571765
391,80.64019997181474
392,80.70234112339801
393,80.7953690139748
394,81.05516679038456
395,81.28766248315216
396,81.42211381946375
397,81.66891529423827
398,81.80728024851201
399,81.862069044862
400,82.14449693520228
401,82.3775310855981
402,82.61310873193882
403,82.9068739759642
404,83.13070009437277
405,83.3333346728858
406,83.56964138081666
407,83.71075036861183
408,83.79466086659053
409,83.9822803765301
410,84.0970446485824
411,84.2987258654255
412,84.53854140120822
413,84.77987875776505
414,84.83473325151316
415,85.13784383716984
416,85.22353092219865
417,85.46810538334879
418,85.57996714128093
419,85.69573792584819
420,85.82022255905494
421,86.03851722293895
422,86.2395324002885
423,86.33303615622381
424,86.40455479347732
425,86.66707650788096
426,86.73815065286558
427,86.86238421615892
428,87.29805786346421
429,87.58151016144436
430,87.70582354395553
431,87.93883903685334
432,88.11526060119175
433,88.35105543423622
434,88.59165365544975
435,88.62715245378547
436,88.90823583491108
437,88.96030143445269
438,89.05011289198167
439,89.25305450763234
440,89.55011547945222
441,89.75930990636601
442,89.98160293948953
443,89.9913704269658
444,90.09424840087931
445,90.37547362662988
446,90.58926836697961
447,91.11740818311169
448,91.42816103288517
449,91.66840885867038
450,91.731367207344
451,91.78356135399548
452,91.89312906973852
453,92.01851571172452
454,92.17590127234189
455,92.22314051500231
456,92.49527965342413
457,92.63437779152068
458,92.79362298327632
459,93.05173836616514
460,93.19480201716466
461,93.4061070072604
462,93.45159165666567
463,93.72309488208035
464,93.89693001251906
465,94.11607372495106
466,94.25530720328008
467,94.36407360206209
468,94.52817168123583
469,94.81574533243514
470,94.92082663687287
471,95.06331775963928
472,95.17341348216189
473,95.38051857030189
474,95.52497005706076
475,95.83648714605587
476,95.94621526816624
477,96.03698552458405
478,96.21511995959746
479,96.40882589957916
480,96.63083631646967
481,96.7795960179389
482,96.85233870465905
483,96.92545518219569
484,97.0138556977574
485,97.19296955007964
486,97.25121131169787
487,97.36036763438882
488,97.544113486265
489,97.79717301811556
490,98.04886726286254
491,98.15349558962869
492,98.27188088512662
493,98.43925121321939
494,98.50194526315255
495,98.74592521695402
496,98.87476686518842
497,99.01353961607273
498,99.27476913109925
499,99.30854177912349
500,99.68525214805967
501,99.79198747397707
502,99.85511536902692
503,99.98010911685739
504,100.23522759525368
505,100.45903417897723
506,100.52493727718756
507,100.7710851730941
508,100.8702115301392
509,101.00705123037945
510,101.31655006267388
511,101.47548862142247
512,101.53691145857182
513,101.7568286751777
514,102.03613599473604
515,102.19624478997832
516,102.41128328826657
517,102.5066814154658
518,102.5866025698729
519,102.68071000927269
520,102.91075769805991
521,103.0290286598555
522,103.17195428607161
523,103.34511173842975
524,103.60540174794907
525,103.73706263268534
526,103.90883337128282
527,104.04280308621628
528,104.14684864477692
529,104.22538883438786
530,104.45711881489714
531,104.4873321457216
532,104.5893161888686
533,104.65709446302449
534,104.73983975319375
535,104.90062314673014
536,104.96057678185994
537,105.03302287597015
538,105.07577334460936
539,105.12485947984308
540,105.28968686901025
541,105.58827034745441
542,105.70472307238765
543,105.890071278853
544,106.02623052948532
545,106.15601923962429
546,106.34847794532644
547,106.46326763067714
548,106.66109443993578
549,106.87496730301784
550,106.9825024907592
551,107.16896395845689
552,107.42587653308085
553,107.63077004872157
554,107.9196966625055
555,108.0027201065507
556,108.01446905043727
557,108.21005757103649
558,108.21073129877489
559,108.47385941522498
560,108.52106812706563
561,108.62549304131134
562,108.81069216394333
563,108.91945894098906
564,108.97204203736158
565,109.18573862988106
566,109.23106681031761
567,109.29673051845991
568,109.40054305799177
569,109.57614360802977
570,109.67747069879131
571,109.71486287961132
572,109.80155428965256
573,109.93920383897509
574,110.02740235890549
575,110.15079557028655
576,110.48750156901913
577,110.70541985887014
578,110.86593791079137
579,110.95343113180681
580,110.96891640918093
581,111.09589379217304
582,111.13962933029754
583,111.28257394404834
584,111.42671091882377
585,111.54753660410756
586,111.59478740696647
587,111.65981504402251
588,111.67572092096415
589,111.87001591553137
590,112.04745925749641
591,112.21199326427589
592,112.37438418051984
593,112.40584396482625
594,112.43020187117479
595,112.79220653017894
596,112.90816055963464
597,113.02242232420322
598,113.157490390189
599,113.2765113548555
600,113.62067156695932
601,113.7221056137824
602,113.7943281015624
603,113.96554079636078
604,114.07753739801896
605,114.271179768834
606,114.53713411415045
607,114.60816730484672
608,114.97467053228601
609,115.10445421326654
610,115.25041747694351
611,115.32252580563957
612,115.46695201213774
613,115.62370514798629
614,115.70312542401564
615,115.86440863316508
616,116.08889501905074
617,116.18049057396715
618,116.30402191010896
619,116.41582346915183
620,116.46127589352777
621,116.53323791158633
622,116.58455344412778
623,116.62632247386507
624,116.70028978078342
625,116.86708135481658
626,116.97064521658167
627,117.08724386236364
628,117.3529606367141
629,117.57122438743724
630,117.76110734668778
631,117.79151062284629
632,117.94432027188327
633,118.03667353974227
634,118.10948744868385
635,118.24294788790098
636,118.35241691061269
637,118.49679602055046
638,118.72647778557905
639,118.8768822651759
640,118.93471346205402
641,118.96866164401347
642,119.25502476070135
643,119.4934452593523
644,119.62388443687423
645,119.69024754446666
646,119.87873550442717
647,119.94423054768053
648,120.07451523778778
649,120.1608328359458
650,120.27786102532141
651,120.42206854941749
652,120.60899293332697
653,120.81245535339619
654,120.89260921606066
655,120.92113224767013
656,121.18564697249849
657,121.37430461167148
658,121.67394535597516
659,121.83914328368996
660,121.97582769712646
661,122.24051351752507
662,122.24382833597636
663,122.35763618778984
664,122.49804733293516
665,122.5742926591764
666,122.67524757295178
667,122.72894907585658
668,122.97149709050075
669,122.97844808411796
670,123.18450965282113
671,123.34809312487532
672,123.4199428284292
673,123.53249957047574
674,123.66255956942969
675,123.71143170123415
676,124.13134548725361
677,124.27178681628331
678,124.32672003202927
679,124.42891349935621
680,124.55878711418362
681,124.78759196274925
682,124.7940634310183
683,124.86338139468792
684,125.18820519437006
685,125.19051890501007
686,125.23605768384179
687,125.48402335996727
688,125.6285604863842
689,125.75502165784914
690,125.89587956211851
691,126.03118741059862
692,126.16066564465245
693,126.18092027542143
694,126.39915802429252
695,126.5487483770107
696,126.78606705529378
697,126.84958389073066
698,127.19382387423165
699,127.32890865848849
700,127.47494680217869
701,127.64826588439186
702,127.81399695939963
703,127.84021278860052
704,127.97300768901907
705,128.0420732144118
706,128.12312988076062
707,128.21797074330038
708,128.44864780379478
709,128.682116097623
710,128.77530070706868
711,128.92866770664492
712,129.15495645113032
713,129.29259454411823
714,129.54091213689793
715,129.6797606944098
716,129.7587274951524
717,129.84505754004394
718,129.9230014748897
719,130.1415981227454
720,130.19591907572436
721,130.37605312722013
722,130.49626150846194
723,130.56996023172655
724,130.60790681529562
725,130.68755710653613
726,130.77678634895474
727,131.04248210694035
728,131.26174074401683
729,131.7108238445553
730,131.89252921854208
731,132.03534435246885
732,132.05646665442188
733,132.23528670505888
734,132.45332431104958
735,132.71230364498552
736,132.78036897006987
737,132.90422279571894
738,133.19060487132737
739,133.33593872352165
740,133.39968323294184
741,133.6567792189955
742,133.7139630047262
743,133.83645092674396
744,133.85565934718738
745,134.07463137681628
746,134.20820620701198
747,134.28284868066171
748,134.36608507948674
749,134.58626462320493
750,134.7431904545304
751,134.82704609404195
752,134.86255440002213
753,134.89686134081484
754,135.0555803990415
755,135.194044460057
756,135.34111267523082
757,135.6271908284462
758,135.86440016669707
759,136.00146853555935
760,136.18354372643628
761,136.29087247988838
762,136.3288673009096
763,136.44032147698815
764,136.56852467842918
765,136.74958403939576
766,136.8055520353454
767,136.9312517766649
768,137.22583811619575
769,137.42786076652413
770,137.66051474105788
771,137.87845664749037
772,137.96370827537456
773,138.1077862329194
774,138.1803820378878
775,138.22948960926175
776,138.416908972526
777,138.5221514734506
778,138.68332585974676
779,138.81584315695414
780,138.94058174899834
781,139.08683309733814
782,139.35203932401197
783,139.3966459838991
784,139.68034800354843
785,139.78968214938567
786,139.84543627574539
787,139.92953649293727
788,140.08932671302892
789,140.1861011924148
790,140.2021099803688
791,140.3506376454129
792,140.49436666968674
793,140.7316785353895
794,140.97094106652156
795,140.99485176578446
796,141.11786480244123
797,141.22659004568317
798,141.39230875265326
799,141.5664348836769
800,141.68210714635893
801,141.9126744493015
802,141.98264150731373
803,142.29632321164146
804,142.48270401741252
805,142.61814868453877
806,142.82450246416414
807,142.92944388917618
808,143.00365457205777
809,143.147888057986
810,143.1771756630166
811,143.28878658713043
812,143.35400145124396
813,143.50652955722677
814,143.50652955722677
815,143.6348205318972
816,143.74134226712405
817,143.76032666858657
818,143.94227424579964
819,144.09970127959022
820,144.34468294142093
821,144.36676551573476
822,144.5908884966538
823,144.6657962775418
824,144.73241422913796
825,144.8978856513791
826,144.99873802181756
827,145.2277530826261
828,145.40967623803056
829,145.46679736632507
830,145.61842166252805
831,145.736218600648
832,145.7913942519722
833,145.8085118388506
834,145.9221628477334
835,146.12433858728969
836,146.2032214543469
837,146.28061744514434
838,146.4371517398625
839,146.68591364803046
840,146.83323375126898
841,146.89559689506746
842,147.06160398581477
843,147.28193569236385
844,147.3451568822294
845,147.40553694052937
846,147.5169812964831
847,147.6060331301017
848,147.72795835979656
849,147.90775049213258
850,148.08139317083916
851,148.21571944458492
852,148.34001178228473
853,148.51532431662946
854,148.70836954413542
855,148.79805450841616
856,148.9090786254635
857,149.0461370451977
858,149.123772995617
859,149.26477678649502
860,149.32162727595554
861,149.418331027628
862,149.58114063065514
863,149.61643129692
864,149.68673748283464
865,149.80468166981936
866,149.8830264743695
867,150.0848430793012
868,150.2252026842932
869,150.33885592107669
870,150.3699087581188
871,150.37467645106796
872,150.40729329740427
873,150.8457962072476
874,151.048961436383
875,151.15791728926212
876,151.2154353141545
877,151.33090734113108
878,151.5121782155552
879,151.67030478815417
880,151.80931369108094
881,151.83549621508342
882,151.91575378000357
883,152.01130758486653
884,152.27735359269022
885,152.41101534537285
886,152.59161501956532
887,152.67758480583296
888,152.69712503572106
889,152.83177280492163
890,152.8723049015181
891,153.120585754366
892,153.23168589933195
893,153.4540509674057
894,153.53804170527096
895,153.79782208479887
896,153.83540987809064
897,153.9873016341491
898,154.02789647027788
899,154.14573723517282
900,154.32808690506715
901,154.40402691175257
902,154.6068921094694
903,154.6068921094694
904,154.6843844479518
905,154.80168717026518
906,154.83718899026258
907,154.9030047294084
908,154.96762546609997
909,155.09585157877106
910,155.23058816843903
911,155.40615476316137
912,155.52035285902662
913,155.74666821375115
914,155.9490429842871
915,155.98793464899987
916,156.0335090418754
917,156.10919563361136
918,156.46203814741415
919,156.5761727883642
920,156.7528671521648
921,156.79058700077138
922,156.87024308749457
923,156.97087147527188
924,157.03875748006607
925,157.09701370113189
926,157.3567621205492
927,157.3567621205492
928,157.4977083929453
929,157.7478327658273
930,157.82661028996682
931,158.01439681133982
932,158.05273302525916
933,158.19340464089333
934,158.22368084366548
935,158.4411989011538
936,158.5436991241801
937,158.61987491482543
938,158.74427683947758
939,158.88763781148512
940,158.97848391774946
941,159.11260217834348
942,159.33069173807303
943,159.573146321602
944,159.76057194550188
945,159.8798429141185
946,160.13641005288076
947,160.31345431694592
948,160.50345234075417
949,160.55730374201175
950,160.64911342170564
951,160.77086433183132
952,160.90189355087224
953,161.00092381825368
954,161.18492940657512
955,161.38627225120706
956,161.5167783275347
957,161.70113288635787
958,161.84897267962162
959,161.8726903782988
960,162.13505473978842
961,162.3178279621081
962,162.3769519724732
963,162.68495970510645
964,162.71734530123672
965,162.7447668541427
966,162.75711064616985
967,162.99683320162904
968,163.31151477629928
969,163.3626763927
970,163.47103697342627
971,163.6925323863423
972,163.71521960919
973,163.7979191768167
974,163.99436847171418
975,164.04178983933207
976,164.1972755709559
977,164.38863490416557
978,164.4475039661889
979,164.55946200244222
980,164.72467633658198
981,164.8337593510838
982,164.94157207842744
983,164.9732853491061
984,165.10059319418934
985,165.33846595066026
986,165.35525177493253
987,165.5135597919445
988,165.70399887017908
989,165.96487874995813
990,166.06636404200714
991,166.1883696193159
992,166.38553639485153
993,166.55881533397167
994,166.69826016744582
995,166.96449229782266
996,167.14529431692222
997,167.28518167587998
998,167.53511572030214
999,167.5857129270299
1000,167.64142687096552
1001,167.71138309744737
1002,167.93198310138285
1003,167.96095796871617
1004,167.96095796871617
1005,168.10933392170855
1006,168.35084752491963
1007,168.4462041638432
1008,168.5949577393373
1009,168.6567191057616
1010,168.70918786178748
1011,169.10748172155215
1012,169.1568107184618
1013,169.31089966547486
1014,169.35465988483008
1015,169.4275929106813
1016,169.50070796574795
1017,169.64139910579675
1018,169.67163836184056
1019,169.79679497017943
1020,169.98753972638184
1021,170.0345308102826
1022,170.2419023000469
1023,170.37088213849597
1024,170.39155946754158
1025,170.54144545586476
1026,170.56665361255344
1027,170.73847866826935
1028,170.79874704329524
1029,170.86191632686777
1030,170.95539317388187
1031,171.09155855443743
1032,171.24956570591834
1033,171.38252971102713
1034,171.43668372260518
1035,171.43668372260518
1036,171.5469297273226
1037,171.68581635510526
1038,171.91131504180026
1039,171.97406783236409
1040,172.04439383232187
1041,172.12998686990525
1042,172.17259900868328
1043,172.31109255710638
1044,172.37848929167714
1045,172.46308299528468
1046,172.5814792401067
1047,172.7278827955442
1048,172.87096202362443
1049,172.93558249059726
1050,173.0078607649517
1051,173.06813500564192
1052,173.28222835802583
1053,173.36556933903339
1054,173.39401814082075
1055,173.49390336305945
1056,173.54722152009265
1057,173.68876116820186
1058,173.7359939958063
1059,173.75192041134926
1060,173.9323271713344
1061,174.0512154278036
1062,174.08731323422938
1063,174.34044312573752
1064,174.34044312573752
1065,174.36574956566724
1066,174.45419177015543
1067,174.68626754537763
1068,174.83304564500628
1069,174.93788751909707
1070,175.0378640910728
1071,175.15847873961147
1072,175.53267245269993
1073,175.54813167643374
1074,175.63602523824684
1075,175.81558251555649
1076,175.89938751969052
1077,176.0049011392758
1078,176.13913187794645
1079,176.2953722542455
1080,176.3496535287827
1081,176.43455162955883
1082,176.606153283953
1083,176.649703283055
1084,176.94146392630785
1085,176.96098746666618
1086,177.1296055945589
1087,177.14088785269988
1088,177.20576455840836
1089,177.34403552116254
1090,177.44134233581545
1091,177.59046112589172
1092,177.80022810404174
1093,177.82814840154418
1094,177.92766990223564
1095,178.18520870772682
1096,178.22950528871934
1097,178.31633429790756
1098,178.42483136784216
1099,178.57940934113466
1100,178.6720907353666
1101,178.85138715792488
1102,179.00223415502649
1103,179.270991719389
1104,179.3858337264567
1105,179.56443179781058
1106,179.7054731014501
1107,179.8625926868418
1108,179.90382766353963
1109,180.01377429411573
1110,180.1087283043252
1111,180.3723829199504
1112,180.5074248691799
1113,180.55068225556622
1114,180.5984583277165
1115,180.76931206057296
1116,180.80011550083069
1117,180.89891242622542
1118,180.94318186037626
1119,180.99790396244663
1120,181.04507993234864
1121,181.12394342132035
1122,181.39930914566762
1123,181.51690052218206
1124,181.67713991025008
1125,181.73962561075922
1126,181.91361671735638
1127,181.9625026523512
1128,182.07389469914213
1129,182.2053238733996
1130,182.21683858385856
1131,182.30506008601748
1132,182.41868278014326
1133,182.5827685296865
1134,182.6754179374511
1135,182.74051130260244
1136,182.76639993573087
1137,182.8834439300478
1138,182.94222184233968
1139,183.1237937533555
1140,183.14938544929183
1141,183.22224339878733
1142,183.25374229707114
1143,183.45751365488258
1144,183.5640584772081
1145,183.5640584772081
1146,183.5838808145928
1147,183.77736864070337
1148,184.03131552293618
1149,184.05193053735323
1150,184.0736042283683
1151,184.1345720684441
1152,184.30357459859013
1153,184.39858173826505
1154,184.64381171865935
1155,184.73879697639933
1156,184.86051197566908
1157,185.04779549893374
1158,185.11039667241408
1159,185.20907383091912
1160,185.36028922304197
1161,185.5069718065061
1162,185.5251507579994
1163,185.6631111305703
1164,185.70879797205447
1165,185.82772994206294
1166,186.0588979491322
1167,186.20150945134802
1168,186.26232329062756
1169,186.29705398620004
1170,186.43276221045662
1171,186.49733007477977
1172,186.5271015794313
1173,186.5465682825615
1174,186.8365475269603
1175,186.92018000394853
1176,186.9620573521753
1177,187.04969860303723
1178,187.0587967253776
1179,187.0587967253776
1180,187.10090835764677
1181,187.29257373585395
1182,187.38302062332804
1183,187.42771414636917
1184,187.6145564078741
1185,187.6715188984209
1186,187.70538640142627
1187,187.86016668656018
1188,187.9554199737906
1189,188.2544309571187
1190,188.3430998367041
1191,188.45962971766176
1192,188.70797076025767
1193,188.8837527623923
1194,188.8999305978311
1195,188.9733171115425
1196,189.01054654892624
1197,189.22593202315457
1198,189.3657255099137
1199,189.61856844309096
1200,189.7039706715213
1201,189.76322076203354
1202,189.89526066995757
1203,189.95776202946055
1204,190.1240817033157
1205,190.23393161558212
1206,190.26944281786749
1207,190.28236940690314
1208,190.28236940690314
1209,190.31986040435189
1210,190.552833345257
1211,190.66875813494923
1212,190.77610346284467
1213,190.92513651020502
1214,190.99780044617748
1215,191.26712399277363
1216,191.3732647818873
1217,191.4401489271903
1218,191.60257098527842
1219,191.74103752001358
1220,191.85299759897356
1221,191.8585590627956
1222,191.9897622052244
1223,192.20921147941527
1224,192.2649454881184
1225,192.2649454881184
1226,192.2649454881184
1227,192.37056006134213
1228,192.47987514526264
1229,192.57536359082994
1230,192.68675473131242
1231,192.745208379296
1232,192.82705176550553
1233,192.9312941205947
1234,192.96529512652225
1235,193.18183548153078
1236,193.39332966962826
1237,193.44347153565732
1238,193.53775738316853
1239,193.61991429993307
1240,193.7579011029492
1241,193.86147849174614
1242,194.08276481894168
1243,194.20968353913676
1244,194.34449791669732
1245,194.43187886425957
1246,194.54685026789863
1247,194.79014580718783
1248,194.86042556031478
1249,194.96480347233555
1250,195.02717628224121
1251,195.18383047125752
1252,195.26623049298178
1253,195.2799701514694
1254,195.32459376558373
1255,195.63865661562053
1256,195.7791511914972
1257,195.895960079948
1258,195.95116683562114
1259,196.05463658896636
1260,196.10820677460237
1261,196.28658860226494
1262,196.3509229665279
1263,196.39250412692255
1264,196.53103792864727
1265,196.72258614614137
1266,196.79097038169454
1267,196.9740246804991
1268,197.06905467432864
1269,197.30253466258551
1270,197.43570984700148
1271,197.64016097660473
1272,197.71084368709953
1273,197.82174870690147
1274,197.87308301938066
1275,197.89485848045393
1276,197.97625918350383
1277,198.0199608499382
1278,198.0268732659841
1279,198.14067871257572
1280,198.43746952666731
1281,198.48075441540502
1282,198.5626077144262
1283,198.79262937310943
1284,198.82806166445977
1285,199.0468146807586
1286,199.2293789662241
1287,199.30407301489782
1288,199.4171529272217
1289,199.53951600198755
1290,199.6056298346874
1291,199.66236149038062
1292,199.68421046559305
1293,199.81515353587804
1294,199.95867843852028
1295,200.09032167695625
1296,200.15932456635272
1297,200.37506827354906
1298,200.5281312670551
1299,200.59333469446221
1300,200.6954183277091
1301,200.71704761277172
1302,200.96283966466743
1303,200.9917819834964
1304,201.17536272734623
1305,201.23953284009957
1306,201.31946132691152
1307,201.56028275851548
1308,201.72825140308544
1309,201.79458030546283
1310,201.93711408525257
1311,202.0992470378079
1312,202.23752865292386
1313,202.25445917602474
1314,202.40472911036073
1315,202.52179772923063
1316,202.52179772923063
1317,202.61179636463584
1318,202.65808748317187
1319,202.81846911115957
1320,203.0033362286076
1321,203.07701665570625
1322,203.17334158992008
1323,203.2789871121873
1324,203.37138530414313
1325,203.37361438782494
1326,203.45016847754522
1327,203.5190968784605
1328,203.71488939246518
1329,203.7976447281576
1330,203.86833082913262
1331,204.12204500184413
1332,204.17139611670373
1333,204.17154870500147
1334,204.2217451910664
1335,204.26221226425096
1336,204.36058812714424
1337,204.4916827123806
1338,204.74075818515632
1339,204.84169435613234
1340,204.89536851980694
1341,205.0039463965705
1342,205.07761795996163
1343,205.15020178233084
1344,205.29513657020908
1345,205.3056999604746
1346,205.32542030625078
1347,205.35157538264679
1348,205.4741115938607
1349,205.59218840320517
1350,205.6838295955833
1351,205.6838295955833
1352,205.91587652213056
1353,205.9259926524437
1354,206.03557134763713
1355,206.14553810704265
1356,206.1929250949566
1357,206.34376531459833
1358,206.4903399943136
1359,206.49846522474772
1360,206.52700330549138
1361,206.6244549770633
1362,206.76055934315232
1363,206.94668628945732
1364,207.10559994668006
1365,207.27630109082048
1366,207.38429304072733
1367,207.5893210797198
1368,207.70444979473487
1369,207.7756023959153
1370,207.95325845973315
1371,207.98719430392134
1372,208.02339404679282
1373,208.11589651011528
1374,208.4139216919521
1375,208.4359918661099
1376,208.5539385511397
1377,208.75094850478496
1378,208.84707430760236
1379,208.89700319010626
1380,209.01590469390476
1381,209.04302000495812
1382,209.08048366146386
1383,209.2729433044536
1384,209.336275094447
1385,209.336275094447
1386,209.41368440873734
1387,209.53297339821498
1388,209.7003973126938
1389,209.7863973601258
1390,209.7863973601258
1391,210.02215690330505
1392,210.13703669020168
1393,210.1815303351105
1394,210.32233698003293
1395,210.50605285632327
1396,210.67677821021388
1397,210.7191664735942
1398,210.83168831917047
1399,210.96912191792725
1400,211.0242906302007
1401,211.07924387879584
1402,211.13406345017444
1403,211.17674163963602
1404,211.32182481104064
1405,211.33812057181837
1406,211.45389074692093
1407,211.49446774019822
1408,211.58680304519334
1409,211.66549023414592
1410,211.98228653182542
1411,212.06863869270637
1412,212.13498510593863
1413,212.22698741601107
1414,212.27160597077642
1415,212.4147525386953
1416,212.67592303338392
1417,212.8553720788937
1418,212.91825732236862
1419,212.94994435632776
1420,212.99344299157715
1421,213.15146077383775
1422,213.2903877660652
1423,213.50256585704628
1424,213.51368807071208
1425,213.51550277590195
1426,213.64980058759642
1427,213.7139871896166
1428,213.80626964683114
1429,213.85480268456848
1430,213.91384477931433
1431,214.20987136430193
1432,214.36591460853947
1433,214.4273981415882
1434,214.4967982330861
1435,214.66032600822814
1436,214.87128693037067
1437,215.01831466064277
1438,215.2433993181919
1439,215.49975094640226
1440,215.52875144243484
1441,215.57402342856955
1442,215.66838758718364
1443,215.80298655424113
1444,215.9214731483472
1445,215.95291032474674
1446,216.17410313340497
1447,216.35681328642795
1448,216.45825292243248
1449,216.50067450304905
1450,216.58989919377277
1451,216.66987190487436
1452,216.76229784477877
1453,216.78513126417516
1454,216.98567310543058
1455,217.2739374199307
1456,217.36558300691118
1457,217.54960579387043
1458,217.60027876485833
1459,217.79639079258314
1460,217.99297874261796
1461,218.16725189434015
1462,218.28312576466428
1463,218.30102706854692
1464,218.3987478386336
1465,218.44966501670888
1466,218.48166886284434
1467,218.57000617751459
1468,218.57000617751459
1469,218.68614206412977
1470,218.8974982115248
1471,218.90056316659883
1472,219.05206814005845
1473,219.13075688827485
1474,219.18723715597815
1475,219.18723715597815
1476,219.28158723295468
1477,219.49080196655137
1478,219.66261189762182
1479,219.71386570648556
1480,219.74733203762645
1481,219.82614504718822
1482,219.93701514349704
1483,220.09526195197788
1484,220.31618173247944
1485,220.56110200800626
1486,220.63638994835932
1487,220.72250530094593
1488,220.7482272790378
1489,220.85822511627217
1490,220.91074018497943
1491,220.9365366864613
1492,221.07239794425533
1493,221.11344928138396
1494,221.24879116077895
1495,221.27909956729945
1496,221.2856449027679
1497,221.42688614277873
1498,221.47878178533932
1499,221.55272144198588
1500,221.56066626845433
1501,221.774413573817
1502,221.84081316919415
1503,221.8461383408544
1504,221.85857749101146
1505,221.95420448580722
1506,222.09953679382556
1507,222.1152292672552
1508,222.33232322845592
1509,222.62536255556037
1510,222.71741898830297
1511,222.93191348308068
1512,223.00970956991154
1513,223.1423206507614
1514,223.23663104485658
1515,223.3193683038493
1516,223.4250477577012
1517,223.6064657431009
1518,223.75032638572333
1519,223.82420405605117
1520,223.93947132046097
1521,223.9564553134457
1522,224.04422245042224
1523,224.160328428083
1524,224.2009205672354
1525,224.3562270616347
1526,224.4194434979369
1527,224.61134935615792
1528,224.79226856915324
1529,224.85443324390198
1530,224.90640774192656
1531,225.03322054346967
1532,225.1594603330967
1533,225.24144300270115
1534,225.33635715454335
1535,225.53992416095713
1536,225.56599907049878
1537,225.71562826859235
1538,225.86389130231004
1539,225.93670125788395
1540,226.09643138482096
1541,226.25947506654808
1542,226.34094395249036
1543,226.35363990453683
1544,226.40940128582852
1545,226.48225117882544
1546,226.5852542769043
1547,226.6958173891291
1548,226.75603964700562
1549,226.94647175015157
1550,226.99424029418702
1551,227.10306430376968
1552,227.32643672175067
1553,227.45652175489536
1554,227.5747133936697
1555,227.7016798239693
1556,227.80261957039139
1557,227.86177290521454
1558,227.9810289719645
1559,228.02744737765414
1560,228.0908851469015
1561,228.29270146474082
1562,228.3381869258007
1563,228.49096674134483
1564,228.5611134562419
1565,228.65107575471274
1566,228.71834056196377
1567,228.75933250076355
1568,228.85013522404535
1569,228.9541031230659
1570,229.10898637247027
1571,229.2603615817553
1572,229.35054925750154
1573,229.37237708254884
1574,229.37528297866683
1575,229.4168636712869
1576,229.41876722348962
1577,229.5986611873364
1578,229.61058146725782
1579,229.6526604216787
1580,229.85486754082504
1581,229.87259816211008
1582,229.89003083054672
1583,230.03863744766218
1584,230.06475937117656
1585,230.09729248650115
1586,230.2544042677911
1587,230.36225295042186
1588,230.4600171602163
1589,230.70316217232113
1590,230.82602665960016
1591,230.8798151337713
1592,230.90581058124476
1593,230.90581058124476
1594,231.10753266896342
1595,231.25011824277763
1596,231.3895726201782
1597,231.48749238007537
1598,231.5646692503421
1599,231.6570703168241
1600,231.70609993062695
1601,231.7335922376737
1602,231.77901325950933
1603,231.86415582440608
1604,231.88468268095454
1605,231.89565169612942
1606,231.93684300089112
1607,232.10040811501625
1608,232.22717598518292
1609,232.2793622288532
1610,232.3416018271827
1611,232.518067558772
1612,232.73989990954396
1613,232.85867086414765
1614,232.89332902019095
1615,232.99757278833007
1616,232.99757278833007
1617,233.20042238195583
1618,233.36804801176717
1619,233.47327075937352
1620,233.51558315981183
1621,233.52558929795504
1622,233.76277900737142
1623,233.8026010383875
1624,233.8262433275041
1625,233.93415978584267
1626,234.1745434427184
1627,234.31856037479884
1628,234.57776220108903
1629,234.70325630281917
1630,234.90976075508524
1631,235.01867225271272
1632,235.1781433700757
1633,235.2053715163971
1634,235.2865956227475
1635,235.50399530942363
1636,235.64099232688886
1637,235.70793821676975
1638,235.83989227822627
1639,235.8837162005912
1640,235.95901583887627
1641,236.0386181623077
1642,236.20473110480324
1643,236.47820405326587
1644,236.51942073847795
1645,236.56562521973632
1646,236.81808255119304
1647,236.9360806646925
1648,237.3500556909721
1649,237.48020136774713
1650,237.77863804674334
1651,237.84380008349484
1652,237.89826248688297
1653,237.90689538394508
1654,237.91958068623472
1655,238.03730890741326
1656,238.04468066921746
1657,238.12134203470652
1658,238.21259930679352
1659,238.28576731062907
1660,238.2953714390156
1661,238.42690290545056
1662,238.50029616380894
1663,238.65334485143143
1664,238.742828375942
1665,238.84302651940956
1666,238.92095858745702
1667,239.00221929379958
1668,239.1300902485762
1669,239.18552232299584
1670,239.2249760867885
1671,239.34081722311853
1672,239.46618211178807
1673,239.73030925663647
1674,239.8288558656631
1675,239.8800885564704
1676,239.8800885564704
1677,240.03426658739485
1678,240.05046268158858
1679,240.11578283582404
1680,240.16329651435132
1681,240.17346720910396
1682,240.26694190156678
1683,240.33252936308062
1684,240.43935857011485
1685,240.54547731521762
1686,240.66386540896036
1687,240.8234795841833
1688,240.86301417457648
1689,240.91787144184576
1690,240.97868963561535
1691,241.03705393218542
1692,241.0821652899114
1693,241.23546075084795
1694,241.38019255661692
1695,241.54944291198632
1696,241.5996391962072
1697,241.63905554323514
1698,241.7928644071181
1699,241.81887752241352
1700,241.85236658354148
1701,241.92546298339204
1702,241.93563640152806
1703,241.98770665295766
1704,242.04767498667883
1705,242.11854070989938
1706,242.28733179357974
1707,242.4569219892172
1708,242.51138814367613
1709,242.59877744560384
1710,242.87715973260896
1711,242.9551257529966
1712,243.07609833550373
1713,243.34633313013381
1714,243.46699424916238
1715,243.56425073847817
1716,243.82621070078616
1717,243.8965633987827
1718,244.0712135935684
1719,244.1453218720174
1720,244.39249565116674
1721,244.58105375344107
1722,244.7242669484246
1723,244.8244791243457
1724,244.84048995174447
1725,245.00747869848402
1726,245.0472297520073
1727,245.12427688249346
1728,245.1242768824935
1729,245.2162095588564
1730,245.3689411826458
1731,245.39666633135548
1732,245.49639188380783
1733,245.62685949784273
1734,245.74091592777603
1735,245.85320694383466
1736,245.89598342245085
1737,245.9656892313946
1738,246.02374458674976
1739,246.20843532312347
1740,246.2532606925078
1741,246.34976224045104
1742,246.46351087735206
1743,246.48285937924635
1744,246.66476542262322
1745,246.7156462069663
1746,246.86968774281587
1747,246.98018620818934
1748,247.02421348938952
1749,247.02767989310692
1750,247.28199943333053
1751,247.43843983940172
1752,247.57584706320154
1753,247.61753776708437
1754,247.72246707668813
1755,247.7934474039393
1756,247.95041762916895
1757,247.95104357120084
1758,248.01055383610878
1759,248.1462705217522
1760,248.16594067841297
1761,248.29409992512282
1762,248.33445312987055
1763,248.35412649874752
1764,248.4975153308695
1765,248.6040113280275
1766,248.689076166039
1767,248.7476690234843
1768,248.87180258795152
1769,249.01142553043582
1770,249.0662127712359
1771,249.21885394216451
1772,249.3112191291113
1773,249.3504706130556
1774,249.40040019225313
1775,249.47762483077992
1776,249.7756085785396
1777,249.80713935905715
1778,249.94109394331508
1779,250.01462188669657
1780,250.1005144102306
1781,250.13631019877818
1782,250.28165524386714
1783,250.33647202980902
1784,250.47178655619558
1785,250.65848442926222
1786,250.79758447065655
1787,250.90143180337418
1788,251.04365829290705
1789,251.12471573457847
1790,251.38512481451548
1791,251.42979846266363
1792,251.50916925175116
1793,251.90606722425076
1794,251.94883026004146
1795,252.0311643374674
1796,252.14840166704545
1797,252.26297103510865
1798,252.32191178747158
1799,252.40409705714973
1800,252.50691478873765
1801,252.61807860578156
1802,252.71800780513422
1803,252.7780436245295
1804,252.81624370512571
1805,252.91770262856684
1806,252.96640037778602
1807,253.0526560891406
1808,253.05810977955835
1809,253.10552882590346
1810,253.37297575708808
1811,253.61411783881948
1812,253.62041730208222
1813,253.66026965195843
1814,253.8320175014209
1815,254.03368670065828
1816,254.21190462362173
1817,254.30186876464262
1818,254.4943430134596
1819,254.5606294699773
1820,254.67397387328123
1821,254.80317203318637
1822,254.87008672543433
1823,254.93011838207704
1824,255.0601400146902
1825,255.063178823261
1826,255.25557577083902
1827,255.27655825909088
1828,255.48598799743303
1829,255.69788275498027
1830,255.80152730362198
1831,255.85449044944454
1832,255.94005220625453
1833,256.1294236797729
1834,256.1595224051162
1835,256.2249798728247
1836,256.55682170868164
1837,256.61829829455644
1838,256.6973029258605
1839,256.7754125292189
1840,256.80466388553054
1841,256.89983367702985
1842,256.978475624009
1843,256.98810821738965
1844,257.1392906079335
1845,257.2153178137576
1846,257.2558301893074
1847,257.35513977964115
1848,257.45668559516895
1849,257.52712443132225
1850,257.66378754368253
1851,257.75587268757477
1852,257.79937746765523
1853,257.81291237064295
1854,257.94312838349344
1855,258.0250266196532
1856,258.09200878065917
1857,258.1473124379273
1858,258.257707808655
1859,258.45824646949995
1860,258.5771406188536
1861,258.62432092770325
1862,258.6676544898061
1863,258.7586921028323
1864,258.7923088759434
1865,258.8738979491664
1866,258.954719466139
1867,258.9888021392521
1868,259.1934363024723
1869,259.3054287762529
1870,259.42044798202693
1871,259.5361477484202
1872,259.62321832602845
1873,259.7082412082476
1874,259.7207857960641
1875,259.7641241186513
1876,259.81931575477677
1877,259.8313114549002
1878,260.0574563317422
1879,260.266747943254
1880,260.37863894790985
1881,260.45809310523623
1882,260.687102576561
1883,260.70766184693764
1884,260.7746366576913
1885,260.8740866028409
1886,260.99739530223616
1887,261.07689977737454
1888,261.1106607189613
1889,261.2316378497806
1890,261.397671881671
1891,261.4948181499791
1892,261.57451102444975
1893,261.67541914250177
1894,261.7736351107898
1895,261.8123491055241
1896,262.008179851474
1897,262.09589269813006
1898,262.13534699526116
1899,262.3440008465487
1900,262.51720066455835
1901,262.56298254105513
1902,262.81770110404034
1903,262.9504260152881
1904,263.03133945401606
1905,263.2451587606711
1906,263.3971608392366
1907,263.46868012067665
1908,263.7207882259137
1909,263.86585175070553
1910,263.95719563693615
1911,263.98359771866814
1912,264.046854030589
1913,264.3301440703319
1914,264.3515303105919
1915,264.43309682881335
1916,264.43309682881335
1917,264.5079225421656
1918,264.573935690472
1919,264.5762179287084
1920,264.6657907748266
1921,264.76583236540756
1922,264.8961361558746
1923,264.98453600081007
1924,265.14196948728244
1925,265.28742349509804
1926,265.437371603685
1927,265.48301698394016
1928,265.5159370057192
1929,265.6949998136577
1930,265.77687285382007
1931,265.7812059985837
1932,265.9063765742022
1933,265.9511677613365
1934,265.95469855212394
1935,266.2073243514017
1936,266.2765204293843
1937,266.35179935885077
1938,266.36048800185876
1939,266.4527389801097
1940,266.5057464525263
1941,266.55998826504316
1942,266.66128376787276
1943,266.7482992635536
1944,266.8115261668018
1945,266.89544218097575
1946,266.96648659721893
1947,267.0496052892204
1948,267.06379640315333
1949,267.12805886353345
1950,267.2376327055548
1951,267.3951442064327
1952,267.60697611987973
1953,267.81558300617087
1954,267.89463740277534
1955,268.0122728923729
1956,268.12235059645957
1957,268.12832257796543
1958,268.266136283785
1959,268.3950828407095
1960,268.3950828407095
1961,268.51040121700316
1962,268.67080234343535
1963,268.89837543333533
1964,268.92520382890984
1965,268.94128047086946
1966,269.0402666569672
1967,269.17660251982016
1968,269.3218288019053
1969,269.3872190103999
1970,269.48635737277453
1971,269.53228385133684
1972,269.5516573190141
1973,269.6789568921178
1974,269.7578439929906
1975,269.87927691574373
1976,270.01555755433236
1977,270.13934468329296
1978,270.2936522515704
1979,270.2984985743183
1980,270.448570731596
1981,270.489323548969
1982,270.63777863865243
1983,270.78649934961635
1984,270.84152225753377
1985,270.8834701348504
1986,270.93401209452264
1987,271.018293421867
1988,271.0844417809068
1989,271.21256022115074
1990,271.22249057071286
1991,271.336021546887
1992,271.36996843126377
1993,271.420173483384
1994,271.4395325904199
1995,271.5303861066236
1996,271.68032874809865
1997,271.79513637586354
1998,272.0049899912855
1999,272.09089880995555
2000,272.3398334280025
2001,272.6011944112137
2002,272.7894516217892
2003,272.996616024503
2004,273.18121304970344
2005,273.35947090283145
2006,273.61625648858774
2007,273.65066428202084
2008,273.8002757389553
2009,273.8135507819369
2010,273.8846116924618
2011,273.9757386246103
2012,274.1853746600727
2013,274.24562683620945
2014,274.2615903545648
2015,274.28966109904957
2016,274.3782802147756
2017,274.4293332612313
2018,274.52208631279655
2019,274.54845996637425
2020,274.65814072651597
2021,274.6787874452968
2022,274.80786427687724
2023,274.9294862131148
2024,274.99804090880855
2025,275.05001031500075
2026,275.1414121569078
2027,275.19493400293123
2028,275.2608581904701
2029,275.3306501554969
2030,275.5183821296072
2031,275.87198696139365
2032,275.98354643223996
2033,276.12374143997505
2034,276.13222955286307
2035,276.19309606149585
2036,276.25551685320244
2037,276.30604157393265
2038,276.37947941533804
2039,276.51998595625935
2040,276.56572992027327
2041,276.7834219361081
2042,276.90994246057596
2043,277.0648632584199
2044,277.16088176709144
2045,277.2290955507686
2046,277.31861840961676
2047,277.34725078027014


==> data/ada_mean_regret_gtype_clique_group_repeat_40_K_20.csv <==
,0
0,0.0
1,4.471569989766408
2,5.565371130153217
3,6.5206609054619395
4,6.720987590024189
5,6.934830806976147
6,7.104278974080668
7,7.403759977840096
8,7.493194883882059
9,7.691282592087775
10,8.20709008942557
11,8.44318129076778
12,8.571121530210053
13,8.704583781984002
14,8.88385720535653
15,9.032491229522957
16,9.099239809886019
17,9.533267892152567
18,9.826919344017414
19,10.39633130162687
20,10.965772137519131
21,11.142703435954585
22,11.233344765378346
23,11.667939406923724
24,11.999834760003056
25,12.345097608907263
26,12.38320289290632
27,12.824375697115343
28,12.973415884069066
29,13.155977591872091
30,13.389343972846467
31,13.558441119503243
32,13.788270266159731
33,13.881459972349168
34,14.279598862300933
35,14.448876821429668
36,14.517968498506926
37,14.679511692684736
38,14.901147234076507
39,15.27552002606898
40,15.717067797323262
41,15.944853202865886
42,16.2717585724725
43,16.512248260450246
44,16.903808918623135
45,17.08097287242066
46,17.231141119286754
47,17.474893428379477
48,17.677032726386848
49,17.775365307095043
50,17.94045692710287
51,17.998611853215024
52,18.192227515893496
53,18.83532388436876
54,19.151111064199764
55,19.488482137743937
56,19.89577728927585
57,20.26843668795196
58,20.59190356083333
59,20.70298127219443
60,20.863077808930786
61,21.32750082880916
62,21.594348751735936
63,21.88148705497806
64,22.032473361260838
65,22.251041846598827
66,22.75248390697181
67,23.131244424687345
68,23.25054171792788
69,23.494962802938524
70,23.69375285106705
71,24.069924785005107
72,24.269754874001915
73,24.748577059153508
74,25.073359067072346
75,25.27557846712637
76,25.39204527045195
77,25.729977724130134
78,25.943847029999905
79,26.16664081566453
80,26.27109774014692
81,26.51668085878697
82,26.953090790352945
83,27.08299750177551
84,27.24633017305224
85,27.342824961594204
86,27.392536579759945
87,27.586317207350987
88,27.797531784127564
89,27.862026624403626
90,27.951925189047266
91,28.01901736438462
92,28.21477577698663
93,28.865667642807654
94,29.239268258080603
95,29.513366332439794
96,29.977955211324023
97,30.297253560228704
98,30.48562838812859
99,30.808989823543705
100,31.065745180372595
101,31.363209496822567
102,31.991569591288048
103,32.27423754702372
104,32.57569027235941
105,32.851676065901195
106,33.36944352397536
107,33.47753395539796
108,33.61970360613316
109,33.78917079415534
110,34.001432986702596
111,34.54854048626675
112,34.6584178719957
113,34.94687902181501
114,35.19235192101677
115,35.21461113811793
116,35.51867337317502
117,35.76096081238907
118,36.07777401522331
119,36.329302047343816
120,36.595724269087164
121,37.02341501349355
122,37.39450880692842
123,37.48720387889991
124,37.886433536831966
125,38.31972352970459
126,38.40649837746935
127,38.829324284890504
128,39.09378632439004
129,39.20752860759394
130,39.41555643478884
131,39.707942160412884
132,39.951213181151346
133,40.03964259080095
134,40.50735593155252
135,40.56774428436837
136,40.82839342986202
137,41.01648433548592
138,41.435125603559534
139,41.52243608710291
140,41.70915291250401
141,41.971924541036216
142,42.23624439714685
143,42.33594070468632
144,42.34613329822617
145,42.57287902088125
146,43.135741140271485
147,43.35795597397039
148,43.48755212919001
149,43.625183025150555
150,43.64488231947528
151,44.14168421845297
152,44.37258823465113
153,44.52233805287302
154,44.68054838047566
155,44.93073215805661
156,45.3567397108397
157,45.424238448306404
158,45.58994835576629
159,45.94206418129193
160,46.16665101314939
161,46.42204668289479
162,46.52008011095578
163,46.800127871930435
164,47.06996606192961
165,47.244482359272126
166,47.393887146797965
167,47.82594309270672
168,47.92257974214387
169,48.155506738347945
170,48.37301412728591
171,48.67310391323108
172,49.00538560963339
173,49.43677624334366
174,49.49406164018253
175,49.653130415555765
176,49.82594115422584
177,50.072532338724876
178,50.27589999378355
179,50.60162364229434
180,51.01203601488787
181,51.33765118980275
182,51.68549403629705
183,51.79124514025426
184,52.01662053964766
185,52.33465047563717
186,52.67784335843345
187,53.03826445963391
188,53.09360986459401
189,53.3001210999773
190,53.63606132631931
191,53.93179539957616
192,54.15667672927971
193,54.51413684342242
194,54.7365496182976
195,55.06267884458258
196,55.30680389463738
197,55.49983333943146
198,55.75348877133664
199,55.9767520965367
200,56.01369293293321
201,56.28552898929246
202,56.66767991601031
203,56.79797335313968
204,57.1780057427708
205,57.21110556395705
206,57.388290211544096
207,57.805822152903716
208,57.980129018802
209,58.22452120551145
210,58.33996479996157
211,58.74213136267277
212,59.121330457940545
213,59.35710547255925
214,59.59216013738696
215,59.752362042475184
216,59.809201687059655
217,60.02595672807787
218,60.23884525841188
219,60.46715961705705
220,60.57031980769587
221,60.84683978246024
222,61.01627474459466
223,61.433472946436495
224,61.609290678459466
225,61.88942835532301
226,62.15721575811957
227,62.36219050359331
228,62.67235058938712
229,63.26405009687363
230,63.52534458003045
231,63.6350706546181
232,63.94641324145376
233,64.16709762310599
234,64.37515783838494
235,64.85696864692724
236,65.38671880318319
237,65.57724527041617
238,65.95141842223043
239,66.1154292962107
240,66.17104029045251
241,66.36109568030493
242,66.45570918729584
243,66.84840063596053
244,67.19555549484836
245,67.5023091470696
246,67.86635620845922
247,67.96473708850378
248,68.08744554852774
249,68.1978896616341
250,68.49037508740369
251,68.81822422025832
252,68.85046288737975
253,69.08660467409995
254,69.39812334424393
255,69.66288631707245
256,69.68851997346187
257,69.95965745969134
258,70.11579570387042
259,70.17487788363671
260,70.38382562679428
261,70.58549957911445
262,70.75415240604298
263,70.79066405078889
264,70.93052079870503
265,71.08818493944365
266,71.35877660097194
267,71.42075360419634
268,71.77945689074313
269,71.92009724006382
270,72.1615638236993
271,72.49931594829039
272,72.65105095965285
273,72.86121189024928
274,73.27431965153923
275,73.29327279910294
276,73.5707681994797
277,73.79358094015107
278,74.05559896855782
279,74.35755053366026
280,74.58346707251135
281,74.65415399315754
282,74.96091127982626
283,75.09068861812183
284,75.26064203902197
285,75.510840850444
286,75.68477471797429
287,75.79019454961175
288,75.97176103117374
289,76.04985507708842
290,76.16493540031543
291,76.2354926385441
292,76.34735270546057
293,76.44905627604312
294,76.51165870558278
295,76.7089472185652
296,76.80399688827568
297,76.86908562026159
298,77.0011166717978
299,77.16074395487014
300,77.29410473148862
301,77.68608028296384
302,77.94738794455893
303,78.01861106511994
304,78.14868850913196
305,78.16740606828111
306,78.55949463669393
307,78.78351866533242
308,78.89102182133749
309,79.14309097959867
310,79.4300986165409
311,79.95260028005848
312,80.03882693683917
313,80.24974270728381
314,80.57995166478071
315,80.84480239588558
316,81.06099776809667
317,81.26209566615836
318,81.6627746522426
319,81.99537649595581
320,82.1547960311689
321,82.23719793113074
322,82.5002413587935
323,82.67168523074004
324,82.90934568275071
325,83.22300204690288
326,83.39493936360375
327,83.4430950036523
328,83.65076462887822
329,83.796159539815
330,83.86724859670454
331,83.89471188402128
332,84.01688973962968
333,84.19539967647682
334,84.23561244864067
335,84.41698605005654
336,84.48216700480461
337,84.51512748705856
338,84.58705017989882
339,84.71417882912726
340,84.84033023448292
341,85.10317080964677
342,85.34499698999043
343,85.40664687208864
344,85.51167886041947
345,85.62618074203064
346,85.99867638501298
347,86.14631472553151
348,86.53708160564992
349,86.75597350130138
350,87.06766543009712
351,87.07467564548156
352,87.38739631600502
353,87.7741164865038
354,87.8323474691082
355,88.00796845203828
356,88.17731705838054
357,88.38829895454695
358,88.69278718058662
359,88.97294687725237
360,89.30536325975034
361,89.49702612365965
362,89.6446950426505
363,89.77236417025253
364,89.97177972821544
365,90.11546577422219
366,90.24553311931518
367,90.48240069870276
368,90.62282380908408
369,90.83086550816861
370,91.14150165745579
371,91.36738711765017
372,91.4191359422282
373,91.66663955165143
374,92.00530665996357
375,92.47394922660307
376,92.64647966380358
377,92.99078105479042
378,93.11157004950782
379,93.16647157104795
380,93.3058112056307
381,93.48693186422149
382,93.74437897680536
383,94.06103789449152
384,94.17725718898431
385,94.44499964954377
386,94.59005602519049
387,94.67858350033312
388,94.87389632114383
389,94.99404005792024
390,95.28977829345463
391,95.39195295101311
392,95.40128928232957
393,95.6777118384852
394,96.15544409933645
395,96.51592341187715
396,96.89819001940448
397,97.29521281761618
398,97.31561712958836
399,97.46475135541768
400,97.76549628997512
401,97.97655811407084
402,98.11151886565675
403,98.11267067922407
404,98.22955392922675
405,98.53155884927074
406,98.84778740327852
407,99.12713772862668
408,99.14093523195702
409,99.38186526328911
410,99.51741870732674
411,99.64032589464372
412,99.74375742531798
413,100.05517429940338
414,100.27133356039595
415,100.36305134195091
416,100.57582819504395
417,100.78644990432868
418,101.16853094189064
419,101.36599083956935
420,101.483468119874
421,101.7343295820169
422,101.86531742198613
423,102.0084598183432
424,102.1252916997038
425,102.31272901138401
426,102.4863235738225
427,102.63615869549972
428,102.86275230827098
429,103.13362247616541
430,103.45720930688076
431,103.72266669560938
432,103.80333563491834
433,103.85666161948961
434,104.07886787405839
435,104.25868988710515
436,104.37355143767768
437,104.61688071742404
438,104.67513768785045
439,104.99507320707582
440,105.15548961433142
441,105.46404170263013
442,105.63016010483504
443,105.63299668738202
444,105.90665243084581
445,106.00481070495857
446,106.24990156229384
447,106.53321239761775
448,106.802452424899
449,106.80817150211294
450,106.99198788452422
451,107.14513032960811
452,107.34396150481146
453,107.78758164246422
454,107.80865802377369
455,108.1273558876884
456,108.57939532084364
457,108.66867811251234
458,108.81923753074497
459,109.0817973151937
460,109.22298992814012
461,109.56802237526935
462,109.72360627270498
463,109.81387831604596
464,110.06997532981639
465,110.3315435576258
466,110.59277479637771
467,110.82327287910319
468,111.02524817195099
469,111.25186833631116
470,111.30916018768487
471,111.49122891267818
472,111.66309570142967
473,111.72794187634572
474,111.87961365058504
475,111.92860023215364
476,112.24980993513006
477,112.39865331709011
478,112.47823821253999
479,112.61394550339261
480,112.77167495440585
481,112.9407148930286
482,113.15467744403445
483,113.45346083324719
484,113.71915520292029
485,113.89108585918623
486,114.10749201545043
487,114.30295428177389
488,114.61446960961578
489,114.82705944018849
490,115.21168122955638
491,115.40270748143234
492,115.87333008365226
493,116.18318127588616
494,116.4610367989615
495,116.54914584230866
496,116.72342948841742
497,116.96639891619957
498,117.18400184410935
499,117.37759358263959
500,117.5366485905831
501,117.72781804327909
502,117.97774529647158
503,118.13786108679054
504,118.24862492250898
505,118.65018657513728
506,118.88012218070735
507,119.04495345131708
508,119.36092975164615
509,119.52353208085508
510,119.83802893156576
511,120.05818297029313
512,120.12015464872215
513,120.15669922030688
514,120.43357052466872
515,120.63045815220308
516,120.77340683304969
517,120.98829910233886
518,121.3416477447194
519,121.54771978237989
520,121.75551395332859
521,121.85452715198763
522,121.9564284814447
523,122.43396464318384
524,122.49861100118683
525,122.69834217661052
526,122.7810376762133
527,122.94410130212145
528,122.97708140524234
529,123.29266046674093
530,123.33846735303541
531,123.4776543836206
532,123.8383273174184
533,124.09770975343056
534,124.17704606446799
535,124.40063838460348
536,124.5464702102114
537,124.666582626127
538,124.86967263841719
539,125.08163490200084
540,125.19051759091697
541,125.19051759091694
542,125.29680162548507
543,125.61942717383931
544,125.61942717383934
545,125.85282506986348
546,125.96794287422897
547,126.06842316518134
548,126.40287133966305
549,126.66281627554115
550,126.81680710663716
551,126.99368314449148
552,127.16381156753027
553,127.28499392554549
554,127.58653995444324
555,127.58669454191326
556,127.58777723930969
557,127.7614951294632
558,127.82190657105438
559,127.90512921084033
560,128.19717916216263
561,128.3707180604234
562,128.58921662667024
563,128.87537822075052
564,129.02718040641122
565,129.18530743023686
566,129.2459948322724
567,129.47177932683215
568,129.58918685631477
569,129.6991442737622
570,129.93331482902835
571,130.0396320065661
572,130.26973642018208
573,130.30389731152613
574,130.59810072090508
575,130.93193991856702
576,131.1091426243925
577,131.2798108608412
578,131.5289493413283
579,131.82391496090085
580,132.08325766071573
581,132.20409783097088
582,132.31718206755022
583,132.62350588641448
584,132.71476515044566
585,132.97133288104828
586,133.11750741888463
587,133.17108634212346
588,133.19327757861552
589,133.19327757861552
590,133.40048391529658
591,133.59285942365244
592,133.85069677469158
593,134.12529259796605
594,134.37313212774205
595,134.3790791698019
596,134.5715687247899
597,134.72185182153262
598,135.05219205735534
599,135.1422236274725
600,135.19371305415117
601,135.29131703800746
602,135.39324616756087
603,135.56074066605166
604,135.73373861157728
605,136.0161553757243
606,136.2264271160995
607,136.63457407904656
608,136.6407927257181
609,136.70601985961414
610,136.92673003086995
611,136.93224770332085
612,136.94788222037033
613,136.97401630413762
614,137.11475845062986
615,137.25102747377252
616,137.33511010334703
617,137.44190431437764
618,137.76440976882452
619,137.7983745544627
620,137.8211816015951
621,137.96728671191968
622,138.06427571401002
623,138.3173439398012
624,138.51620470737515
625,138.6106866037644
626,138.76434886540386
627,138.9560921354891
628,139.05576761006478
629,139.22932176501493
630,139.37225150165435
631,139.55670531127237
632,139.5905333471371
633,139.6867687386327
634,139.78620646149133
635,139.81824258490167
636,139.81824258490167
637,140.07494601404716
638,140.1407826453746
639,140.26582646284234
640,140.29257621411983
641,140.3069585844677
642,140.5007445823295
643,140.70159414580945
644,140.8928600626215
645,141.33892109849145
646,141.39350071401037
647,141.55416156373485
648,141.75475902393111
649,141.83164991531632
650,141.9016307948749
651,142.21015386608028
652,142.26510881809355
653,142.5161431545502
654,142.6964659198448
655,143.0280317248523
656,143.14387977831169
657,143.4943765667692
658,143.4943765667692
659,143.69945133549703
660,143.81391012167035
661,143.9097723288179
662,144.03751999535393
663,144.1869556336763
664,144.2696843715151
665,144.41471625193955
666,144.46435457309832
667,144.6463432119129
668,144.70977270536363
669,144.7359761714843
670,144.88283744224867
671,145.12643897594222
672,145.16961555561213
673,145.28300592884435
674,145.30046197336264
675,145.57048920447517
676,145.5935292374457
677,145.73446516648596
678,145.77955234077157
679,145.94923476634656
680,146.06308108448957
681,146.400525058994
682,146.48615215754927
683,146.57157575600792
684,146.67787614863056
685,146.7984250783918
686,147.0039902938099
687,147.3034829665845
688,147.4932228804012
689,147.65501035594957
690,147.90597162872027
691,148.03875530894396
692,148.048093004559
693,148.2877017634661
694,148.51445839861864
695,148.78142230084342
696,148.84693337602744
697,148.8963361622794
698,148.9606414217679
699,149.01281883428499
700,149.3928257879961
701,149.58739396112907
702,149.86788036265006
703,150.0122118060238
704,150.2051850595053
705,150.34447945908815
706,150.52875623936737
707,150.78592684984955
708,151.081039323293
709,151.15780749575435
710,151.36390434429552
711,151.41637335375015
712,151.57757960111215
713,151.7278346159912
714,151.74076371067457
715,151.89381623613394
716,151.93506776891476
717,152.2878671367186
718,152.66589088546823
719,152.8429634406003
720,152.93302701417375
721,153.05372224547264
722,153.25919798404553
723,153.40403820472147
724,153.63865085950547
725,153.77375868992664
726,153.78807636030183
727,153.9118976415044
728,154.08511523547017
729,154.53539051077266
730,154.6462863366808
731,154.6823732569797
732,154.6823732569797
733,154.74498210805316
734,154.8326574814341
735,155.02086077934788
736,155.2303640810123
737,155.31293727552384
738,155.35726424278624
739,155.38025259625624
740,155.38425260851326
741,155.5672989640115
742,155.78380753024845
743,156.1790298548517
744,156.4405103631106
745,156.61409213846946
746,156.70883080572665
747,156.79161755391368
748,156.80327623285467
749,157.08343653665398
750,157.1235555952685
751,157.4852627748276
752,157.66819889494025
753,157.75710946236504
754,157.88269584543087
755,158.15018325891245
756,158.34778765894123
757,158.7855072564127
758,158.93571457667431
759,159.10475086601224
760,159.2459247983971
761,159.4556793502557
762,159.6512838425029
763,159.78878733351053
764,160.06284394063022
765,160.26447115230795
766,160.39064179733168
767,160.637468086139
768,160.71792925279556
769,160.97627785438632
770,161.3073803838028
771,161.55175449917712
772,161.70735877878158
773,161.81889920318432
774,161.9131909096919
775,161.97621057554335
776,162.01362236319176
777,162.30872408413762
778,162.4517482874856
779,162.59846354929135
780,162.81441941463865
781,162.9865506294745
782,163.09038162895413
783,163.28916399772177
784,163.37637437604891
785,163.47149643495828
786,163.6225613369514
787,163.89866391611284
788,163.95723417051596
789,164.2083246292531
790,164.21423518669948
791,164.25738264175402
792,164.57626302575025
793,164.68680741829073
794,164.82776887918482
795,164.93398290197177
796,165.1132209150682
797,165.20281050878555
798,165.4505136507116
799,165.58446175927432
800,165.68115658298396
801,165.75914790148397
802,165.8096792504484
803,166.0845777921659
804,166.2148644558348
805,166.39083215495958
806,166.43265586669128
807,166.48465136186334
808,166.6463832165471
809,166.78044615753498
810,167.0540794008393
811,167.40325618943342
812,167.41279199823103
813,167.54417292644217
814,167.67968074393465
815,167.83157748811908
816,168.00009957084598
817,168.41854033767362
818,168.64351425702898
819,168.98179251297535
820,168.99551991004816
821,169.18864306597874
822,169.30587519864497
823,169.3677811287806
824,169.8557784879761
825,170.03713801117996
826,170.4846055962068
827,170.59469298927294
828,170.83431604339552
829,171.00645289732034
830,171.0419273333601
831,171.12882134264214
832,171.41798324821687
833,171.53478922439606
834,171.73412960111034
835,171.8234024049493
836,172.09401142433728
837,172.2089623541597
838,172.25153262819774
839,172.32308817198378
840,172.46621062589873
841,172.52521159508348
842,172.73474759000408
843,172.7968233697887
844,173.04744602261925
845,173.04744602261925
846,173.3251730790841
847,173.335188426139
848,173.335188426139
849,173.46775884560805
850,173.53137107585158
851,173.6186146050682
852,173.89710138037213
853,174.02911568385733
854,174.21211219589136
855,174.47512599590965
856,174.72429203765705
857,174.95363779309258
858,175.0699667987147
859,175.24129407195431
860,175.25973577859514
861,175.48232839517374
862,175.71690700275974
863,175.88676870713016
864,176.10903032284813
865,176.33936787114303
866,176.38550078880044
867,176.4754778931731
868,176.55977972219537
869,176.9099239441279
870,177.01220299203666
871,177.23500609208452
872,177.66205287351292
873,177.77741201209002
874,178.00943579238108
875,178.0362629630533
876,178.38470130613865
877,178.55595407018816
878,178.7460756099364
879,178.92140884546998
880,178.9948480118216
881,179.08173140627076
882,179.22815826397124
883,179.3824869480371
884,179.5525888692772
885,179.74085026747758
886,179.84030267708982
887,179.91184266477669
888,180.1017328254072
889,180.24522789609532
890,180.32728709232987
891,180.48724746087046
892,180.49249900257107
893,180.82048437648047
894,180.98360980920384
895,181.01824425501022
896,181.19909359255243
897,181.22104126919302
898,181.36397488612099
899,181.4536617089189
900,181.71235111521418
901,181.99954856643924
902,182.03384966305924
903,182.04821530977122
904,182.43665840253283
905,182.65038634522705
906,182.779851797905
907,182.79621953525356
908,182.80982102381924
909,182.88576369406255
910,182.88576369406255
911,182.88823899269323
912,182.89807339880508
913,182.9712602016685
914,183.0494183487105
915,183.0614278338796
916,183.27604907528976
917,183.38337955625053
918,183.59032953726944
919,183.6433536393264
920,183.9569018563277
921,184.0503969789043
922,184.29265968940686
923,184.3927143703343
924,184.45679758552896
925,184.59528752088482
926,184.83615498501828
927,184.92496344180924
928,185.02992620067945
929,185.054815423288
930,185.16754462185617
931,185.16754462185617
932,185.34617619390178
933,185.45738790440615
934,185.87908245293178
935,185.95003735388232
936,185.99790624225028
937,186.2823096022
938,186.28462144567723
939,186.39855362988737
940,186.628252531515
941,186.67182446869413
942,186.777158224252
943,187.11346602822474
944,187.32485772306705
945,187.53242078829422
946,187.5577294188049
947,187.62283249192268
948,187.88865453542698
949,188.01428688901512
950,188.27310206073898
951,188.3525820803499
952,188.4197786491548
953,188.49387114388762
954,188.6367571548131
955,188.96099964917306
956,189.10472706788406
957,189.23219782108382
958,189.23951873836796
959,189.45846771035863
960,189.7798712778288
961,189.92158754851806
962,189.9886907590949
963,190.03718143912073
964,190.2112277537118
965,190.29916154576514
966,190.32191650419816
967,190.54550366388833
968,190.72298341969324
969,191.00810488629608
970,191.1054564022423
971,191.28435357748765
972,191.3417713532167
973,191.45845488003079
974,191.58617187531902
975,191.63424378789597
976,191.71054642102078
977,191.94325625571517
978,192.06650879983744
979,192.3679515582873
980,192.68346461138424
981,192.78799265573133
982,192.84217553540583
983,193.30965590027074
984,193.4944770992756
985,193.6832857880456
986,194.06396008441124
987,194.3475170647206
988,194.57533042428582
989,194.5962108375997
990,194.90526353473552
991,195.08801485158492
992,195.0933290652058
993,195.20509270341014
994,195.4224152340434
995,195.653637942511
996,195.8223103100791
997,195.94483992571548
998,196.06517829001314
999,196.1632671752245
1000,196.1821250604072
1001,196.30593525032378
1002,196.42233220141443
1003,196.57521074512127
1004,196.68211903216428
1005,196.88870067495466
1006,197.07984950810723
1007,197.12950441480737
1008,197.13772178578765
1009,197.50750071040025
1010,197.74515587587968
1011,197.92024719117288
1012,197.9459768848221
1013,198.06263659635312
1014,198.23982113840387
1015,198.54691307375603
1016,198.93804967975228
1017,199.10842105046052
1018,199.32279082707308
1019,199.4806496506783
1020,199.63185890912843
1021,199.70723156975075
1022,199.8249369003426
1023,200.08875453774607
1024,200.17660838155453
1025,200.17660838155453
1026,200.279671834517
1027,200.42052494605213
1028,200.66344737418336
1029,200.82031145259506
1030,201.0230744874283
1031,201.09833862533
1032,201.2971715077435
1033,201.35303868458502
1034,201.39120002729868
1035,201.55797247854895
1036,201.65770883332263
1037,201.85985274679672
1038,201.94205707187146
1039,202.0721995676857
1040,202.17314289435643
1041,202.39483594592713
1042,202.59441664590344
1043,202.60530760551814
1044,202.70359637399875
1045,202.89728739451573
1046,203.254370941043
1047,203.36950167892002
1048,203.55260806728703
1049,203.74969858578564
1050,204.07849807917808
1051,204.19066346617393
1052,204.26291670017503
1053,204.60165386175854
1054,204.60347753990004
1055,204.66429750926957
1056,204.84462183565424
1057,204.95100619316128
1058,204.95490198873867
1059,205.0170277312086
1060,205.0833336576271
1061,205.21352727209756
1062,205.21352727209756
1063,205.27671518574297
1064,205.78575074095843
1065,205.98665364936818
1066,206.14843678792485
1067,206.45785886958123
1068,206.53448092792456
1069,206.65839087445565
1070,206.86529449179096
1071,207.02115071165235
1072,207.10402069105345
1073,207.26367256346052
1074,207.34639796645956
1075,207.39089773364714
1076,207.46625934118043
1077,207.56855419707227
1078,207.6697818056225
1079,207.83081028393275
1080,207.90843630177687
1081,207.97884964839605
1082,208.13364790899172
1083,208.25816633424043
1084,208.31283058197727
1085,208.53526801773273
1086,208.7717492828637
1087,208.9762259975783
1088,209.20626497388463
1089,209.20626497388463
1090,209.235220652105
1091,209.2378271958415
1092,209.27734933674765
1093,209.41699584363818
1094,209.51921631061546
1095,209.52979646768995
1096,209.65685681653918
1097,209.86347854249075
1098,209.92746327416612
1099,210.13741147968
1100,210.28636271141605
1101,210.390772869482
1102,210.43769609290203
1103,210.5344535502346
1104,210.681922149454
1105,210.87956288640527
1106,211.01883948405876
1107,211.23792741928804
1108,211.34268571322158
1109,211.43380089920157
1110,211.58993947611134
1111,211.60242101733743
1112,211.82310420945487
1113,211.89202146713154
1114,212.11816153315172
1115,212.36598370079346
1116,212.50913258511576
1117,212.93769544661296
1118,212.96082331149978
1119,213.30619586365484
1120,213.39676116122556
1121,213.47500538763808
1122,213.49567289335556
1123,213.69090623669013
1124,213.84093953650972
1125,213.9462639035277
1126,214.0698382005869
1127,214.13715069788935
1128,214.17678514238955
1129,214.28162561074595
1130,214.37876408549906
1131,214.5962202146825
1132,214.62088860694865
1133,214.91592995163484
1134,214.95455821394785
1135,215.11466294728265
1136,215.15396288228868
1137,215.17641081411278
1138,215.23021324329184
1139,215.2633317311226
1140,215.3881921751709
1141,215.514037628341
1142,215.67396471677253
1143,215.9018915124787
1144,216.03400537343492
1145,216.07074237714681
1146,216.07074237714681
1147,216.28947965411362
1148,216.53187590800667
1149,216.7041742404459
1150,217.270779598304
1151,217.4607709155144
1152,217.52796339809169
1153,217.56475958197694
1154,217.95037364122814
1155,218.09517858483022
1156,218.3245039819965
1157,218.3245039819965
1158,218.49861791941794
1159,218.61381786257374
1160,218.68722728948677
1161,218.71143233795183
1162,218.8279641465734
1163,218.92066209522346
1164,219.0887216205465
1165,219.26261392076617
1166,219.49410697233043
1167,219.53518607117826
1168,219.72380107900094
1169,219.82431123308243
1170,219.9371189272702
1171,219.9371189272702
1172,220.26811263634244
1173,220.48334493301203
1174,220.4949584600031
1175,220.67541155899897
1176,220.8067494565271
1177,220.93578747777192
1178,221.04723607139218
1179,221.0714221729567
1180,221.15909975263585
1181,221.22608337556412
1182,221.30753765387416
1183,221.46155366851616
1184,221.4650720003272
1185,221.5642930532169
1186,221.6115053957438
1187,221.6423231988746
1188,221.76791410586173
1189,222.0923641669463
1190,222.2037156263243
1191,222.41659926087286
1192,222.4821751031812
1193,222.63316100450461
1194,222.637195363816
1195,222.6538568205993
1196,222.92204385181626
1197,223.02286145165886
1198,223.15012486129564
1199,223.22249134774142
1200,223.28240308971053
1201,223.29627433719992
1202,223.46510782048827
1203,223.48097556599117
1204,223.5936010694282
1205,223.74497748697013
1206,223.88607813946527
1207,223.9122419262591
1208,224.04563497978384
1209,224.19208578983051
1210,224.34290126366653
1211,224.38663973926705
1212,224.42528353090535
1213,224.56063237892084
1214,224.802247480202
1215,224.8350863995699
1216,224.92922754161495
1217,225.0365639859058
1218,225.13277253521966
1219,225.3784270999913
1220,225.55186713236853
1221,225.77489659866373
1222,225.78197328350993
1223,226.06960042633835
1224,226.09298694331537
1225,226.13361294637738
1226,226.4690831930809
1227,226.7214783085024
1228,226.85451556384527
1229,227.0876413727392
1230,227.18143871044404
1231,227.1883383439605
1232,227.30449768965542
1233,227.49242612460475
1234,227.53176461453683
1235,227.9639556846717
1236,228.10638818843935
1237,228.13000235167738
1238,228.2129940412442
1239,228.22738395196
1240,228.27191034835147
1241,228.40088752722917
1242,228.42174342634894
1243,228.44273554519472
1244,228.63433975547855
1245,228.82175506798976
1246,228.9700703680243
1247,229.02272147918558
1248,229.28235402959504
1249,229.32146777411066
1250,229.34583442205547
1251,229.38190705412262
1252,229.38190705412262
1253,229.491002549186
1254,229.5940332880802
1255,229.79128753924246
1256,229.8275119210517
1257,230.02625227091985
1258,230.02625227091985
1259,230.10739091790407
1260,230.251470618999
1261,230.29454065818177
1262,230.4430405578888
1263,230.54605217727294
1264,230.68101888954078
1265,230.93581071730037
1266,231.23783218170902
1267,231.24694952864903
1268,231.47174168651728
1269,231.71118134334142
1270,231.95041929865843
1271,232.00403896582856
1272,232.08573049706064
1273,232.10440867243088
1274,232.1605539179427
1275,232.1784493018491
1276,232.3256930164361
1277,232.56966181082467
1278,232.6596371438749
1279,232.66277673630844
1280,232.7448469519486
1281,232.88519765982883
1282,232.89035379026217
1283,232.94776736049639
1284,233.1249815494538
1285,233.20427260119905
1286,233.36164615691786
1287,233.38733850541416
1288,233.54591023733875
1289,233.63633324105098
1290,233.8665885084114
1291,234.1265938185219
1292,234.25682509674465
1293,234.38502546508062
1294,234.45889569463506
1295,234.6649091836795
1296,234.76261176728894
1297,234.8430440116746
1298,235.03414965751557
1299,235.10189256836392
1300,235.10189256836392
1301,235.22262251956508
1302,235.46853979161605
1303,235.7653284368585
1304,235.7742548555454
1305,236.0021119322279
1306,236.02527644131732
1307,236.20315960866338
1308,236.26530812807383
1309,236.50740876228892
1310,236.85105801386712
1311,237.08969519110624
1312,237.46356750880605
1313,237.70900451006787
1314,237.7875163517637
1315,237.81980136334815
1316,238.02082522779702
1317,238.2853460147797
1318,238.3408012591298
1319,238.49519388969966
1320,238.76080352437288
1321,238.9040781952868
1322,238.9045213063407
1323,239.00363557070537
1324,239.15233408091225
1325,239.1679120009739
1326,239.44423942664224
1327,239.59162019289846
1328,239.60482070967765
1329,239.68057226944043
1330,239.88029103554382
1331,240.056343167708
1332,240.09997747699146
1333,240.09997747699146
1334,240.31184391664323
1335,240.5089064879021
1336,240.67850643503084
1337,240.80545947977038
1338,240.92758954502364
1339,241.14024765810336
1340,241.18305650185548
1341,241.31243776608488
1342,241.3770698944636
1343,241.44715911391
1344,241.52880844699604
1345,241.60002467770877
1346,241.61137582381838
1347,241.70741109462315
1348,241.82675246771387
1349,241.91316512619932
1350,242.17030663766064
1351,242.17095955233486
1352,242.31972010188647
1353,242.6529043342865
1354,243.02897456554706
1355,243.3263284124053
1356,243.4120882439441
1357,243.58208644260262
1358,243.91231352393197
1359,243.99265645294014
1360,244.28806789581427
1361,244.42459972126267
1362,244.85197727716567
1363,245.12525707221158
1364,245.32312780521661
1365,245.5598379604233
1366,245.63721197479327
1367,245.7476542851583
1368,245.8757014443707
1369,245.9902741254733
1370,246.08747916848034
1371,246.09013153491114
1372,246.27192675851637
1373,246.73966646512108
1374,246.82273301118911
1375,246.91070977184063
1376,247.1055615596283
1377,247.11043534411837
1378,247.2765657456407
1379,247.56144511750685
1380,247.70961662353207
1381,247.87239128560418
1382,248.0093433386403
1383,248.19701044218922
1384,248.31235547952116
1385,248.93684519477642
1386,249.08414171460413
1387,249.08414171460413
1388,249.2225910695219
1389,249.2965997026991
1390,249.37412381280515
1391,249.47186000570696
1392,249.68676979518537
1393,249.84785367805483
1394,250.01264888215374
1395,250.2423721507768
1396,250.34029300993794
1397,250.41756693420666
1398,250.59170338375557
1399,250.74749502663173
1400,250.92400025715324
1401,251.03914647967713
1402,251.09834118070802
1403,251.25002055034034
1404,251.25002055034034
1405,251.32014633131848
1406,251.4533438481682
1407,251.52921513661755
1408,251.5486407054817
1409,251.7014911146482
1410,251.7310188457568
1411,251.73205223340742
1412,251.8590752678469
1413,251.91842333538276
1414,252.0070460791043
1415,252.328891061084
1416,252.3376194418146
1417,252.43259760524626
1418,252.48075560456155
1419,252.61505735943305
1420,252.6452239120812
1421,252.6693152246681
1422,252.96367390468112
1423,253.04920577129172
1424,253.0509434579366
1425,253.14786898856764
1426,253.27399883944162
1427,253.35307646180166
1428,253.46298528359335
1429,253.55424198794026
1430,253.693873958336
1431,253.69529079310428
1432,253.74507680307383
1433,253.79373975159538
1434,253.93632567627486
1435,253.9908715370666
1436,254.14393782883485
1437,254.20818660888534
1438,254.33709690727306
1439,254.35449071835623
1440,254.44770928550975
1441,254.58331603652306
1442,254.6505577508446
1443,254.76238689673036
1444,254.9889148076767
1445,255.00816355574528
1446,255.07312993023038
1447,255.10039247952614
1448,255.10039247952614
1449,255.22784837164468
1450,255.32891513856848
1451,255.3442180170892
1452,255.45754147106405
1453,255.50135381768322
1454,255.73554640068673
1455,255.91867557179074
1456,255.94224838996666
1457,256.11363831895136
1458,256.2079888299873
1459,256.2079888299873
1460,256.32689020947953
1461,256.6416741053665
1462,256.84972204499104
1463,256.8874253975714
1464,256.9195459947392
1465,256.9260012062385
1466,257.07716955444533
1467,257.1777886929491
1468,257.5120552750046
1469,257.5678422222022
1470,257.7473446992385
1471,257.83728710418006
1472,257.8670930491484
1473,257.89429565477764
1474,257.97557755154236
1475,258.0371715486141
1476,258.3283806734918
1477,258.3830183691106
1478,258.62132000999856
1479,258.7963823251491
1480,258.93126090383913
1481,259.0923331207294
1482,259.22443909863136
1483,259.34826390798275
1484,259.3846461012267
1485,259.46458286679797
1486,259.5524128019533
1487,259.6460945529636
1488,259.6879024070537
1489,259.6879024070537
1490,259.69757426233065
1491,259.8895129943182
1492,259.9505229884713
1493,260.01875822044667
1494,260.24690176635056
1495,260.36198670307704
1496,260.5839232762552
1497,260.8818184173666
1498,260.89722598832225
1499,260.9532258235705
1500,260.9890169759292
1501,261.1114888825743
1502,261.1710227732204
1503,261.2514252785003
1504,261.31027251938247
1505,261.38469689094677
1506,261.52470572841975
1507,261.53338001470007
1508,261.7345249423911
1509,261.8061408598967
1510,262.03813606755403
1511,262.21384430625494
1512,262.25872001616807
1513,262.37285153809626
1514,262.41162894492976
1515,262.4406290525869
1516,262.59043734409187
1517,262.7450930081172
1518,262.83128646609777
1519,262.987741989319
1520,263.084455051655
1521,263.1166264334633
1522,263.17745249539064
1523,263.2607032615555
1524,263.42952878492855
1525,263.5131362549449
1526,263.6500855484753
1527,263.8305368671425
1528,263.86726859536066
1529,263.99331340285886
1530,264.0900115209587
1531,264.17673545683664
1532,264.2922350819536
1533,264.3105000666013
1534,264.4028138576558
1535,264.4548806729084
1536,264.61428939765597
1537,264.6696927931043
1538,264.6702940167083
1539,264.73491732946576
1540,264.877946614596
1541,265.11941091963615
1542,265.3763913369679
1543,265.60690364687116
1544,265.7635650358219
1545,265.90645470195284
1546,265.92163241712774
1547,266.1355769848174
1548,266.15214050358327
1549,266.223277945786
1550,266.53054757829705
1551,266.57412199777514
1552,266.71673111652865
1553,266.94605604766843
1554,266.96295450504454
1555,267.0896319246101
1556,267.3182797648002
1557,267.3807923380779
1558,267.65160040835985
1559,267.6845757282145
1560,267.8703891992194
1561,267.8741163320875
1562,268.0224572629005
1563,268.0472871909907
1564,268.1990458980078
1565,268.34359920816115
1566,268.5461581667152
1567,268.63840161120254
1568,268.7673420380963
1569,268.9584364461957
1570,269.30082506356257
1571,269.50701228209647
1572,269.75369968322855
1573,269.7689654577074
1574,269.8559951795045
1575,269.9585307290752
1576,269.9672103106916
1577,270.0010883088206
1578,270.0214913051597
1579,270.25495632476435
1580,270.63078108988844
1581,270.8984604485794
1582,270.93962817737554
1583,271.0762111673022
1584,271.44484155931843
1585,271.64947590710227
1586,271.6945983632597
1587,271.75082714366806
1588,271.75257523900547
1589,271.84057418711916
1590,271.9126118749863
1591,272.0905723053384
1592,272.14374639567507
1593,272.30058881479505
1594,272.34545921547243
1595,272.4940699553804
1596,272.5558253136437
1597,272.66569074527854
1598,272.66569074527854
1599,273.04134506154116
1600,273.06977343536823
1601,273.1341855573211
1602,273.24289101943407
1603,273.3353165735445
1604,273.3483655591599
1605,273.63986761884615
1606,273.88265944836274
1607,274.0478058796567
1608,274.1564038635903
1609,274.30419516851026
1610,274.435698396204
1611,274.57066689416456
1612,274.7695368564378
1613,274.8435654840758
1614,274.96886520874807
1615,275.0800649114284
1616,275.32988659189584
1617,275.4624173140194
1618,275.4624173140194
1619,275.8261371785197
1620,275.8484752993365
1621,276.2039009247536
1622,276.46629111280845
1623,276.6006878765526
1624,276.63568036993513
1625,276.7545437855644
1626,276.80921140355605
1627,276.97607410703995
1628,277.0435760583056
1629,277.21428027134533
1630,277.21428027134533
1631,277.42925910133135
1632,277.5551217670226
1633,277.69658772914084
1634,277.697976176033
1635,277.8704205324281
1636,278.02293846779105
1637,278.0639457741903
1638,278.170076197773
1639,278.37477660338095
1640,278.70191400751264
1641,278.73478476308753
1642,279.11207794681116
1643,279.11207794681116
1644,279.2594715382558
1645,279.2799911624903
1646,279.41503975019225
1647,279.49257930409027
1648,279.66709966231525
1649,279.75433967913807
1650,279.77311122345844
1651,279.8335540548951
1652,279.9680982582985
1653,279.9910594476777
1654,280.0443570004216
1655,280.2738334305376
1656,280.308686921814
1657,280.5127607754065
1658,280.66276669825237
1659,280.9132317141622
1660,281.2359445178611
1661,281.5049458278933
1662,281.6192054112419
1663,281.76598170237105
1664,281.8761025100327
1665,281.9117677519926
1666,281.92480762726217
1667,282.13501517221135
1668,282.44284775734843
1669,282.7456337069615
1670,282.96846122354236
1671,283.18190251998834
1672,283.25771390731165
1673,283.32427490864166
1674,283.32427490864166
1675,283.5214219156959
1676,283.85381445117235
1677,284.04813580148056
1678,284.2138401988961
1679,284.21521777533763
1680,284.31867248177514
1681,284.4637748540909
1682,284.56848430985093
1683,284.6873457580265
1684,284.79354551140614
1685,284.9065261224937
1686,284.988920230889
1687,285.04927188253185
1688,285.06468572186446
1689,285.2058198708048
1690,285.29473115389345
1691,285.6243207040957
1692,285.69881096407323
1693,285.75704410894525
1694,285.85463234088405
1695,286.0059295471818
1696,286.0751463331402
1697,286.23161345784035
1698,286.409980792314
1699,286.439023154403
1700,286.4749892117169
1701,286.5130695836839
1702,286.5222599976661
1703,286.69589271795223
1704,287.0332736491987
1705,287.2324300690163
1706,287.3178256680886
1707,287.4886233294333
1708,287.5385978794392
1709,287.6314523510631
1710,287.91868291426795
1711,287.9789939156439
1712,288.14257097894546
1713,288.2216175457454
1714,288.27119787261086
1715,288.50195102643045
1716,288.50195102643045
1717,288.5312127899488
1718,288.5625850408627
1719,288.6453500282621
1720,288.8466962909801
1721,288.92919992250523
1722,288.96361814169325
1723,289.1803883899168
1724,289.28149073673694
1725,289.4278556986744
1726,289.5297016968101
1727,289.5297016968101
1728,289.6934833797935
1729,289.8472928042346
1730,289.91803338276486
1731,290.12766846044235
1732,290.1766535349176
1733,290.26551676542397
1734,290.4161674463485
1735,290.4161674463485
1736,290.5092779844055
1737,290.635710657679
1738,290.69306455346015
1739,290.77993152734297
1740,290.9375505220133
1741,291.0736948256075
1742,291.1237905181607
1743,291.58625602146356
1744,291.7930665000999
1745,291.8854867079724
1746,292.0385014627619
1747,292.17302717723817
1748,292.5441589525407
1749,292.5634562219553
1750,292.67038808966515
1751,292.68421312342593
1752,293.00065759369727
1753,293.2039113543596
1754,293.3240064073403
1755,293.4504977861595
1756,293.56071059085025
1757,293.6294431187582
1758,293.68094774431404
1759,293.9273133509318
1760,293.96235709703006
1761,294.2349695127697
1762,294.2701747075592
1763,294.5938581683342
1764,294.7198603622486
1765,294.9471049662401
1766,294.987325367038
1767,295.15760703839726
1768,295.2522051329997
1769,295.3253212363504
1770,295.5621541371464
1771,295.61777989162897
1772,295.6595687288414
1773,295.7436780134851
1774,295.91824342693087
1775,296.0450316896999
1776,296.1017817602336
1777,296.2568219140661
1778,296.2578477039963
1779,296.28199590086626
1780,296.68740470859836
1781,296.92190488086777
1782,296.92914348317163
1783,297.0761947989075
1784,297.23898582813206
1785,297.40855240322406
1786,297.665162198406
1787,297.75946697898246
1788,297.94987009746137
1789,297.9818522559501
1790,298.06630703186636
1791,298.104187979134
1792,298.28605354363447
1793,298.49637282905655
1794,298.49637282905655
1795,298.8357006644402
1796,298.9030265834783
1797,299.1010139406474
1798,299.123111566184
1799,299.2344393089796
1800,299.2344393089796
1801,299.31925408757434
1802,299.39785267931325
1803,299.6856180173112
1804,299.76381507949577
1805,299.8453321489859
1806,299.92142433139634
1807,299.946162819034
1808,300.00993874623526
1809,300.011534667075
1810,300.10864286106255
1811,300.17116906229
1812,300.23104532998
1813,300.36650936844023
1814,300.36650936844023
1815,300.6510295328921
1816,300.7313371453685
1817,300.9667301273025
1818,301.10274722536616
1819,301.2339744780783
1820,301.29753530702544
1821,301.54592534575954
1822,301.8115054558091
1823,302.191403853152
1824,302.3257674368169
1825,302.45093806295023
1826,302.5230461700188
1827,302.6650709612832
1828,302.7631341464038
1829,302.7669318191466
1830,302.87345397195065
1831,302.9476458165037
1832,303.06710781422527
1833,303.200764074374
1834,303.2793174208254
1835,303.3134453811291
1836,303.40164978974315
1837,303.51128503485444
1838,303.5154782338227
1839,303.69855381933667
1840,303.7993002196783
1841,303.9217416991481
1842,303.9446087250997
1843,304.1232399722726
1844,304.30146405958277
1845,304.5024832321925
1846,304.50540279720764
1847,304.71734133216927
1848,304.9302210851416
1849,305.12419946468185
1850,305.1868796725851
1851,305.26223727919825
1852,305.52093950101545
1853,305.8721444689064
1854,305.992530423215
1855,306.07264575626675
1856,306.1034440235934
1857,306.2717032345904
1858,306.2717032345904
1859,306.36262814508325
1860,306.3664129874293
1861,306.4645096753994
1862,306.6137574139468
1863,306.63754016574956
1864,306.6639540880993
1865,306.7150417007878
1866,306.80336270055545
1867,307.1672030147237
1868,307.1796417529955
1869,307.40285458162725
1870,307.6648821140485
1871,307.8281828848794
1872,307.9628579495285
1873,308.2264904244468
1874,308.26320655925167
1875,308.3120889732138
1876,308.4966881292044
1877,308.4978518813713
1878,308.61537075913213
1879,308.84034740856026
1880,308.906756759959
1881,309.1890734159513
1882,309.3480379916312
1883,309.37307444551436
1884,309.41157540113744
1885,309.64531009929226
1886,309.72158135762965
1887,309.74232193590973
1888,310.221127622973
1889,310.27689790749344
1890,310.4201961451272
1891,310.47280016391966
1892,310.65391107263883
1893,310.7752080578484
1894,310.776022782043
1895,310.79849134201515
1896,310.83274339457023
1897,310.92676857816656
1898,311.04949056768663
1899,311.19597062737876
1900,311.28845625520205
1901,311.35993186049666
1902,311.4056118071616
1903,311.53246113564194
1904,311.7256929927563
1905,311.7608274557116
1906,311.8869532175416
1907,312.0599997157658
1908,312.0750974465026
1909,312.22845739551155
1910,312.37970124111337
1911,312.5312293464983
1912,312.8485848194888
1913,312.99223645206195
1914,313.22357535291474
1915,313.3387437507294
1916,313.4949631992495
1917,313.65303099230357
1918,313.77816663785495
1919,313.95616819463265
1920,314.1496998710036
1921,314.23020764748196
1922,314.4669651786473
1923,314.4703016085165
1924,314.49598579979306
1925,314.8108107063147
1926,314.96118724880796
1927,315.07738816458135
1928,315.51886175611094
1929,315.6961255147073
1930,315.7718921128928
1931,315.91270843082657
1932,316.03026360709293
1933,316.1301141215275
1934,316.1742560287586
1935,316.2574896816023
1936,316.46298638001514
1937,316.5922588378327
1938,316.6647169697571
1939,316.91080745475927
1940,316.9542400220756
1941,317.1126032466133
1942,317.23902688059127
1943,317.3100101084906
1944,317.568696341303
1945,317.70149844288966
1946,317.7400660542363
1947,317.7908553161569
1948,317.86273555577935
1949,318.0615352862325
1950,318.2074120096704
1951,318.3049460862668
1952,318.4118923511636
1953,318.46941990733006
1954,318.4887356103629
1955,318.78103778028833
1956,318.78951680183314
1957,318.9011115388599
1958,319.09414147568066
1959,319.23899070056984
1960,319.27292563436833
1961,319.5460979525418
1962,319.63799474153734
1963,319.72456471427097
1964,319.72456471427097
1965,319.831969368125
1966,319.9403783227796
1967,320.18103387849686
1968,320.5146178523151
1969,320.6125165385024
1970,320.87625915479344
1971,321.06691088655873
1972,321.17115117849465
1973,321.332693395009
1974,321.45597117965997
1975,321.5282452062888
1976,321.6647546733337
1977,321.7878545026819
1978,321.8644288725192
1979,322.00774107278795
1980,322.07742938402714
1981,322.0836699683043
1982,322.0836699683043
1983,322.4924606569993
1984,322.5168937013327
1985,322.6194865789126
1986,322.67913712463076
1987,322.77608785377276
1988,322.8828356483276
1989,323.08677114081837
1990,323.4295331738962
1991,323.5271058074919
1992,323.5829976302223
1993,323.71262745970364
1994,323.76676132193586
1995,323.8837806995489
1996,324.04249301299245
1997,324.1470037173621
1998,324.36534468383644
1999,324.521834861522
2000,324.5668926085864
2001,324.6651548110728
2002,324.7113623080446
2003,325.0822120136278
2004,325.1581357066082
2005,325.2638982572797
2006,325.28057739251847
2007,325.3995636385976
2008,325.52487858476746
2009,325.6490458444614
2010,325.7052834359399
2011,325.90458732952123
2012,325.90458732952123
2013,325.93446311502396
2014,326.407989687562
2015,326.44798555624646
2016,326.6607304267588
2017,326.73539845425273
2018,326.75881174587255
2019,326.86741956637195
2020,326.9308934665526
2021,326.94322871768725
2022,326.94322871768725
2023,327.08976853146424
2024,327.25974673665644
2025,327.2612020440106
2026,327.26466148633307
2027,327.57183287677015
2028,327.77393089304644
2029,327.8579694115455
2030,327.90340548458613
2031,327.97604556865014
2032,328.01771808268256
2033,328.02282178212295
2034,328.11165569094265
2035,328.18798170977743
2036,328.2644301107383
2037,328.3919212505741
2038,328.5220672251247
2039,328.6155067373346
2040,328.71150383268935
2041,328.9526701644624
2042,329.01791491050926
2043,329.1542937274845
2044,329.2406310125704
2045,329.6841061623899
2046,329.77542102440054
2047,329.86416034159384


==> data/ada_mean_regret_gtype_clique_group_repeat_40_K_40.csv <==
,0
0,0.0
1,4.897508850065032
2,5.652504451530736
3,6.988134388157531
4,7.2200542989169945
5,7.4233409002426125
6,7.781596546289284
7,8.20274373828543
8,8.540764352074266
9,8.778501357566642
10,8.953360804587366
11,9.2462665485165
12,9.70235624884622
13,10.054316937639701
14,10.219004502327994
15,10.5284244767933
16,10.695267825472815
17,11.23518260549075
18,11.571737241938358
19,11.80732284993319
20,12.086939209680079
21,12.247442607647798
22,12.391882485688372
23,12.625157142877542
24,13.028190861890451
25,13.238089426012547
26,13.595093576864196
27,13.866571445937183
28,13.92877131653243
29,14.156428708479856
30,14.33904095918104
31,14.533043086898711
32,14.629795348276986
33,14.71444972085178
34,14.970498311772335
35,15.381020217379213
36,15.55493011774204
37,15.68435140795514
38,15.991523692961124
39,16.253922134834042
40,16.413061891298476
41,16.73468355654247
42,16.88498285543203
43,17.19244992660542
44,17.42407914476933
45,17.788201498313803
46,18.05679104528521
47,18.33381584490895
48,18.466008785096868
49,18.71437629371267
50,19.123210248104026
51,19.312648644686732
52,19.53384813907432
53,19.641340379027213
54,19.940695633098795
55,20.318170134982218
56,20.68894742955245
57,20.991726892051126
58,21.212182408384542
59,21.396298183850814
60,21.64781578094545
61,21.97608079444982
62,22.307194673511855
63,22.321823718716935
64,22.517753482117666
65,22.74345695045907
66,22.90210833756534
67,23.144930272055955
68,23.365970424617974
69,23.47047152661674
70,23.803459614620742
71,24.133945724961215
72,24.498156854785755
73,24.76433058530811
74,25.074306480818844
75,25.283314296165052
76,25.582585515491072
77,26.037623218642647
78,26.106511506539913
79,26.370635703052706
80,26.64918075100772
81,26.91271570481556
82,27.210697758700018
83,27.6597541994156
84,28.01483181704874
85,28.400822753772218
86,28.623803682100096
87,28.79846034935427
88,28.95134086360858
89,29.060544129820876
90,29.25875006954601
91,29.52248088679543
92,29.643783056938837
93,29.84139164705765
94,30.019337646720498
95,30.410213178196557
96,30.813402824740212
97,31.099665912298747
98,31.326304975734303
99,31.6225830061796
100,31.79353608926907
101,32.026515528628686
102,32.21930628864105
103,32.36630652975889
104,32.47045424356073
105,32.71231357863301
106,33.02112218674925
107,33.23643309499958
108,33.50065992389507
109,33.65707736143282
110,33.778193318683854
111,34.043347618213744
112,34.27110576334645
113,34.345219051216915
114,34.69349276241304
115,34.963070599511404
116,35.24860080819482
117,35.52046630364162
118,35.78346511909405
119,35.956690962415806
120,36.322349164677725
121,36.597466309736916
122,36.61321469182181
123,36.98758796774382
124,37.15100205026884
125,37.16739321538695
126,37.25967046195815
127,37.468752124678545
128,37.74930243673389
129,37.96314733632415
130,38.02251864665548
131,38.2852310358354
132,38.35381681161583
133,38.647598572232845
134,38.90129639543015
135,39.00878121317349
136,39.24024260802056
137,39.3999079988284
138,39.59030336454278
139,39.686224892390264
140,39.9274859902848
141,40.09766381191484
142,40.24935069949579
143,40.51144665441196
144,40.562604482568524
145,40.69851879103258
146,40.99177989583088
147,41.278601166308924
148,41.31574923540915
149,41.49650693767642
150,42.014503891702965
151,42.17452404258484
152,42.24753859590005
153,42.32718010977124
154,42.3917438551493
155,42.58877558153532
156,42.88392738341301
157,43.24128523254486
158,43.43702384074117
159,43.514733842885036
160,43.795973587577635
161,43.91758480384574
162,44.096674703074896
163,44.25800639224441
164,44.36338015393323
165,44.47891783110419
166,44.79102783864587
167,44.92478305096235
168,45.15046983639687
169,45.44038982601991
170,45.598007914021274
171,45.675664164254286
172,46.001858681206414
173,46.105452351909435
174,46.39649144210218
175,46.7932831010957
176,47.17973109568071
177,47.284408042584474
178,47.57881998109839
179,47.88549205174543
180,48.05821392008816
181,48.36689100961111
182,48.635175533434804
183,48.680792591861795
184,48.803336715651156
185,48.92268314297634
186,49.04153050369442
187,49.28568089860748
188,49.40395917651009
189,49.49872775725296
190,49.71855440138454
191,50.066407795948344
192,50.26107834627672
193,50.475910189958185
194,50.60300866007543
195,50.89981514083678
196,50.96726953113134
197,51.051047473137885
198,51.18666003924239
199,51.31001590990256
200,51.63120445230088
201,51.91512289770962
202,52.01900455426998
203,52.192845581036536
204,52.41196313775229
205,52.692073708619986
206,52.95493962207017
207,53.30276433124557
208,53.52268557182708
209,53.709866281235364
210,53.79188888515083
211,53.968303302363495
212,54.21636625757243
213,54.516567468868004
214,54.6306021635948
215,54.88162144506534
216,55.2572545027943
217,55.462637376647976
218,55.739607323740515
219,55.786415512887935
220,55.99928040700977
221,56.15239501048804
222,56.35028159358946
223,56.58146545127088
224,56.751046035333346
225,57.121554533139616
226,57.41303995951957
227,57.45528145114224
228,57.82903606148907
229,57.958865655915034
230,58.23154072577453
231,58.38540250261376
232,58.690913058565
233,59.05229636888299
234,59.23741211381273
235,59.45332024007615
236,59.70815797112234
237,59.99963618031787
238,60.22352587695441
239,60.57908899989775
240,60.77027409299861
241,60.9305451722557
242,61.2251151433367
243,61.38463014946982
244,61.571017395105244
245,61.80010221795432
246,61.942589537255444
247,62.15547282674529
248,62.35514898225925
249,62.43098963180471
250,62.70153345945738
251,62.89959711209303
252,63.021173930691965
253,63.12174482679645
254,63.64447828390949
255,63.90856624059755
256,64.00888535069711
257,64.14577827876646
258,64.36357479919357
259,64.61802604255305
260,64.69903663120851
261,64.90065235035392
262,65.20903929969852
263,65.33343274037956
264,65.47130071628844
265,65.88849513203158
266,66.1377905430354
267,66.37689265746025
268,66.50893145228923
269,66.66522310775488
270,66.94398684542402
271,67.03007171374755
272,67.05609060517496
273,67.29160898671171
274,67.49746526202658
275,67.73438738496873
276,68.19196779014885
277,68.3510328508137
278,68.46901047954316
279,68.82806659461048
280,68.9178698913866
281,69.14120031024783
282,69.31415730998404
283,69.33309282004222
284,69.55813064287904
285,69.77602959410049
286,69.8962156781898
287,70.21249713388443
288,70.30888228531046
289,70.51483535778888
290,70.78243356169995
291,70.87619898512877
292,71.07288536967283
293,71.18894517253902
294,71.52139749289705
295,71.71488839252463
296,71.85347460944953
297,72.0878970603201
298,72.2677802916356
299,72.30416794707945
300,72.56856668691536
301,72.77711469326488
302,73.20493421489707
303,73.27474136868652
304,73.51674240321627
305,73.69225859950353
306,73.76762407391202
307,73.99905651828281
308,74.17664739929877
309,74.2900738463339
310,74.41569313789843
311,74.51202825744022
312,74.64044370106342
313,74.69466459768415
314,74.99023998957573
315,75.26134241615193
316,75.62389018490005
317,75.80839808368755
318,76.11846361534043
319,76.46224812427906
320,76.75397983569027
321,76.90259141028372
322,77.02363596589812
323,77.15880739876025
324,77.20785214403875
325,77.36987588700612
326,77.57274683726286
327,77.76452870368317
328,77.8178062424852
329,77.99483536009818
330,78.08162150361446
331,78.22700420604447
332,78.46498193551103
333,78.61546580113084
334,78.81657293796823
335,78.9856574396259
336,79.46353793419817
337,79.6887461287702
338,79.92609533859368
339,80.08297230028981
340,80.11888787752187
341,80.22073132189352
342,80.44824795208068
343,80.70246555262547
344,80.8488214194214
345,80.94909144004973
346,81.17199745335381
347,81.33269872374497
348,81.4951198822221
349,81.74710915302906
350,81.92793124852645
351,82.20924568149586
352,82.5099205085007
353,82.90362154929696
354,83.20058695464895
355,83.28033041526933
356,83.44530324358801
357,83.548615714088
358,83.59992725095647
359,83.67852947329558
360,83.80463037067534
361,84.07234786039871
362,84.29987868439261
363,84.3586648654368
364,84.5037926404496
365,84.57244502688454
366,85.02206522892939
367,85.30626777153667
368,85.46626759685279
369,85.77180694292323
370,85.9816735368131
371,86.25508441461797
372,86.37472872724638
373,86.43235295689897
374,86.56700929726053
375,86.69785081567682
376,86.81292604292415
377,86.99916381047944
378,87.05724352139887
379,87.17393984248989
380,87.32873852809385
381,87.42433740039255
382,87.51791420687107
383,87.61206982778702
384,87.61367796934888
385,87.88485241197841
386,88.07192394743063
387,88.32556852119286
388,88.6606063673269
389,88.74560691932092
390,88.96666194598131
391,89.2595096878118
392,89.40533307423085
393,89.55659579817873
394,89.64286536976624
395,89.88600458312449
396,90.10934636744054
397,90.35004386424274
398,90.56263687350408
399,90.69873038717475
400,90.82038399319795
401,90.99166011818114
402,91.14644059069478
403,91.29449357498623
404,91.44789908672773
405,91.62207787877752
406,91.6845440898911
407,91.86860744820412
408,92.09201656023745
409,92.54620444868252
410,92.6299492025439
411,92.84712329446907
412,93.0128693369602
413,93.08878638890772
414,93.19794228680533
415,93.28998538216364
416,93.56292640592523
417,93.75311720493228
418,93.87330491247505
419,93.97136716873283
420,94.11260147143085
421,94.88183789957421
422,95.14562954277244
423,95.2949521203726
424,95.33316388624121
425,95.40917892710713
426,95.64716354520425
427,95.93946240437936
428,96.04194375817283
429,96.18629813182415
430,96.36424018407658
431,96.56772656160825
432,96.664278927825
433,96.89295841956918
434,97.05480704546612
435,97.2326373102288
436,97.47948211831833
437,97.62850141495821
438,97.97985444997823
439,98.08075478031152
440,98.47813581637817
441,98.65770195925512
442,99.13595690712057
443,99.40207424963215
444,99.74648989575367
445,99.84735761961846
446,100.07534105921039
447,100.37810024948179
448,100.5570322113048
449,100.762214372487
450,100.99822512399247
451,101.32012229686057
452,101.5656483521366
453,101.69701996704762
454,101.86691083883396
455,102.2580134942651
456,102.59500767266078
457,102.78292404817967
458,103.129097848187
459,103.41322806574112
460,103.65069824073055
461,104.05560290337769
462,104.15760625944009
463,104.31298656431258
464,104.53196836125865
465,104.64637197786821
466,104.79419878990655
467,104.99127103092947
468,105.30648833114813
469,105.51859712988733
470,105.70801335789506
471,105.71927769951367
472,105.82042928617864
473,106.12668240216537
474,106.23264013645701
475,106.4818124736441
476,106.66600600393933
477,106.85161080920113
478,107.00668376779075
479,107.15472558289346
480,107.26631648532634
481,107.33563935451309
482,107.62701671652323
483,107.82778281517626
484,107.84090909978167
485,107.9863799006072
486,108.24501043412506
487,108.40524732140963
488,108.6165775039281
489,108.94967172523309
490,109.06435617749219
491,109.15435660132394
492,109.39529202146923
493,109.55672464771888
494,109.70711787065704
495,109.88121674859254
496,109.97881487779152
497,110.1725246065669
498,110.53559245313629
499,110.80270043920976
500,111.16319186542128
501,111.39509507101207
502,111.6077057907617
503,111.66268814933501
504,111.87649128948604
505,111.95649927358345
506,112.15666652121101
507,112.39156996861178
508,112.46064243430843
509,112.7063619813189
510,112.81059981377705
511,113.00763538274245
512,113.05874844145804
513,113.17268985514833
514,113.32435723669543
515,113.6087193792666
516,113.84198459598079
517,114.05822104793417
518,114.26294696778582
519,114.41377134227102
520,114.51675404531981
521,114.59420364184746
522,114.64634782897224
523,114.79850414220084
524,114.80328561555056
525,114.90759151365799
526,115.00641295805141
527,115.19051547440861
528,115.58325245970443
529,115.84140089384366
530,115.89123609525379
531,116.02411305928563
532,116.12100238141065
533,116.37668249102983
534,116.45509567682522
535,116.63443914099153
536,116.7271756272527
537,116.95733073998603
538,117.09727133600097
539,117.1543655774856
540,117.39227354689658
541,117.55503279580714
542,117.66273403313956
543,117.80310967448602
544,118.17726298218051
545,118.26612682380525
546,118.41476477327906
547,118.41687245861472
548,118.54250327284531
549,118.7516469496401
550,118.8487028070446
551,119.0346897461729
552,119.18010267257236
553,119.43203825536789
554,119.5502821969264
555,119.70926440831481
556,119.84327451288769
557,119.9853649985669
558,120.09310461332836
559,120.37903604664197
560,120.47396974657579
561,120.83885510483033
562,120.87573632282756
563,121.00593164631712
564,121.23631963431983
565,121.50540179043628
566,121.62250197662065
567,121.68037882588935
568,122.05567257818572
569,122.07545641370191
570,122.19428231553968
571,122.3033793552316
572,122.4061276463872
573,122.61340309644004
574,122.75326973178335
575,122.94924813061012
576,123.03139456218341
577,123.06672668848418
578,123.33259156265771
579,123.38226132497122
580,123.6004941067832
581,123.77867956827092
582,124.00605971951647
583,124.09921969544469
584,124.29195813230999
585,124.40830766575593
586,124.68365209337553
587,124.79009531374729
588,125.1110044794066
589,125.15574832430886
590,125.32662467527489
591,125.42694155099915
592,125.49812313047642
593,125.68346391236696
594,125.92496743334475
595,126.01403681846637
596,126.21152194920349
597,126.30081002967768
598,126.32892502276472
599,126.3898887704795
600,126.50346978465484
601,126.67539739839826
602,126.78466723788351
603,126.98803627947191
604,127.19811348916274
605,127.29515139753713
606,127.40854426681737
607,127.47900459935204
608,127.58220158292654
609,127.67605064502807
610,127.8392656814937
611,127.93606457044476
612,128.049763851201
613,128.14601358160647
614,128.17776194478648
615,128.4459211119751
616,128.6056425254181
617,128.81249442947302
618,129.0630134544529
619,129.20413071214085
620,129.2844821713838
621,129.2948326898804
622,129.3958617196747
623,129.5377533183732
624,129.65438669819935
625,129.84598680952763
626,130.1378088939927
627,130.29269030652773
628,130.4995121390375
629,130.5869286057869
630,130.69032772795276
631,130.80947668850848
632,130.9157461844573
633,131.03767391075735
634,131.08143004215304
635,131.23164443640235
636,131.43152532136608
637,131.6020030061354
638,131.79200640307727
639,131.81329571054889
640,132.15611525636416
641,132.35635454320055
642,132.47025928838767
643,132.7168643844258
644,132.7402053884545
645,132.8080862430474
646,132.98426849731126
647,133.15170861289803
648,133.21722510592562
649,133.3725891839377
650,133.5818985194288
651,133.76093191561242
652,133.98014939171767
653,134.1963073611791
654,134.2811451385424
655,134.6408098146041
656,134.78043033911734
657,134.96844951993455
658,135.0576789050889
659,135.24576981642434
660,135.35550959331906
661,135.74823398063793
662,135.9479051681706
663,135.97300999916254
664,136.15288726922145
665,136.57228114633278
666,136.78420909895425
667,136.9511515716974
668,137.05381356304272
669,137.2295651736723
670,137.4261288653578
671,137.60646735536915
672,137.73684173077493
673,137.93584784278974
674,138.05460264083186
675,138.2921360249519
676,138.3623458207369
677,138.48045302568914
678,138.5619104080072
679,138.8841781398317
680,139.1867168857191
681,139.27482080343128
682,139.51302817212283
683,139.69475097706345
684,139.82529443861756
685,140.1895034670036
686,140.28835034723966
687,140.5698167633876
688,140.79069337609923
689,140.9448497263289
690,141.01775965708254
691,141.42786827859737
692,141.63523317850516
693,141.79044146187087
694,141.96408054984104
695,141.96645137781553
696,142.10463362766671
697,142.28204928745475
698,142.41423699268114
699,142.4474614126244
700,142.67515844252796
701,143.03429103598495
702,143.20608171662886
703,143.35359126342718
704,143.7474984223725
705,143.9508505489821
706,143.97159391581314
707,144.21841508893405
708,144.39514197170317
709,144.52007141741055
710,144.63497466597252
711,144.71688721716095
712,144.93839756365577
713,145.02983282100968
714,145.32766899637974
715,145.46238461044692
716,145.49981729086156
717,145.55715000726133
718,145.56245986060873
719,145.8666483882816
720,146.17226142733224
721,146.29999639142028
722,146.41787182840076
723,146.71555556879076
724,146.8369684337868
725,146.9240294560471
726,147.0194835467211
727,147.10374510553424
728,147.29371892197315
729,147.35472509139672
730,147.5747928241024
731,147.7261910296195
732,147.99132387890387
733,148.267937799834
734,148.33312357272803
735,148.4776579149304
736,148.63287143552222
737,148.77937702799946
738,148.84145879048228
739,149.16978792029187
740,149.43555677303408
741,149.4824431324922
742,149.5153853308122
743,149.63282286671085
744,149.764563510854
745,150.01384720976677
746,150.16264870638318
747,150.21679237657287
748,150.3004459723281
749,150.47133764312295
750,150.62507378782033
751,150.69736416330704
752,150.8537165987439
753,151.1132100567657
754,151.17322091873922
755,151.27575155861348
756,151.3633872491818
757,151.5433613305259
758,151.78043452581474
759,151.91116200992604
760,152.01117247662165
761,152.1186292692867
762,152.338064159624
763,152.4525048904593
764,152.4963975695874
765,152.63674621206616
766,152.6432602254347
767,152.80784108282654
768,153.0136026789581
769,153.33278978982304
770,153.4883073980694
771,153.5577788518212
772,153.87371390551993
773,153.9626131717358
774,153.98152438777987
775,154.10186688066705
776,154.34795044776726
777,154.51785347392445
778,154.5416737029098
779,154.6206900270878
780,154.7261221920097
781,154.92005001784338
782,154.98845022734662
783,155.1544017423575
784,155.27605953236187
785,155.35225862073008
786,155.40572485804537
787,155.55189795895708
788,155.7426177457269
789,155.83458892025726
790,155.91490746515504
791,156.1633196595895
792,156.3668944027625
793,156.46267136457774
794,156.52694848923377
795,156.60865225502783
796,156.71532449041334
797,156.95105648549122
798,157.06699566969516
799,157.1906723888125
800,157.34565252313203
801,157.37385501317266
802,157.4841734184046
803,157.7455130699325
804,158.05750499126592
805,158.33062645115913
806,158.33062645115913
807,158.4409600383554
808,158.45060338863044
809,158.51053154961312
810,158.52147795926427
811,158.60214234819153
812,158.69782166685266
813,158.78756742973354
814,158.85640105124983
815,158.9558773895211
816,159.03333771072752
817,159.27086196439262
818,159.6175882663845
819,159.84403928375178
820,160.0673545873738
821,160.37098958729547
822,160.4918666167372
823,160.62232090227616
824,160.75039525770254
825,160.9181022294114
826,161.06905726522092
827,161.19172870354652
828,161.50630541226943
829,161.60430142754385
830,161.68912893639083
831,161.88619208738425
832,162.02800608104545
833,162.27570074258048
834,162.4315006660121
835,162.49955937718752
836,162.57879046852048
837,162.65245450905815
838,162.80960486577675
839,163.0037810530903
840,163.42215115014324
841,163.61867452475693
842,163.67024352678692
843,163.81131946703863
844,163.92590989675554
845,164.03346266237332
846,164.4204390073141
847,164.56148456772996
848,164.63154670345074
849,164.6526894617612
850,164.86509190921828
851,164.9211027670858
852,164.9388150226774
853,165.1891847838133
854,165.25319214267194
855,165.33905843885003
856,165.59048575159952
857,165.72597592889332
858,165.85684790000377
859,165.98261999473434
860,166.18157849869277
861,166.25459930853788
862,166.4123220054625
863,166.6244017767557
864,166.82182770749063
865,166.95847955865256
866,167.13567076947572
867,167.30445290458826
868,167.46547189400212
869,167.5056735482093
870,167.5317173685371
871,167.70329353881823
872,167.9037141917476
873,167.92388583562257
874,168.25734815174593
875,168.4858758599185
876,168.60366613488003
877,168.61335424931025
878,168.9419295522815
879,169.02059248182596
880,169.14419820797517
881,169.3805493009021
882,169.43780886842723
883,169.68949372412942
884,169.95134985212096
885,170.12250642023344
886,170.34171066323276
887,170.50241319713192
888,170.57767205740083
889,170.71890552441226
890,170.751737748057
891,171.0880456776257
892,171.2991155596886
893,171.47208162872585
894,171.72044406063372
895,171.85200961735126
896,171.86253043946886
897,171.98797570268385
898,172.10272061146355
899,172.3410547463055
900,172.44075526244552
901,172.80231528169458
902,172.96730395487447
903,173.06836733449907
904,173.20715821647406
905,173.44719201807305
906,173.6224886208109
907,173.78343832244383
908,173.85075980441147
909,174.0116354559953
910,174.20426571911412
911,174.40220466856195
912,174.5719921246179
913,174.7556547277837
914,174.9702380243678
915,175.03743569629933
916,175.09760711559107
917,175.29486596471685
918,175.53094832944905
919,175.7391595905051
920,175.85689146490483
921,175.85689146490483
922,176.0815085562445
923,176.1991352663285
924,176.6545836214835
925,176.84377011953785
926,177.09133618396612
927,177.25795748941889
928,177.32455738677447
929,177.61607995706004
930,177.8938895244444
931,178.1107569889875
932,178.4239601191211
933,178.60549868423232
934,178.8151802743975
935,178.98125063999484
936,179.0398154603718
937,179.30637273739654
938,179.42585307347136
939,179.52891698279237
940,179.54294676427708
941,179.6252546019968
942,179.74801813305822
943,179.77389046439978
944,179.8217359311043
945,179.84943425846092
946,180.05506238130548
947,180.15864168641485
948,180.33661648475396
949,180.37932858360057
950,180.557425283587
951,180.66068422080863
952,180.80472413808033
953,180.91723037875636
954,181.01029419730483
955,181.2075089420524
956,181.3099611151479
957,181.6553251989871
958,181.69063356867142
959,181.75914784652443
960,181.8083145396859
961,181.98030149078346
962,182.15244728995762
963,182.2538924099059
964,182.35200812431586
965,182.4867587367574
966,182.60025877230822
967,182.6531320585949
968,182.87387606690237
969,183.04034940396593
970,183.44932329462677
971,183.66060648593572
972,183.7487872660122
973,184.0413895177042
974,184.39470917814054
975,184.61992123860722
976,184.84553131325774
977,184.98327939684617
978,185.11527191159797
979,185.30452043774818
980,185.4635422824683
981,185.5484207654583
982,185.7415260999654
983,185.79222531726236
984,186.02811924350263
985,186.10507934171733
986,186.22714389593617
987,186.25480438087547
988,186.37416456286442
989,186.49801373731486
990,186.61199203967607
991,186.81555091436422
992,187.00532216376152
993,187.0839837932266
994,187.15109617556288
995,187.27926181333274
996,187.36170708594176
997,187.47201740773303
998,187.74609523172694
999,187.8371226287974
1000,188.1093307429524
1001,188.16748528847674
1002,188.32202732202896
1003,188.45516609838387
1004,188.77829708925773
1005,188.83839845349104
1006,188.87403779884326
1007,188.9253664401612
1008,189.04645476388845
1009,189.07775439137635
1010,189.25699759789168
1011,189.35789373787856
1012,189.52122583576408
1013,189.56675406998522
1014,189.72545984357504
1015,189.9469529500332
1016,189.96576730888248
1017,190.0525182950675
1018,190.2322799486488
1019,190.55392309341633
1020,190.82788574605658
1021,191.06982560344696
1022,191.21830380540584
1023,191.405413727812
1024,191.45873562054334
1025,191.62163045149322
1026,191.73693878174768
1027,191.73884591931295
1028,191.7766903448216
1029,191.82515254993282
1030,192.30311654085162
1031,192.52400789291272
1032,192.6723328540643
1033,192.6723328540643
1034,192.7785704081932
1035,192.91582742567724
1036,193.1017408262897
1037,193.22939011801705
1038,193.27578537045454
1039,193.411780259254
1040,193.4581475291522
1041,193.5660956657692
1042,193.70753043185434
1043,193.92193609486662
1044,194.15016697114174
1045,194.330453902079
1046,194.47780273131016
1047,194.81627775929877
1048,194.90061135565205
1049,194.98253223975365
1050,195.33090410465616
1051,195.3600361072005
1052,195.56146439750142
1053,195.67039291923686
1054,195.8053865067009
1055,195.93523190550553
1056,196.01957753235004
1057,196.11299673275295
1058,196.37348039062746
1059,196.44438683884204
1060,196.58616903958483
1061,196.6938870004048
1062,196.69894919192117
1063,196.85682402745664
1064,197.0398384314792
1065,197.06180844526907
1066,197.2889846424085
1067,197.48123482782117
1068,197.71777225779624
1069,197.8471936330346
1070,197.95101006078357
1071,197.95101006078357
1072,198.02049012915523
1073,198.05476997493346
1074,198.14990134161684
1075,198.23213474376092
1076,198.32386047719154
1077,198.43657775121136
1078,198.5573843797086
1079,198.7476742798355
1080,198.81477463020028
1081,198.9912609945616
1082,199.24890551111667
1083,199.37668672471608
1084,199.43603535198096
1085,199.76262633614994
1086,199.77455628350697
1087,200.00682109634366
1088,200.15012141506165
1089,200.3046101693559
1090,200.39586666581374
1091,200.52373975076847
1092,200.59334751242244
1093,200.67444820964968
1094,200.8348603827277
1095,200.905409875428
1096,200.97555536483526
1097,201.14110961769126
1098,201.4452318626883
1099,201.77350548898363
1100,202.0318799115908
1101,202.13964781465796
1102,202.1457335882513
1103,202.35125971500398
1104,202.4629599179494
1105,202.48724186563277
1106,202.64939803793104
1107,202.80459742352332
1108,203.0651012256356
1109,203.21928360590954
1110,203.3788081066792
1111,203.47836068456007
1112,203.51588862162467
1113,203.61347083787777
1114,203.90723338142575
1115,203.9892446058396
1116,204.26210899472176
1117,204.32430016278715
1118,204.46196605000074
1119,204.5096061077815
1120,204.69470366008224
1121,204.76838337251831
1122,204.96302199581902
1123,205.0250419200626
1124,205.0913425656648
1125,205.1358967771373
1126,205.27895710961147
1127,205.34991357417107
1128,205.54140804059443
1129,205.8097005499363
1130,205.8622499116437
1131,205.90378406548592
1132,205.96208641521716
1133,206.33398838244494
1134,206.44015806522356
1135,206.45857329131587
1136,206.56249271955818
1137,206.76176705141643
1138,206.78050295360669
1139,206.95053719321132
1140,207.18270720027053
1141,207.26286326538167
1142,207.3362816726626
1143,207.42946843222157
1144,207.53141533029626
1145,207.6504722017075
1146,207.74249967751948
1147,207.83078452610522
1148,208.02779324739018
1149,208.22873572303632
1150,208.55414667816126
1151,208.59671896469877
1152,208.63199014266746
1153,208.71996833571689
1154,208.91172844108033
1155,209.1011214226117
1156,209.22374911350818
1157,209.33583034264558
1158,209.47023579330084
1159,209.53417244348185
1160,209.61698760493846
1161,209.713066604449
1162,209.85227990624563
1163,209.999982706852
1164,210.12317563284583
1165,210.2524037229294
1166,210.30719930777164
1167,210.35813829480813
1168,210.49722494832386
1169,210.61182701452725
1170,210.75503810014612
1171,210.84083274133508
1172,211.20382002124217
1173,211.3165708600211
1174,211.3574657035678
1175,211.4494559044018
1176,211.65392288258354
1177,211.88026819868122
1178,211.93359252246327
1179,212.03613060337247
1180,212.10930667993725
1181,212.20718899998187
1182,212.23184422009362
1183,212.28490291671625
1184,212.33360780747893
1185,212.53720421860294
1186,212.88587046525782
1187,212.90874546640717
1188,212.98305241731583
1189,213.13616042523117
1190,213.2233268035772
1191,213.4179077096939
1192,213.6190989397056
1193,213.7527273682956
1194,213.89171905094614
1195,213.95575180550958
1196,214.138506892838
1197,214.3080419070639
1198,214.56022207277942
1199,214.70305628221678
1200,214.80548678980523
1201,214.96846393149545
1202,214.999434172071
1203,215.00377631055963
1204,215.19177104222186
1205,215.46207556231676
1206,215.57463818082596
1207,215.65831945706122
1208,215.9745581785634
1209,216.03340362966293
1210,216.0700416144096
1211,216.0943067503437
1212,216.1422289247101
1213,216.24073108299876
1214,216.34180801123875
1215,216.46255342640157
1216,216.59913810724547
1217,216.87076451670623
1218,216.97272465613008
1219,216.97272465613008
1220,217.05483295663225
1221,217.20832353143518
1222,217.31398706855003
1223,217.5750099459013
1224,217.6043115766243
1225,217.709084175339
1226,217.7874923565173
1227,217.90045830207106
1228,217.9887634653143
1229,218.00890086214858
1230,218.05154241443597
1231,218.12744686378164
1232,218.22222420532893
1233,218.4096024210392
1234,218.7318354579245
1235,218.9336095294801
1236,219.1331218820447
1237,219.24358994984283
1238,219.33110917675566
1239,219.4707745974441
1240,219.55041052325276
1241,219.74769103397293
1242,219.8758342515364
1243,220.16866359698687
1244,220.4104465947962
1245,220.58474800937296
1246,220.59856592005886
1247,220.6570206469161
1248,220.79359847735205
1249,220.84510520992848
1250,220.99494941360484
1251,221.120844576009
1252,221.14573372921603
1253,221.25926254053388
1254,221.38525494119222
1255,221.45581045570398
1256,221.53995369517006
1257,221.63542008395703
1258,221.69764849290715
1259,221.908070732387
1260,222.0295477276005
1261,222.08423043297142
1262,222.24268594992515
1263,222.31866142270565
1264,222.48359069500702
1265,222.5902113300835
1266,222.78466359139443
1267,222.84915246091205
1268,222.9188655084708
1269,223.047765950858
1270,223.28549343592255
1271,223.36377918543184
1272,223.5228091139466
1273,223.6682181029874
1274,223.86074079106493
1275,223.91568692397573
1276,223.953848114748
1277,224.04424175550565
1278,224.38011835286403
1279,224.38751028133726
1280,224.51654087529695
1281,224.55825824791486
1282,224.73511468536532
1283,224.91254534714636
1284,225.11523123807882
1285,225.13597795896672
1286,225.26743582167737
1287,225.4875073163649
1288,225.65078093421624
1289,225.79338644883393
1290,225.88895840724877
1291,225.98639004939477
1292,226.3064012647598
1293,226.40191291299234
1294,226.48597886978945
1295,226.55690063350093
1296,226.71961709034593
1297,226.93931170333272
1298,227.21423238064062
1299,227.34711894113488
1300,227.4822441461748
1301,227.60709403417036
1302,227.7193451663658
1303,227.8017802864661
1304,227.93161595437223
1305,228.02921712042385
1306,228.07735417615746
1307,228.18526578035562
1308,228.29604717186686
1309,228.5076517918147
1310,228.63068506522782
1311,228.79385475228338
1312,228.95850635249485
1313,229.18796712662424
1314,229.1969348787824
1315,229.32939120618636
1316,229.3951743535516
1317,229.4466735327369
1318,229.63010892307057
1319,229.7485172773633
1320,229.93665557777626
1321,229.9638950034983
1322,230.16443864106205
1323,230.32025492066856
1324,230.48910975864698
1325,230.55590989432457
1326,230.57885407418308
1327,230.62802028752813
1328,230.7011368370112
1329,230.71734661987566
1330,230.86152302920195
1331,230.9455234480222
1332,231.11370792142316
1333,231.16676464466258
1334,231.28000789856668
1335,231.3113378702301
1336,231.339887443455
1337,231.44792584609914
1338,231.54218905597583
1339,231.6667759057501
1340,231.79072173065597
1341,231.86968158009813
1342,232.04269281385965
1343,232.05123382654702
1344,232.05357538975827
1345,232.09428532336892
1346,232.22625535549076
1347,232.31052741386247
1348,232.43348556956244
1349,232.536442655827
1350,232.7153898069072
1351,232.75738732720805
1352,232.8342117708879
1353,232.898597974024
1354,233.09553527084563
1355,233.1482266911746
1356,233.20714013374823
1357,233.27129710143328
1358,233.35463874070342
1359,233.49183817382897
1360,233.58892183413326
1361,233.72673936174152
1362,233.77953775928464
1363,233.85948554623866
1364,233.97439056348085
1365,234.0865480474062
1366,234.13484221481744
1367,234.3473507138514
1368,234.38770150304055
1369,234.39865283220502
1370,234.5811408934399
1371,234.67866843392486
1372,234.75713450916442
1373,235.01009249838097
1374,235.1210057616032
1375,235.15451862929822
1376,235.29972118743535
1377,235.41655301442523
1378,235.47599030294776
1379,235.68553533523874
1380,235.97123323663715
1381,236.0538290163824
1382,236.0538290163824
1383,236.41022249426288
1384,236.5087592958762
1385,236.69416524681333
1386,236.81661748756497
1387,236.89708905393667
1388,237.02593745145964
1389,237.35348131997998
1390,237.43048635004598
1391,237.59538585707259
1392,237.77774752896568
1393,237.85868097398674
1394,238.0062441714631
1395,238.2929803489598
1396,238.33004669643552
1397,238.59477183776235
1398,238.74937108528047
1399,238.7625370474246
1400,238.92236446272895
1401,239.0849106576556
1402,239.08688359094134
1403,239.31245214203886
1404,239.37496323046958
1405,239.50860802130245
1406,239.99988669761296
1407,240.1351869980324
1408,240.16553925669746
1409,240.19525350430732
1410,240.24757797559215
1411,240.36788949062097
1412,240.50719797311817
1413,240.71326916746588
1414,240.862869313148
1415,240.92875788131693
1416,240.92875788131693
1417,240.94992223175913
1418,241.01665499890865
1419,241.11436947759884
1420,241.20602001758252
1421,241.51418580577152
1422,241.62089812115522
1423,241.7465619824831
1424,241.8266851898812
1425,242.13844029751763
1426,242.21270039453307
1427,242.28464509352116
1428,242.52162371656885
1429,242.59083502392218
1430,242.8212645022473
1431,242.97070797973976
1432,242.9837193521506
1433,243.13947884483272
1434,243.26476689181828
1435,243.32786986460442
1436,243.44257075562518
1437,243.47469527043194
1438,243.67341313446983
1439,243.8864346260707
1440,244.06992848758833
1441,244.07351165967265
1442,244.16870721186677
1443,244.4327528173299
1444,244.48183687395834
1445,244.56541195844414
1446,244.7097425204287
1447,244.77916689434878
1448,244.90911160038118
1449,245.00373744441444
1450,245.03349663228127
1451,245.12678991574595
1452,245.18327499372586
1453,245.18698073390465
1454,245.273289955719
1455,245.444081315348
1456,245.51023221431552
1457,245.67378225616184
1458,245.68899835208467
1459,245.84694949844726
1460,246.0777922757724
1461,246.1869441804789
1462,246.28060612684098
1463,246.38684081453312
1464,246.40664882094717
1465,246.5903460699513
1466,246.7596357463662
1467,246.9428342043248
1468,247.13495740882018
1469,247.2386644042187
1470,247.2507819151396
1471,247.25450398327007
1472,247.33105287102913
1473,247.52114740867782
1474,247.63936022388157
1475,247.669769080685
1476,247.76608764937419
1477,247.8644503858553
1478,248.02842669679703
1479,248.03397567159885
1480,248.1300611519485
1481,248.16569627796866
1482,248.19873962372662
1483,248.2164163547447
1484,248.3692801285174
1485,248.48005567961627
1486,248.59280110641507
1487,248.66664033870552
1488,248.75166156064432
1489,248.77077492537
1490,248.82055794075808
1491,248.95692848537368
1492,249.21123059915936
1493,249.28308040671314
1494,249.3497535093274
1495,249.46490875337994
1496,249.50624580472316
1497,249.6348638431635
1498,249.76071292410938
1499,249.77258320645024
1500,249.8434652944476
1501,249.87585425403327
1502,249.99869386767153
1503,250.02648346168453
1504,250.12554688515417
1505,250.23754087763888
1506,250.29055476602207
1507,250.42174228726134
1508,250.71200861236156
1509,250.74745553319508
1510,250.90007044170153
1511,251.06816852017045
1512,251.14637869224353
1513,251.31350071716224
1514,251.46285097135006
1515,251.46797785892613
1516,251.66354468575832
1517,251.82535059547595
1518,251.88361450986918
1519,252.03026006937688
1520,252.17257236202892
1521,252.29468092512394
1522,252.50521686702527
1523,252.58989794406634
1524,252.6019665628768
1525,252.86304755824068
1526,252.95298355639784
1527,253.03816695431806
1528,253.30203647165587
1529,253.47367762340173
1530,253.5527184440404
1531,253.5725259566641
1532,253.7120496571727
1533,253.79484353120742
1534,253.85466586874048
1535,253.9230126787832
1536,254.04548219859385
1537,254.09938290593814
1538,254.32204477237252
1539,254.65830128637603
1540,254.9473237182769
1541,255.0299199582058
1542,255.19248341938686
1543,255.23153354005407
1544,255.35275883276805
1545,255.45623089815385
1546,255.48037078647525
1547,255.6563570998068
1548,255.71381799744125
1549,255.84402820404352
1550,255.95316269283109
1551,256.0142708440787
1552,256.1077214411615
1553,256.27198288714806
1554,256.36047939947326
1555,256.6912145826742
1556,256.7488706381964
1557,256.75353999910647
1558,256.7764811489763
1559,257.02467525361095
1560,257.20397580120454
1561,257.30486674262477
1562,257.405458924388
1563,257.4133988987756
1564,257.50797939369625
1565,257.60757290213553
1566,257.68917960824814
1567,257.8352179338155
1568,257.9584641553072
1569,258.08856241227767
1570,258.1296171047952
1571,258.15139067874526
1572,258.16145481527747
1573,258.2704988932701
1574,258.305954224177
1575,258.504155454377
1576,258.7320240618525
1577,258.8492964603993
1578,258.897177862854
1579,259.01018101297876
1580,259.15289862288364
1581,259.1548145874775
1582,259.2961854288318
1583,259.31533951560976
1584,259.5070952629227
1585,259.5107064200821
1586,259.57871839593224
1587,259.74867907732596
1588,259.85906547814204
1589,260.02195264948244
1590,260.3237037461323
1591,260.42730432299817
1592,260.50204344378733
1593,260.55795384011657
1594,260.60813526238735
1595,260.6624734709854
1596,260.71624043618397
1597,260.77736580494076
1598,260.8518952296722
1599,260.8518952296722
1600,260.8581743440623
1601,260.9246187626464
1602,261.01890804240213
1603,261.30242209015927
1604,261.4978339488463
1605,261.54698267441336
1606,261.61045968823726
1607,261.7818481842091
1608,261.8022455828808
1609,261.930116508023
1610,262.0407679917903
1611,262.2628018260683
1612,262.3423231475053
1613,262.42692372155057
1614,262.4831103881496
1615,262.58690383398323
1616,262.63406007794543
1617,262.8027694938192
1618,262.9347618122723
1619,263.04055904493237
1620,263.13683757806416
1621,263.17839615194083
1622,263.18656709468434
1623,263.3077034109598
1624,263.48977020207684
1625,263.6666737699792
1626,263.727639365948
1627,263.87056515639165
1628,264.01934188641246
1629,264.01934188641246
1630,264.095634179111
1631,264.3814956192489
1632,264.51200738810826
1633,264.6239476104639
1634,264.69840798721543
1635,264.7354888743314
1636,265.05605288558183
1637,265.19834451653753
1638,265.2825312576687
1639,265.46222738360547
1640,265.5162932542628
1641,265.8011009061714
1642,265.8225272085427
1643,265.8800679018922
1644,265.9494471096076
1645,266.00057914520903
1646,266.2602695072005
1647,266.4024292298476
1648,266.4423552729454
1649,266.5864908809434
1650,266.60737086136095
1651,266.64111229201325
1652,266.8116992304905
1653,267.0250669951719
1654,267.1965920903607
1655,267.48542099095204
1656,267.57750228218055
1657,267.6529471745458
1658,267.9661514929897
1659,268.09821142947106
1660,268.3619663759366
1661,268.4618178166223
1662,268.4618178166223
1663,268.7079029022005
1664,268.82184560246344
1665,268.9749382511411
1666,268.9852308839228
1667,269.14620585965537
1668,269.173703441401
1669,269.36345848290773
1670,269.49658418470847
1671,269.61311073707935
1672,269.7647130358781
1673,269.88656553906844
1674,269.90968177415584
1675,270.0148133204567
1676,270.1234812492312
1677,270.24366180041
1678,270.3016780850184
1679,270.3830428831487
1680,270.49385252471666
1681,270.59036980193906
1682,270.6603506305145
1683,270.6920099172325
1684,270.74051184938315
1685,270.8308532140041
1686,271.0303051807433
1687,271.11910269780225
1688,271.3136726873749
1689,271.48226652232626
1690,271.52939152867174
1691,271.595376047963
1692,271.71027877219433
1693,271.895278247379
1694,272.1178464931074
1695,272.18596542231626
1696,272.3347670979657
1697,272.4808658828031
1698,272.5726038352365
1699,272.60531410775025
1700,272.6540666641359
1701,272.6899591818687
1702,272.71825469815906
1703,272.8062612791001
1704,273.046962149098
1705,273.0685662922551
1706,273.1393459836514
1707,273.29371588950823
1708,273.29371588950823
1709,273.38016930056983
1710,273.4325259480587
1711,273.48702652662274
1712,273.7177880560206
1713,273.77674573843035
1714,273.9896805399166
1715,274.082129648226
1716,274.18755786103054
1717,274.3336636940477
1718,274.4133243391366
1719,274.54656634959946
1720,274.75158091135376
1721,274.7797744944885
1722,274.8204394970086
1723,274.93195005417533
1724,274.99463215938744
1725,275.1321330582191
1726,275.3048882700476
1727,275.4103001224119
1728,275.4329025829745
1729,275.53789150843454
1730,275.9366202710803
1731,276.0689562815854
1732,276.21309816542794
1733,276.5184927069176
1734,276.68553336383013
1735,276.9133330339747
1736,276.97875293763934
1737,276.9946483642323
1738,277.05703424436757
1739,277.21295763230466
1740,277.3444120543557
1741,277.48985426595334
1742,277.5742297421384
1743,277.80494122392804
1744,277.8897389885482
1745,277.95770051805175
1746,278.14158993854403
1747,278.1815840388392
1748,278.5626168133697
1749,278.85434712989525
1750,278.93028361645065
1751,279.0456292421578
1752,279.13132300051114
1753,279.1496099528463
1754,279.3414760026054
1755,279.3810467529646
1756,279.43420508212205
1757,279.68715616543335
1758,279.795298178865
1759,279.99572620468126
1760,280.039591326086
1761,280.1478890507898
1762,280.27803773477024
1763,280.457249116204
1764,280.6023331878487
1765,280.787033485261
1766,280.8219607646807
1767,280.94591669721103
1768,280.99320616395227
1769,281.14820688250694
1770,281.1958109670733
1771,281.29591787056154
1772,281.3531704504227
1773,281.41942131642384
1774,281.664732550107
1775,281.8380562410409
1776,281.853782644005
1777,282.1775907641783
1778,282.30937060485974
1779,282.3544669939364
1780,282.3999267073808
1781,282.59027193263256
1782,282.75579628612087
1783,282.95385755226255
1784,283.1693335602457
1785,283.2697521722209
1786,283.31175860613564
1787,283.4197790895331
1788,283.49275056417406
1789,283.5694716261925
1790,283.7137377304918
1791,283.7301828892231
1792,283.8466348780154
1793,283.9193724072889
1794,284.01947099403935
1795,284.2161985540902
1796,284.2870210004386
1797,284.49508012463104
1798,284.70126583884223
1799,284.71814683996894
1800,284.7898987238979
1801,285.10594104101244
1802,285.1573912184466
1803,285.2887976579516
1804,285.3812837875222
1805,285.4665482404798
1806,285.5101230356071
1807,285.5209806380615
1808,285.560021848861
1809,285.560021848861
1810,285.63183164185466
1811,285.7522927907937
1812,285.89363596789815
1813,285.9062997302361
1814,285.99103947337505
1815,286.31961409037746
1816,286.46906899224535
1817,286.55061694168364
1818,286.7037127170285
1819,286.77466883461597
1820,286.808881803914
1821,286.9123032371208
1822,286.9376213448003
1823,286.9781070274475
1824,287.15992408006105
1825,287.30121380731106
1826,287.3334275186001
1827,287.33691626218115
1828,287.49524004111817
1829,287.59698114263836
1830,287.6174126133735
1831,287.8507534178511
1832,287.9627046783735
1833,288.0078800477444
1834,288.1289397065504
1835,288.36462282021785
1836,288.3753193799306
1837,288.49463368311115
1838,288.61922047434575
1839,288.8065990109149
1840,288.8863440489969
1841,289.0908045092341
1842,289.2942990723877
1843,289.455984530667
1844,289.59287726612587
1845,289.650686675079
1846,289.84712924566736
1847,289.9833171518113
1848,290.27741176134026
1849,290.41619791298143
1850,290.4836385798636
1851,290.6484435523825
1852,290.68725536500887
1853,290.85087480618455
1854,290.9397568222324
1855,291.0572548418612
1856,291.12743825370694
1857,291.18423374034484
1858,291.2736044667803
1859,291.364981504854
1860,291.56967537770134
1861,291.6814789031514
1862,291.8826861047479
1863,291.93030310509675
1864,291.9994006999417
1865,292.132409467215
1866,292.1634149631991
1867,292.2267970300856
1868,292.30513467524503
1869,292.35812331992713
1870,292.4164088024417
1871,292.743263176638
1872,292.97766721364655
1873,293.03434646567734
1874,293.06168142262345
1875,293.22647602730024
1876,293.3118281327918
1877,293.3598988359755
1878,293.57401409898944
1879,293.7910350005666
1880,293.9137586475319
1881,293.94372564292206
1882,294.1110940140118
1883,294.14699113479367
1884,294.3447314818621
1885,294.36724379460514
1886,294.48023378916497
1887,294.6860917280392
1888,294.77811752747374
1889,294.8150077892909
1890,295.0275490992602
1891,295.10119114969564
1892,295.1016748012078
1893,295.1336144156424
1894,295.28392113968494
1895,295.3841444294079
1896,295.523987872701
1897,295.58363844351004
1898,295.7227010536952
1899,295.8145822424478
1900,295.9201704959836
1901,295.98224561609857
1902,295.99015136696977
1903,296.0775175962245
1904,296.3069644034513
1905,296.4213553107872
1906,296.52205331284273
1907,296.5490117942613
1908,296.7429505170206
1909,296.8763320124656
1910,296.9820569534994
1911,297.22610964819717
1912,297.59893443812746
1913,297.8872358039806
1914,298.1164977438433
1915,298.2796980700016
1916,298.30439068027215
1917,298.48186763898445
1918,298.61556533419326
1919,298.6504534072998
1920,298.77969570260456
1921,298.81515131758385
1922,298.8479804171532
1923,298.86857925842617
1924,298.96337647325487
1925,299.02725293053595
1926,299.19681350326016
1927,299.3673387767104
1928,299.37094635883716
1929,299.3861685127321
1930,299.45476464686914
1931,299.47352763096035
1932,299.51750532242283
1933,299.57994818210466
1934,299.6435743863781
1935,299.79772567688656
1936,299.90798509793774
1937,299.92356372099084
1938,300.1804071430661
1939,300.2726222905895
1940,300.3017162929476
1941,300.53351948251094
1942,300.8186723505889
1943,300.9058743783445
1944,301.0646005115403
1945,301.15605697777664
1946,301.31837904098313
1947,301.3538867385346
1948,301.39992288286714
1949,301.67462633580885
1950,301.90599171414385
1951,302.119183171855
1952,302.28392379809657
1953,302.3982601128665
1954,302.45827259392627
1955,302.6644694644412
1956,302.7986596197972
1957,302.830351326944
1958,303.14876927245405
1959,303.3591688077214
1960,303.39016373708284
1961,303.4544500721089
1962,303.4606313527597
1963,303.59909365005643
1964,303.60848172569393
1965,303.6509701274569
1966,303.8435432586853
1967,303.89206068640345
1968,303.91104152868235
1969,304.08863477510107
1970,304.1467351881969
1971,304.20021477406755
1972,304.2319332269379
1973,304.26170861013844
1974,304.4476178725738
1975,304.5627359961203
1976,304.62148199894426
1977,304.7970794511092
1978,305.15997181643763
1979,305.2971105249036
1980,305.40457952721977
1981,305.5741220805531
1982,305.66453363095917
1983,305.71675970472444
1984,305.8136795323053
1985,305.90362838311023
1986,306.0339818476242
1987,306.1401377830024
1988,306.24493562834334
1989,306.4451057862313
1990,306.6315121332038
1991,306.8237304963499
1992,306.8666432591927
1993,306.9090477204665
1994,307.0241394152023
1995,307.0561870405921
1996,307.07476012574574
1997,307.1063350847512
1998,307.1861875063497
1999,307.4955591422302
2000,307.5614221792991
2001,307.6023964193531
2002,307.6465378715185
2003,307.6951210177538
2004,307.7407213134542
2005,307.952628229957
2006,308.04392719877313
2007,308.05453141553346
2008,308.18444634097625
2009,308.4349415822295
2010,308.54799272241996
2011,308.61015606352413
2012,308.7799513510412
2013,308.8612726854671
2014,308.9288141708206
2015,309.0165342618929
2016,309.0982247744229
2017,309.14437007604744
2018,309.15945821315466
2019,309.2002316698712
2020,309.2543052342903
2021,309.30760211771
2022,309.330973207173
2023,309.3833981747842
2024,309.42364051879593
2025,309.6481666142402
2026,309.71108490015337
2027,309.84224543796944
2028,309.92439966624363
2029,309.9935334115409
2030,310.05631141578914
2031,310.2118162216543
2032,310.3054131710226
2033,310.44257495318647
2034,310.44257495318647
2035,310.5812715057897
2036,310.7179184125384
2037,310.80424622052277
2038,310.8735805125602
2039,310.90151213094794
2040,310.9324223646525
2041,311.0785569570806
2042,311.0785569570806
2043,311.09434232506703
2044,311.1521403391161
2045,311.16160588912203
2046,311.2689710832751
2047,311.33823890453425


==> data/ada_mean_regret_gtype_clique_group_repeat_40_K_60.csv <==
,0
0,0.0
1,5.409624039559292
2,6.560961903102344
3,7.2546017513659935
4,7.378337003436309
5,7.68287894480884
6,7.9563051340357855
7,8.19498898412197
8,8.346994306610906
9,8.551936131818783
10,8.82961892894533
11,9.04226874199895
12,9.229719554237201
13,9.420614653149201
14,9.667667420790577
15,10.28687361891915
16,10.602382742988254
17,10.869544536490995
18,11.080742577689222
19,11.43857439446541
20,11.575762997116263
21,11.607303477677998
22,11.865703717120862
23,12.163062838498522
24,12.72754136170838
25,12.997548209626592
26,13.167423652819247
27,13.331916909360396
28,13.53297519930599
29,13.793169889557209
30,14.11010339453085
31,14.341691648907894
32,14.581479056193245
33,15.046276464195168
34,15.196207573211137
35,15.405768255941405
36,15.52423769131405
37,15.839186313515999
38,16.19919756581077
39,16.35203587675587
40,16.570110519588958
41,16.67333659197582
42,16.944625376660706
43,17.189612490355483
44,17.445131942122007
45,17.71636005885319
46,17.981122284655356
47,18.37919272524308
48,18.642158648284727
49,18.755702065221705
50,18.862915906012397
51,19.21851071309024
52,19.445479500632747
53,19.840870934714843
54,20.00312236036989
55,20.27146625860363
56,20.560019166662038
57,20.917611161303505
58,21.309832647100627
59,21.470950604371062
60,21.585309728067227
61,21.82002179119257
62,22.070752247163693
63,22.45432200884357
64,22.64000934938446
65,22.91656080065298
66,23.081918602681885
67,23.331616952743154
68,23.519476886860424
69,23.7128390044241
70,23.878324929515006
71,24.376107791803115
72,24.63425730891963
73,24.85232011636995
74,24.936695375703174
75,25.07011874152271
76,25.181526414097466
77,25.428236545601585
78,25.459469152688918
79,25.677018084770264
80,25.929628095883846
81,26.386339295754247
82,26.61277494110298
83,26.79837744150347
84,26.959216424846847
85,27.088655913657863
86,27.355095603469103
87,27.638001650763204
88,27.931771243417312
89,28.14623599861441
90,28.274226387586356
91,28.472673642540222
92,28.542596483075407
93,28.76699015811682
94,29.033609939141957
95,29.41609572470615
96,29.605598627157967
97,29.67849831146207
98,29.993509207805648
99,30.039901857980198
100,30.266257366754267
101,30.625559110108895
102,30.811318988959265
103,31.093984409241635
104,31.210383337332026
105,31.502318480075804
106,31.7753438793964
107,31.95803427748921
108,32.1240527589254
109,32.38296686990668
110,32.43642971587327
111,32.660680317093984
112,32.82682550250239
113,32.98949054267842
114,33.27714357084944
115,33.48100502493257
116,33.65859564397651
117,33.8685595562224
118,33.935529063438395
119,34.04979072093561
120,34.29305461768974
121,34.596968226073116
122,34.94418976247025
123,35.174864340646295
124,35.3014872255903
125,35.513336161495076
126,35.57751874615443
127,35.78002835331315
128,35.80738222332375
129,35.87217200926799
130,35.97036317112024
131,36.16492741770869
132,36.23171309075993
133,36.41511920774662
134,36.55976820129073
135,36.79641332116515
136,36.985762325205656
137,37.08227700457851
138,37.4707457623667
139,37.653998837307505
140,37.88365301309613
141,38.029034969663385
142,38.39112670529038
143,38.54754223751634
144,38.87848951145922
145,38.96341012072005
146,39.383272905434644
147,39.480571854615896
148,39.78503319486327
149,40.04124139178133
150,40.54773110294278
151,41.016907942340104
152,41.19329462022919
153,41.62094061547763
154,41.80983998700544
155,42.111164135872805
156,42.18069945653541
157,42.33813089696101
158,42.48309159722406
159,42.681165699127014
160,42.80185300954959
161,42.95276079703349
162,43.29548818321402
163,43.60448547321225
164,43.72376904824711
165,43.84148860977232
166,44.42405858882879
167,44.73901435421204
168,44.943534243268445
169,45.05813600971364
170,45.14597508868732
171,45.36896959617103
172,45.647890983652786
173,45.778588714642275
174,45.901349168002575
175,45.98529234753111
176,46.06822199405039
177,46.13616549986935
178,46.38395324557798
179,46.70963600824557
180,47.02890515639599
181,47.21173212111631
182,47.42772533849198
183,47.73362162384923
184,48.12435698729361
185,48.248427684897
186,48.33918982951606
187,48.57031411372119
188,48.71041000117581
189,48.936907378304454
190,49.12540619186079
191,49.22434338524319
192,49.48275721193629
193,49.5703841728822
194,50.017236233545624
195,50.08689829516256
196,50.36980182712624
197,50.58546585332083
198,50.6746625207094
199,50.864106805873384
200,50.95723761638156
201,51.417064212948546
202,51.647996674315856
203,51.89116688777834
204,52.13040676432134
205,52.27513695910835
206,52.509078579401276
207,52.639540766375355
208,52.889449030478055
209,53.01167325205921
210,53.18129485323355
211,53.41936929454202
212,53.52909432603245
213,53.73215644780637
214,53.90911666865018
215,54.044665179648916
216,54.310234330442505
217,54.45688568767781
218,54.52563862643417
219,54.619788361165014
220,54.85082840180868
221,55.00109469906626
222,55.160889951158744
223,55.304099107485946
224,55.52540298483526
225,55.648127314886835
226,55.77086484619359
227,55.96390298996545
228,55.98794481104644
229,56.305572197885034
230,56.52769991181394
231,56.6349012831249
232,56.66062579040168
233,56.764801074720694
234,57.01997042906642
235,57.138643621409656
236,57.74952893611862
237,57.98837767725744
238,58.15682174141678
239,58.505900702688336
240,58.72855233403417
241,58.88741274512986
242,59.2098919918094
243,59.45741555268141
244,59.6764768996617
245,59.887743921629564
246,60.01073264350798
247,60.252340639611624
248,60.63438800672077
249,60.95063270493828
250,61.21696090009267
251,61.318052155637716
252,61.3719745171979
253,61.513441649285994
254,61.88894080727082
255,62.24950955952869
256,62.453147878696356
257,62.54172903942638
258,62.666168399262645
259,62.77151935477876
260,63.02510860144152
261,63.253913576397586
262,63.53528244874683
263,63.67016262792292
264,63.875226328186976
265,64.07246950540902
266,64.35394475202715
267,64.44742562124515
268,64.65962461712567
269,64.90105171355842
270,65.09503949251284
271,65.29009457435635
272,65.61297710139733
273,65.69412176597497
274,66.12198436499014
275,66.24108157586899
276,66.47812257870937
277,66.55254687096443
278,66.90720728492501
279,67.09070374499142
280,67.32898811886506
281,67.49148335325322
282,67.6868396949547
283,67.85106215826508
284,68.01590978377685
285,68.24817828450792
286,68.32729388011862
287,68.83463163380546
288,68.95327005700625
289,69.02990232683098
290,69.12445811388805
291,69.18669350658283
292,69.3482265893753
293,69.4740256388181
294,69.59526033936939
295,69.91691178743234
296,70.03118393040357
297,70.19273565610828
298,70.40510441042949
299,70.56105401996317
300,70.64493270849869
301,70.78951117071037
302,70.84487180765566
303,71.12353688759191
304,71.17864396637181
305,71.50997969142878
306,71.51100623111004
307,71.77074357229266
308,71.88276360748151
309,72.16595459587114
310,72.20320549917818
311,72.37670206537499
312,72.44463657367537
313,72.72900356730516
314,72.80973928817674
315,73.10244974575417
316,73.41653763413576
317,73.70438980663255
318,74.03025891329804
319,74.17384646768843
320,74.53400413081616
321,74.69370790701069
322,74.72383603485501
323,74.84554051428961
324,74.89640365104317
325,75.09345121315545
326,75.44261963515939
327,75.51137605857033
328,75.72813108480585
329,76.03715724336686
330,76.20365228930905
331,76.42369158175447
332,76.73234620722134
333,76.79473703752743
334,76.98295525101442
335,77.16046591407611
336,77.46910314330688
337,77.71606590107051
338,77.8786079666209
339,78.16762174145816
340,78.28608775672059
341,78.49502986019058
342,78.6743502258683
343,78.87561434219656
344,79.17350456428154
345,79.20975388474746
346,79.32845530945386
347,79.41840826244437
348,79.60479537370125
349,79.8205763965242
350,80.00714393244748
351,80.15145767059198
352,80.21165376923726
353,80.44673090941427
354,80.7019464476503
355,80.92281984014116
356,81.01990017085456
357,81.29112180571899
358,81.75254744885741
359,81.94225365277438
360,82.03315924583583
361,82.34044660737533
362,82.5284494854789
363,82.62741658347173
364,82.73540193121866
365,82.90667016663859
366,83.05357328282597
367,83.1621230992503
368,83.2720646423079
369,83.56445808598494
370,83.75322675845185
371,83.88036422704101
372,84.14506730904819
373,84.21842009320335
374,84.41384778218601
375,84.53952851372067
376,84.73355692380983
377,84.88039262109908
378,85.07754871045688
379,85.30056396067953
380,85.5279701533553
381,85.94064685099856
382,86.0979004073255
383,86.22036547678444
384,86.38966122450628
385,86.53959888028217
386,86.8687363527778
387,87.0235921636738
388,87.11227211137356
389,87.41817842359778
390,87.50095327209343
391,87.55779170989156
392,87.83748400909212
393,87.894081049694
394,87.9797185612667
395,88.16302152737053
396,88.55465119762917
397,88.74442534255816
398,89.08866199270241
399,89.61348388301107
400,89.7201855244042
401,89.83192132036747
402,90.17265440674771
403,90.32542539180704
404,90.5492416042409
405,90.63200858137347
406,90.77120086839344
407,90.78372933106553
408,90.91791303380376
409,91.17290513111747
410,91.33088026465282
411,91.53435096266574
412,91.63180273997827
413,91.71165318922684
414,91.81004873926058
415,91.90757955584363
416,92.0485706790017
417,92.1822201513756
418,92.37224913897634
419,92.67184849866958
420,92.87894799021628
421,92.9533796987302
422,93.25284902019595
423,93.37956003476242
424,93.53555222772854
425,93.74105679572247
426,93.85278862769759
427,94.07060475509404
428,94.24893691112749
429,94.54218713925985
430,94.57307434498759
431,94.60725223513904
432,94.78771659545684
433,94.98422854288144
434,95.2322331482737
435,95.46110706650234
436,95.61006434448552
437,95.67769041835433
438,96.05400024117777
439,96.21455067842234
440,96.3383636183619
441,96.44963610788506
442,96.7310530103588
443,96.89232949327044
444,97.01834199818065
445,97.12856971627617
446,97.27931215145799
447,97.44509999777858
448,97.64758741914974
449,97.90098207917882
450,98.08144215160443
451,98.24677115586361
452,98.37687960518974
453,98.53482053441698
454,98.6761351044222
455,98.925734332688
456,99.15669111323112
457,99.43334157893983
458,99.69439309915518
459,99.76952348718162
460,99.97427369739042
461,100.195170164374
462,100.31249473004102
463,100.45074493120046
464,100.5649598956852
465,100.64278286189605
466,100.94526517921734
467,101.25095750405723
468,101.64592831232511
469,101.79796952665492
470,101.92069776323916
471,102.30722289118383
472,102.53233668333897
473,102.78372677419618
474,103.10391207616651
475,103.19989122250288
476,103.4406420416282
477,103.53914895564796
478,103.63151212872933
479,103.77013005674989
480,103.92659423521766
481,104.22334457790494
482,104.43720177163831
483,104.84533358127635
484,105.10845972441379
485,105.37929492890655
486,105.50266007322989
487,105.91443879164997
488,106.05079949298946
489,106.23540430762966
490,106.39233817008623
491,106.56436994179812
492,106.76006480280883
493,106.76131978804776
494,106.84520418584148
495,106.8908010445468
496,107.14869142732012
497,107.3808736264318
498,107.53341710520542
499,107.81918153887943
500,107.90064568121696
501,107.98048485015588
502,108.0074170452248
503,108.04982757231024
504,108.30490997582919
505,108.49993475872418
506,108.62951476545167
507,108.82274304564699
508,108.96038552920763
509,109.11881938429721
510,109.32892452266121
511,109.37485915217788
512,109.60713394497782
513,109.61252265780179
514,109.89708985943341
515,109.99630452107428
516,110.24021366657364
517,110.50057388299217
518,110.53883207371749
519,110.64871863902924
520,110.74485043063308
521,110.78669667474136
522,111.04252480398017
523,111.23550501805792
524,111.26893575751929
525,111.30975298732567
526,111.40602318476253
527,111.47705431962996
528,111.57587361130288
529,111.79940030676205
530,111.87551222688894
531,111.89213577462203
532,111.89213577462203
533,112.01936927448025
534,112.1834798957104
535,112.41718366291259
536,112.49146498701518
537,112.6656727826464
538,112.92364485585588
539,112.97203250408454
540,113.06152072882819
541,113.28950623416551
542,113.32957531452857
543,113.5379764673329
544,113.61857076704871
545,113.7311916337763
546,113.77547525115185
547,113.85221898309813
548,113.9218196834942
549,114.11777737675534
550,114.20305344169685
551,114.34140840692483
552,114.52543522060012
553,114.59131682046066
554,114.83854203009273
555,115.0386296753054
556,115.2165952857946
557,115.32948760171169
558,115.42169242113758
559,115.54900957285061
560,115.67211206193709
561,115.6948900024153
562,115.8304189690072
563,115.96988863247682
564,116.10740113936208
565,116.34617242095855
566,116.44521098788171
567,116.45347459027573
568,116.52215946321171
569,116.66250037869926
570,116.6825514609221
571,116.6878540121185
572,116.88148156285956
573,117.07685351774334
574,117.24844946183623
575,117.5390306366348
576,117.61837110292774
577,117.68468431112869
578,117.91907660410375
579,118.04593357446076
580,118.3225651367519
581,118.41409881219363
582,118.52019625675305
583,118.55420198560799
584,118.68331623661429
585,118.9395368618777
586,119.07876154329168
587,119.19658083126652
588,119.37706072196474
589,119.48413861988547
590,119.62527557207068
591,119.82337329473403
592,119.890467224915
593,119.94825627473384
594,119.98293239201212
595,120.17575803218361
596,120.28020828316937
597,120.41775537998812
598,120.46264774200858
599,120.48495898607155
600,120.49208925319367
601,120.61194641640009
602,120.99186067510918
603,121.13273587491506
604,121.20812002163532
605,121.28465167161589
606,121.36242628347993
607,121.40488168069196
608,121.59100185329535
609,121.65393656644085
610,121.80437351297894
611,121.92511808988297
612,122.18628015324214
613,122.23732669418185
614,122.25575577841835
615,122.44337736192513
616,122.60835375047716
617,122.7140033038391
618,122.85927630473255
619,123.04467772243095
620,123.1155544188144
621,123.27727931295802
622,123.40962034118358
623,123.70593204246784
624,123.805279624172
625,124.05397410008827
626,124.13324340108
627,124.4205369409201
628,124.45996417059226
629,124.55876420766428
630,124.70320562752815
631,124.83148968666328
632,124.99197400818427
633,125.16761181550321
634,125.3257148893583
635,125.55577441647468
636,125.58572636029801
637,125.69420946447443
638,125.83752402226635
639,126.19585280733433
640,126.35603256613915
641,126.41564955794244
642,126.66506389923275
643,126.95971899261417
644,126.9943853265382
645,127.02243568777438
646,127.17504599861593
647,127.37193634108432
648,127.39941265809114
649,127.5375831040125
650,127.64836251004476
651,127.8648315716553
652,127.90900578296115
653,128.03538310005737
654,128.13172845155813
655,128.41437413111706
656,128.6057186387798
657,128.6938999690959
658,128.7405722031462
659,128.87960805150584
660,129.0573798825214
661,129.1890220347998
662,129.25679165685656
663,129.31886850048494
664,129.70300227726275
665,129.87554359209201
666,130.035445064739
667,130.22851605952823
668,130.44837207902444
669,130.50338529148036
670,130.63277604901396
671,130.71489805358334
672,130.82221293810525
673,130.991725835919
674,131.13139425310027
675,131.18543683024987
676,131.25429806625806
677,131.37800207619566
678,131.64690075270158
679,131.72460611301352
680,131.90624038369398
681,132.15373777893336
682,132.2910252599151
683,132.2910252599151
684,132.50459698669908
685,132.56899827960143
686,132.72092462494146
687,132.74404031412067
688,133.02636199610058
689,133.05613039630896
690,133.2089454551811
691,133.21891441795572
692,133.3813423424317
693,133.41679872396853
694,133.58539353318014
695,133.6527921548198
696,133.76662296581722
697,133.8861961699989
698,133.92973207638468
699,134.05269389324525
700,134.09752755366873
701,134.21841151388045
702,134.31880443978824
703,134.36719869498975
704,134.50323765885173
705,134.53357610265502
706,134.73780402285564
707,135.0083624066974
708,135.10775726076648
709,135.23397299773077
710,135.5795735258881
711,135.63501401071377
712,135.85459189625766
713,135.96189268225118
714,136.23731057266752
715,136.27679816815618
716,136.4241365708515
717,136.47911298388695
718,136.53909929272845
719,136.75729465193587
720,136.8362087513334
721,136.98985992380975
722,137.32418362437974
723,137.54505410253526
724,137.69795827197134
725,137.84123708081802
726,137.97904242533096
727,138.0206245341604
728,138.19097877542677
729,138.49840605599292
730,138.9118034405638
731,138.97555486516745
732,139.1266790531947
733,139.41144933692584
734,139.578846471871
735,139.7440569661938
736,139.83039852697942
737,140.02161630870404
738,140.248339309747
739,140.38205064871755
740,140.42061942087284
741,140.43657351748863
742,140.57009358776904
743,140.75225797985374
744,140.88824989568215
745,141.1299347164962
746,141.2224365223547
747,141.36208320720442
748,141.79767177443162
749,142.0234916792573
750,142.33827615618787
751,142.497240710256
752,142.76057812044763
753,142.9001553022424
754,143.02261343994715
755,143.1026884993684
756,143.28746031859103
757,143.49910176907687
758,143.7092227883631
759,143.78212503892252
760,143.89985110548142
761,144.05020447716842
762,144.22572234763553
763,144.25137264507316
764,144.37169496461803
765,144.50709137475607
766,144.61933917278145
767,144.65799691906452
768,144.9275406784275
769,145.23343782907594
770,145.34255747543585
771,145.5003846591763
772,145.64057574808834
773,145.87248312733553
774,145.98924349631804
775,146.16573348508462
776,146.2726852963652
777,146.6452208002441
778,146.78327325069958
779,146.92342694023347
780,147.0897231194702
781,147.1872588002753
782,147.4919408463082
783,147.5984287971532
784,147.7135007981184
785,147.8294671882237
786,148.032325304724
787,148.1377297696619
788,148.320339028832
789,148.53464869655082
790,148.7443006040059
791,148.90868356162073
792,149.1157907368134
793,149.1805805501997
794,149.3272118325539
795,149.53007232391553
796,149.5866189064867
797,149.6312259475772
798,149.89839700270582
799,149.97252034502654
800,150.18134960516687
801,150.32828542053164
802,150.50853897092372
803,150.54445051049322
804,150.70964634273201
805,150.8283706548641
806,150.91522507806874
807,151.02243754295426
808,151.11920108458003
809,151.3541788793455
810,151.54728688656905
811,151.55433400197734
812,151.65503704317354
813,151.7864733332594
814,152.03177380641796
815,152.04869069098322
816,152.21312802304385
817,152.4501075678197
818,152.57523676985824
819,152.7649112139446
820,152.87278310357596
821,153.0988819034019
822,153.1813598298595
823,153.3777390493555
824,153.47677839302088
825,153.5708523801822
826,153.6818711331295
827,153.81062766981776
828,154.00771086590822
829,154.11392356865161
830,154.20858615801063
831,154.47371046873823
832,154.5949465795761
833,154.84014359590668
834,154.9028209131298
835,155.07249481321452
836,155.2370199911837
837,155.35911074250728
838,155.48918370026803
839,155.56955636927756
840,155.70340505821926
841,155.95853066131843
842,156.16649808216567
843,156.2894679806969
844,156.64650733052912
845,156.9529081866777
846,157.12430195595638
847,157.2261150053843
848,157.54304016949564
849,157.80598902453806
850,157.8727216505437
851,157.97624415742862
852,158.14210754874162
853,158.24983529930086
854,158.2557119296815
855,158.29515094475195
856,158.6800662676326
857,158.80356579555615
858,159.07240200979055
859,159.11003996342998
860,159.2597010275087
861,159.49353513299792
862,159.60974849816336
863,159.63663560566093
864,159.73298354834446
865,159.9747445351729
866,160.03913734347336
867,160.15457187793476
868,160.1981490193386
869,160.3378335241999
870,160.42592709456449
871,160.51240898459733
872,160.62680095160994
873,160.68262071271485
874,160.817010915872
875,160.8934634588139
876,161.13696151201685
877,161.3319347150575
878,161.43248157755087
879,161.59319217057285
880,161.66157127126496
881,161.8032784249147
882,161.85343047168163
883,162.01812230696507
884,162.10722358632682
885,162.28334866487165
886,162.43293806305763
887,162.5594649289274
888,162.73209082970055
889,162.85595733810513
890,162.9388084149685
891,162.9794399387615
892,163.10127473676962
893,163.30089900261356
894,163.4348347423886
895,163.87140945344538
896,163.91628043119076
897,163.93895171438072
898,164.02737132336426
899,164.21399571457545
900,164.22553838834864
901,164.3198438952256
902,164.57305158356047
903,164.8973449473705
904,164.99227437601834
905,165.05919885267704
906,165.2762841687343
907,165.43732571296962
908,165.74012411879932
909,165.98420632885606
910,166.27176330443837
911,166.34706011674967
912,166.44818895677716
913,166.63895884888808
914,166.74446196770822
915,166.82305747523327
916,166.92281275849783
917,166.96741160175387
918,167.06998782142693
919,167.30240232228314
920,167.50503607603403
921,167.64990121137518
922,167.85575077656202
923,168.11332015686887
924,168.33811111777587
925,168.5605011791676
926,168.61599236685146
927,168.74059680480238
928,168.77405585410824
929,168.85588784950022
930,169.00171544255426
931,169.24973400163785
932,169.41532781701875
933,169.54534016158226
934,169.80931183128163
935,169.9496728136354
936,170.3039819437265
937,170.53797946106312
938,170.55787716983008
939,170.59578147122366
940,170.81327517164576
941,170.92239133489016
942,171.11827170563697
943,171.21800228616036
944,171.21800228616036
945,171.24029299915452
946,171.51611576203504
947,171.80755536258798
948,172.05339834889153
949,172.2802351131059
950,172.31126008063586
951,172.4410783076617
952,172.52958953954047
953,172.61031071907377
954,172.7950511135836
955,173.03552042294285
956,173.32507254347294
957,173.37786717034712
958,173.4309735931977
959,173.57194227218562
960,173.684449813056
961,173.78605491810356
962,173.9999639045615
963,174.0699724725706
964,174.1555073192296
965,174.26766148276045
966,174.447146568897
967,174.6731145050156
968,174.6902321710313
969,174.7848188118431
970,174.80856076050142
971,174.97885457767185
972,175.14643850751557
973,175.51007931116726
974,175.55579201898715
975,175.70200716587064
976,175.84933731444514
977,176.18077540817282
978,176.32431298250532
979,176.50829171321757
980,176.65826977196684
981,176.82330827987968
982,176.97698436867927
983,177.09199413881578
984,177.25195165720817
985,177.29614634990875
986,177.65724682162028
987,177.74073989837575
988,177.9608267533436
989,178.09921225212508
990,178.29076826892717
991,178.41912482398047
992,178.47810062039815
993,178.68787169668664
994,178.73125578667117
995,178.92078540801657
996,178.94023957065386
997,179.06978402771713
998,179.09982627174207
999,179.33795120572043
1000,179.67191218255536
1001,179.8672178889279
1002,180.23790800395307
1003,180.42141102366233
1004,180.57903791337185
1005,180.68031609089837
1006,180.87924991443532
1007,181.030341115127
1008,181.09959128400703
1009,181.16688960516268
1010,181.37223426810837
1011,181.77492649272796
1012,182.001237270653
1013,182.05748208241158
1014,182.12337817210317
1015,182.21992975738237
1016,182.45680323951595
1017,182.6811144410629
1018,182.87334038541655
1019,182.96658069700453
1020,182.9857749484159
1021,183.12841286664604
1022,183.38339614743597
1023,183.49049645219077
1024,183.53169610345697
1025,183.54146871489883
1026,183.61528959804025
1027,183.68349749709176
1028,183.75099934852608
1029,183.97279046034757
1030,184.22739161166345
1031,184.33820054385143
1032,184.48746016651998
1033,184.5143196129506
1034,184.7207849183065
1035,184.77952896256392
1036,184.77952896256392
1037,184.83656869825728
1038,184.89993218702267
1039,184.94444755440557
1040,185.14340096100238
1041,185.25490756145714
1042,185.3639423537924
1043,185.41256242006224
1044,185.50569718731936
1045,185.56998323090386
1046,185.74495677794488
1047,185.8793734409273
1048,185.89929448006816
1049,186.1515536068086
1050,186.19681075969785
1051,186.26748663209142
1052,186.31176719683359
1053,186.4361913960727
1054,186.48315205540197
1055,186.57783293497914
1056,186.57783293497917
1057,186.5826589124277
1058,186.64618117215912
1059,186.78029314884378
1060,186.84898081773076
1061,186.97200139808325
1062,187.24009872819715
1063,187.34236837909438
1064,187.4102568221212
1065,187.58470114920152
1066,187.67691589198267
1067,187.8781846730938
1068,187.8871499270265
1069,187.98733375027615
1070,188.0506672629983
1071,188.08516019710763
1072,188.13666696902962
1073,188.14302859459747
1074,188.24543393803407
1075,188.35551293831918
1076,188.43802560940986
1077,188.53710531232534
1078,188.55130578455368
1079,188.6849982672754
1080,188.78777270022835
1081,188.9930731541564
1082,189.18186924889264
1083,189.3486017036264
1084,189.48318860853152
1085,189.49302289926177
1086,189.55519436282694
1087,189.61772754749276
1088,189.6701294279459
1089,189.7991431904551
1090,189.91645968681928
1091,189.98725265728405
1092,190.04595785697097
1093,190.24315906403916
1094,190.460041686753
1095,190.460041686753
1096,190.52219248658503
1097,190.6668598563474
1098,190.81599792481217
1099,190.9347661748587
1100,190.9938059952214
1101,191.08100868239373
1102,191.27747782673333
1103,191.53208710966072
1104,191.620899149039
1105,191.71787276981985
1106,191.9306702318775
1107,191.98635013224398
1108,191.98635013224398
1109,192.07247358526735
1110,192.17601248938556
1111,192.17681381073467
1112,192.41248421352077
1113,192.59151194185506
1114,192.76164661669753
1115,192.78303139444515
1116,192.94755307060092
1117,192.94838752521832
1118,193.00715533879503
1119,193.15399509893172
1120,193.2619489212153
1121,193.3686268679266
1122,193.46214017301247
1123,193.60682808830546
1124,193.65081300937578
1125,193.656665599118
1126,193.7002195184695
1127,193.82322858952753
1128,193.99988144007307
1129,194.04648621753762
1130,194.07217641522925
1131,194.13960028631232
1132,194.15206615960938
1133,194.30494267710088
1134,194.34429827859634
1135,194.4333167934002
1136,194.5063410166892
1137,194.56541263415878
1138,194.6307429046722
1139,194.70918813438738
1140,194.8821739191519
1141,195.0337079787258
1142,195.13817073792057
1143,195.27590579616168
1144,195.59809687937977
1145,195.64321389049672
1146,195.68311255837096
1147,195.7265359662154
1148,195.81968215832813
1149,195.9235993593582
1150,195.97024500062872
1151,196.04490338523073
1152,196.09258299403956
1153,196.12947392886431
1154,196.2563994208426
1155,196.2895095326831
1156,196.31095862910095
1157,196.41959025974137
1158,196.52117053234764
1159,196.70734466563826
1160,196.8035181859906
1161,196.82350761493757
1162,196.88663455365756
1163,196.92610521599087
1164,196.92767018098954
1165,196.9438369135905
1166,197.1439963033308
1167,197.18541957518497
1168,197.30557198910427
1169,197.4556860459192
1170,197.71115196715203
1171,197.84190356646926
1172,197.86938373920447
1173,197.87058590989184
1174,197.95304025367994
1175,198.14585756560302
1176,198.27703596806884
1177,198.5250318377017
1178,198.64041932842247
1179,198.69495485508523
1180,198.75650205414203
1181,198.89728384082207
1182,199.18366154189673
1183,199.59390022569696
1184,199.65704798683618
1185,199.88732981640825
1186,200.02862847461603
1187,200.10498978341067
1188,200.16499545362421
1189,200.31121148989402
1190,200.31121148989402
1191,200.56811753403923
1192,200.6608799584608
1193,200.7877910016967
1194,201.04340926765218
1195,201.15692538960178
1196,201.16694334333772
1197,201.2788413775944
1198,201.4392059051784
1199,201.4932237451163
1200,201.7326088182382
1201,201.79861402313514
1202,201.8092553892858
1203,202.06791656469034
1204,202.26364853881563
1205,202.26364853881563
1206,202.28022041893286
1207,202.35577136629595
1208,202.43632771541897
1209,202.51612282628875
1210,202.6603287685834
1211,202.67330469631483
1212,202.71205975368775
1213,202.96030161466405
1214,203.01162440149145
1215,203.05613602517792
1216,203.0657284304571
1217,203.14471679031533
1218,203.21433269843368
1219,203.27572134497163
1220,203.38552234260285
1221,203.52972534669976
1222,203.60516228593596
1223,203.78614781430636
1224,203.85518305283554
1225,203.97318395443244
1226,204.2772561569262
1227,204.2900500717506
1228,204.55488836870785
1229,204.69684706491967
1230,204.87327823199917
1231,205.09347034962474
1232,205.26510323487983
1233,205.47809820301572
1234,205.53665308936382
1235,205.56663324287283
1236,205.68878840890633
1237,205.8650318292142
1238,205.89205084944106
1239,206.15903514946712
1240,206.2783009482272
1241,206.40516320218723
1242,206.57717293257502
1243,206.85583077368446
1244,207.05245959834383
1245,207.1335155639249
1246,207.41239190422576
1247,207.540738301305
1248,207.81324476098013
1249,207.91944674252036
1250,208.19611603477156
1251,208.2342091682257
1252,208.3853989031765
1253,208.3853989031765
1254,208.50578868537914
1255,208.51858859749527
1256,208.67996349587028
1257,208.75804443089297
1258,208.87384530487392
1259,208.9461459698859
1260,209.1259768493413
1261,209.29180020189497
1262,209.3686064628276
1263,209.45168249153494
1264,209.48515634559664
1265,209.70091122652974
1266,209.78688136720407
1267,209.84510660234483
1268,209.8771095227133
1269,209.96233710681196
1270,210.05212069807607
1271,210.11890242961294
1272,210.15246157263806
1273,210.24934769564842
1274,210.2930656290107
1275,210.33707032252323
1276,210.64056372465757
1277,210.66207401982984
1278,210.76276763615823
1279,210.90722271556783
1280,210.9342941473939
1281,211.00249049209734
1282,211.0105471785499
1283,211.06979285090665
1284,211.16392949631836
1285,211.274493145103
1286,211.45412394524791
1287,211.62452781588826
1288,211.6965836346999
1289,211.92669960120512
1290,212.04185544403535
1291,212.0680501124685
1292,212.11906121858647
1293,212.16837921548245
1294,212.25519603230742
1295,212.3328237991096
1296,212.50842198515562
1297,212.71600723180214
1298,212.80195164179796
1299,212.92666709202368
1300,212.97069163230276
1301,212.98623250198358
1302,213.18151747785564
1303,213.28760412912166
1304,213.4777282112337
1305,213.5091597412711
1306,213.62112812863137
1307,213.6765626509663
1308,213.8143626727082
1309,213.9388055084707
1310,213.99007110035328
1311,214.35262336289688
1312,214.48534189688652
1313,214.51967137383568
1314,214.58308825278687
1315,214.60683429370806
1316,214.63638600279523
1317,214.71058325744292
1318,214.74225305811495
1319,214.96329245211177
1320,214.9987766126072
1321,215.04630833062325
1322,215.21576649227617
1323,215.4525295978899
1324,215.4525295978899
1325,215.5221272333938
1326,215.60897358617163
1327,215.65072877026677
1328,215.66089209955985
1329,215.70898481783507
1330,215.85224261368603
1331,216.10613971867505
1332,216.38860544076655
1333,216.4495611254991
1334,216.4495611254991
1335,216.55616209160425
1336,216.6857560348198
1337,216.7803164137838
1338,216.8158651331134
1339,216.88905088774794
1340,217.0659227833117
1341,217.2608558562237
1342,217.45169853660974
1343,217.54679674556746
1344,217.68803457229365
1345,217.72219032709808
1346,217.8938632361012
1347,218.0221967697602
1348,218.04513698324644
1349,218.14344999100786
1350,218.2150087652245
1351,218.26400118345674
1352,218.32889000991221
1353,218.3663461459035
1354,218.40962878465479
1355,218.52443158414795
1356,218.61981733015097
1357,218.78641938947666
1358,218.83261230474196
1359,218.92938231502438
1360,219.10135603824816
1361,219.25634019905584
1362,219.3714344388871
1363,219.53314060027338
1364,219.59528223409052
1365,219.64194985565717
1366,219.66615294792854
1367,219.92393046265528
1368,220.0931119351752
1369,220.13233097408119
1370,220.34940278422795
1371,220.5739819103855
1372,220.67680868359827
1373,220.8703398477159
1374,220.92993599952075
1375,221.08573641518925
1376,221.1953937082323
1377,221.21909051709227
1378,221.35778864781167
1379,221.48705105838326
1380,221.6956198428139
1381,221.82632232284013
1382,221.9404926134776
1383,222.03059964406467
1384,222.14738755761533
1385,222.35253877088257
1386,222.53546308941773
1387,222.66291792169812
1388,222.75490946379722
1389,222.76994286324788
1390,222.84643396601592
1391,222.8570557398669
1392,222.9835940760122
1393,223.0493732864491
1394,223.24401827114747
1395,223.29229680099965
1396,223.43145748200337
1397,223.6360299277914
1398,223.70541297992787
1399,223.8825140627292
1400,223.94855702912486
1401,223.98705584092082
1402,224.04032600932797
1403,224.19199634426462
1404,224.44555338594236
1405,224.55243921774453
1406,224.69910438760408
1407,224.77732580751177
1408,225.07722155090005
1409,225.30323694919343
1410,225.49845477355348
1411,225.6184589910985
1412,225.81569876843105
1413,225.9499236315546
1414,226.13548385146677
1415,226.13548385146677
1416,226.23974645122675
1417,226.43607053797115
1418,226.43904687969976
1419,226.64061911336972
1420,226.6720116933765
1421,226.7548900698293
1422,226.86583410797647
1423,227.0437413824784
1424,227.0691235274825
1425,227.11682338464144
1426,227.2979949617717
1427,227.4440018605551
1428,227.55570882613307
1429,227.58117843959297
1430,227.6380167750114
1431,227.85573018327074
1432,228.01721252104707
1433,228.29667303923551
1434,228.40676608140808
1435,228.5392444506195
1436,228.74219055559806
1437,228.81877857563472
1438,228.99670275372887
1439,229.08660754009543
1440,229.19980511442492
1441,229.21848126767668
1442,229.24328603168357
1443,229.34363006891732
1444,229.49789766334092
1445,229.57539357736346
1446,229.68834360768756
1447,229.74052956056494
1448,229.9738633917787
1449,230.00520180458793
1450,230.17699311270326
1451,230.3350041329357
1452,230.5812562812378
1453,230.66802220085157
1454,230.79265347670622
1455,231.16464262757682
1456,231.209957637997
1457,231.26447984048423
1458,231.30292489684498
1459,231.39020507900773
1460,231.5432879774226
1461,231.84373986750205
1462,232.13837316211075
1463,232.36661574515242
1464,232.57179161890969
1465,232.6245681289817
1466,232.69535023432937
1467,232.8272085380733
1468,233.22751337843488
1469,233.4458198021262
1470,233.86206703325746
1471,233.93918831110417
1472,234.18140347149878
1473,234.2285965691513
1474,234.4628293516402
1475,234.52018676057074
1476,234.6700143258368
1477,234.88143001485454
1478,234.94962429560624
1479,234.96345875991364
1480,234.96345875991364
1481,235.0766617033815
1482,235.23276519586543
1483,235.36357879657743
1484,235.43056965359114
1485,235.5552724320633
1486,235.63739358487584
1487,235.72461254200766
1488,235.89614699963892
1489,235.898601385157
1490,235.9350626663789
1491,235.99566345142384
1492,236.21404255095953
1493,236.43897093456386
1494,236.46827043225161
1495,236.56244779321236
1496,236.70297878326733
1497,236.93667008376215
1498,237.01740365103993
1499,237.28197436376877
1500,237.40294458375678
1501,237.45131204075975
1502,237.45131204075975
1503,237.49350336898064
1504,237.75592639198095
1505,237.82053763832218
1506,237.95421292236514
1507,238.15393615768258
1508,238.29634986456273
1509,238.50959715769113
1510,238.61005835226698
1511,238.7102834291415
1512,238.85311182416027
1513,239.0104796750085
1514,239.0104796750085
1515,239.0588044629739
1516,239.09889082422745
1517,239.20081637999866
1518,239.21896587576256
1519,239.39325330908576
1520,239.42915835332792
1521,239.49042979491415
1522,239.54271140194942
1523,239.6817205606986
1524,239.74813155180496
1525,239.81460647001455
1526,239.957920077496
1527,240.08053699977168
1528,240.21664423901842
1529,240.27085332644907
1530,240.36199776252323
1531,240.52137727588985
1532,240.6757166035568
1533,240.98430195078726
1534,241.35744589797758
1535,241.37663384653894
1536,241.6630151570047
1537,241.67587593279814
1538,241.81449492959186
1539,241.87256837869472
1540,241.99791889673847
1541,242.21911406615595
1542,242.2898160088349
1543,242.4030309408955
1544,242.62406592116386
1545,242.6428716962859
1546,242.69050503835092
1547,242.86912736367898
1548,242.92449391839008
1549,243.15105895436068
1550,243.2386199571882
1551,243.42884939893034
1552,243.4560968087413
1553,243.45962813413993
1554,243.46210527250255
1555,243.53589180387772
1556,243.73876396820665
1557,243.7620250372223
1558,243.87727883734615
1559,243.89535440544432
1560,243.96873819019416
1561,244.0940159699666
1562,244.13066467311427
1563,244.27499593557891
1564,244.33500614350373
1565,244.552963617341
1566,244.59462719608328
1567,244.6993150176608
1568,244.9026162960673
1569,244.96779534238576
1570,245.0033125800216
1571,245.13624854998312
1572,245.29154062491335
1573,245.50816231917065
1574,245.56594527183097
1575,245.59873670816714
1576,245.71063946823557
1577,245.72198846750265
1578,245.72198846750263
1579,245.7797091582253
1580,245.90508186050238
1581,245.9524108117953
1582,245.9752865602095
1583,245.9752865602095
1584,246.07620736078258
1585,246.26234847785872
1586,246.39880290067822
1587,246.47680239843302
1588,246.54675969433669
1589,246.89335785403733
1590,247.00370786149946
1591,247.11421713338595
1592,247.168924005424
1593,247.25035664971045
1594,247.32523816660756
1595,247.63746574142573
1596,247.7082825134059
1597,247.7551521985734
1598,247.8066466270133
1599,247.84540693150475
1600,247.9766965011218
1601,248.2447210222296
1602,248.38121989400014
1603,248.44940819234517
1604,248.54215627585864
1605,248.54380672206153
1606,248.61984597432556
1607,248.82358861235608
1608,249.0650319830579
1609,249.1697536348076
1610,249.4224673803529
1611,249.5586643340843
1612,249.78212873064018
1613,249.94073888615284
1614,250.08858685287277
1615,250.1515937130012
1616,250.31885438158488
1617,250.37375375904563
1618,250.4533926949035
1619,250.54627008758433
1620,250.6788258727273
1621,250.79290916497789
1622,250.88225194542338
1623,251.06110115343213
1624,251.09697202179314
1625,251.16513053662075
1626,251.37225495579915
1627,251.5210514991712
1628,251.75048652520974
1629,251.78257256097373
1630,251.82264491855761
1631,252.0111305560519
1632,252.12039720446305
1633,252.2429292705684
1634,252.36319107637786
1635,252.41306532584684
1636,252.45683447497157
1637,252.6448238946744
1638,252.7843583360579
1639,252.9100875751799
1640,252.95583763512582
1641,253.02574996724138
1642,253.25867315634827
1643,253.42222976189896
1644,253.6365332303667
1645,253.8350994377701
1646,253.896486957633
1647,254.1586784483974
1648,254.32000903608483
1649,254.47749503283154
1650,254.5923696365498
1651,254.59254660629054
1652,254.61233605823563
1653,254.68996691034818
1654,254.79355893128704
1655,254.94384772523776
1656,255.03586867918762
1657,255.04772439061426
1658,255.11438317266916
1659,255.2998617648131
1660,255.30490408453338
1661,255.33595449097783
1662,255.43404439405822
1663,255.49608714800942
1664,255.5110621121808
1665,255.5418046439228
1666,255.60565485120773
1667,255.618070134424
1668,255.84166898145622
1669,256.1557906399849
1670,256.3583253564079
1671,256.4518500939833
1672,256.63622109243363
1673,256.9419378945827
1674,257.1007813562293
1675,257.1839282970785
1676,257.2367842055599
1677,257.4628134072072
1678,257.48748821626305
1679,257.61967750004106
1680,257.65683746285976
1681,257.84864480259887
1682,258.12390507467046
1683,258.2527484905592
1684,258.3691110589729
1685,258.4358146477939
1686,258.49303840046457
1687,258.5981766328511
1688,258.61592756919384
1689,258.88259124908
1690,258.9004613973487
1691,259.0556154924827
1692,259.11435733119004
1693,259.21443579061304
1694,259.33218586459105
1695,259.45660222241924
1696,259.6587168307388
1697,259.7792207619451
1698,259.8247407082177
1699,260.0546771172656
1700,260.15946467804406
1701,260.2595202532301
1702,260.39306065177647
1703,260.64826575815346
1704,260.77460120268677
1705,260.8071339158688
1706,261.0764411848809
1707,261.1759841465264
1708,261.24282861187027
1709,261.29295907704767
1710,261.54944275818286
1711,261.66599797618585
1712,261.85803319243314
1713,262.1227835362087
1714,262.2846381763592
1715,262.4291951632555
1716,262.4995292778943
1717,262.68180094804086
1718,262.7296587116259
1719,262.9136898549219
1720,263.0386679393127
1721,263.1591057722843
1722,263.26877429680195
1723,263.3617061065025
1724,263.5980116603109
1725,263.6392460851896
1726,263.7579140692433
1727,263.95099834807445
1728,264.00996452350597
1729,264.00996452350597
1730,264.0168810608631
1731,264.08037500042934
1732,264.1009081643255
1733,264.15574841442213
1734,264.2270258403308
1735,264.241066801188
1736,264.5110965829529
1737,264.53871620652137
1738,264.5842015354124
1739,264.6361477204758
1740,264.79503191651554
1741,264.8246807042351
1742,265.0700184452513
1743,265.1846565799933
1744,265.36533626169535
1745,265.4893137626537
1746,265.60819756289203
1747,265.8428969329445
1748,266.0006872686103
1749,266.1182895379765
1750,266.28572284724055
1751,266.3165069149136
1752,266.4343358641092
1753,266.49765293163557
1754,266.6755838928145
1755,266.7692421405106
1756,266.85573436287007
1757,267.07862347256014
1758,267.2075042426008
1759,267.32662630559093
1760,267.3599082207892
1761,267.49179538123315
1762,267.56978198688705
1763,267.6238537429371
1764,267.6256369771128
1765,267.7767302266308
1766,267.8626171804682
1767,267.887523187112
1768,267.9381245061372
1769,268.0236862603861
1770,268.18251110980634
1771,268.2946169515266
1772,268.4555660849589
1773,268.4749519887805
1774,268.7481664639967
1775,268.7973194983768
1776,268.948884493335
1777,268.9656174911405
1778,269.0213091988668
1779,269.0911646441893
1780,269.1204502180323
1781,269.1463707512145
1782,269.30714617115495
1783,269.3701304717696
1784,269.50963454327086
1785,269.59276181699136
1786,269.6949295082965
1787,269.7803044822371
1788,269.805406110298
1789,269.9630207771266
1790,269.9945812413304
1791,270.1395901024205
1792,270.3136598641123
1793,270.4803580756996
1794,270.499402020761
1795,270.5206920145838
1796,270.6714796624483
1797,270.9345569373055
1798,270.98284566576035
1799,271.14635608106
1800,271.4765764148609
1801,271.509397137746
1802,271.6608174448385
1803,271.830087687011
1804,272.0281700256413
1805,272.1835129237767
1806,272.2616907170004
1807,272.43421111937
1808,272.624784760532
1809,272.6589507297359
1810,272.7809963821219
1811,272.80442563080777
1812,272.98873265895867
1813,273.1566654762878
1814,273.2945935910407
1815,273.4871839244716
1816,273.65976944067546
1817,273.65976944067546
1818,273.7829835449126
1819,273.88894575822394
1820,274.01899079950033
1821,274.01899079950033
1822,274.1675140180214
1823,274.2896634986406
1824,274.2896634986406
1825,274.31738611676167
1826,274.47069169529334
1827,274.5336104386905
1828,274.70835111806116
1829,274.7650864529675
1830,274.8625874847402
1831,274.98476982970703
1832,275.07241116631405
1833,275.2700046691212
1834,275.38575223340615
1835,275.6024777750215
1836,275.63831442458377
1837,275.7430987481375
1838,275.9691489569633
1839,276.0854396540423
1840,276.2014516426605
1841,276.4042980508808
1842,276.5047954690689
1843,276.6635690376255
1844,276.7071917862732
1845,276.8170179911468
1846,276.9315878192231
1847,276.97220088419823
1848,277.0772956415285
1849,277.08742386392436
1850,277.10049641497045
1851,277.2573694153747
1852,277.4894689389631
1853,277.5068406858653
1854,277.66954071791395
1855,277.68361580118955
1856,277.7188540356907
1857,277.8084757203303
1858,277.85518419288485
1859,277.90374136321344
1860,278.1169549567416
1861,278.31051401042976
1862,278.3769095003012
1863,278.5166235423715
1864,278.6125545861485
1865,278.7519942734971
1866,278.89872566193424
1867,279.0111288712461
1868,279.4284839152341
1869,279.5812080992747
1870,279.656445226051
1871,279.711841407963
1872,279.9597847557296
1873,280.07447293626944
1874,280.23307630288554
1875,280.37163969317106
1876,280.41554763405657
1877,280.61020994512876
1878,280.82136161479986
1879,280.897881191244
1880,280.9576478578803
1881,281.1804269266014
1882,281.41458436986505
1883,281.5905609241514
1884,281.6425324443657
1885,281.7048287780129
1886,281.7916525527652
1887,281.95519376026505
1888,282.0723285362951
1889,282.1214668237877
1890,282.1863667847104
1891,282.39809769013704
1892,282.45216568253977
1893,282.65590653548463
1894,282.6711068147435
1895,282.78641745646723
1896,282.8447509473925
1897,282.9325867307954
1898,283.1187586462605
1899,283.13491822769913
1900,283.1517237239777
1901,283.24600198731673
1902,283.29101640996663
1903,283.29101640996663
1904,283.5197246143956
1905,283.7475714294218
1906,283.83829453990097
1907,284.02914820072294
1908,284.0310378240871
1909,284.1135764560156
1910,284.24946575917835
1911,284.3069146606675
1912,284.5246208429697
1913,284.57034229861154
1914,284.77771055509714
1915,284.8364306670462
1916,284.9242249553287
1917,285.10267711268807
1918,285.3734726897659
1919,285.62091732759785
1920,285.7584116356467
1921,285.88376368574274
1922,285.9213609109262
1923,286.04954625807596
1924,286.1900721541704
1925,286.24543716463666
1926,286.25890586031556
1927,286.30039507037395
1928,286.4813792519163
1929,286.58407758523197
1930,286.67808451235436
1931,286.80365680357164
1932,287.039789954044
1933,287.16929956509125
1934,287.3281856817519
1935,287.391095714791
1936,287.47075624537035
1937,287.5483639842797
1938,287.63273698208786
1939,287.68248524865004
1940,287.8879004262676
1941,287.93431285139263
1942,287.9793943156068
1943,288.0446452704307
1944,288.1614386666893
1945,288.28827480602155
1946,288.48798984534227
1947,288.5896621166498
1948,288.65500102200707
1949,288.7005190413533
1950,288.86549650664887
1951,288.87902427209576
1952,289.03595568497616
1953,289.11025697801466
1954,289.12134504601784
1955,289.18083099332705
1956,289.29724115184166
1957,289.44380516524916
1958,289.45620828601056
1959,289.66918975030205
1960,289.7715127911981
1961,289.9051960008573
1962,290.15001228894374
1963,290.3136583948255
1964,290.42154868748105
1965,290.61735205195305
1966,290.7088043017248
1967,290.9259292277155
1968,291.00605167546513
1969,291.2710816709636
1970,291.3582086654745
1971,291.4393902936801
1972,291.4568591951863
1973,291.516924916691
1974,291.61774245425164
1975,291.68824798908224
1976,291.7241215531098
1977,291.83697071606576
1978,291.91670411673135
1979,291.9698187439927
1980,292.1052656406341
1981,292.10771884779774
1982,292.1598029628582
1983,292.2492908538879
1984,292.2813573523978
1985,292.3158889743908
1986,292.4205721779728
1987,292.4521967589353
1988,292.47414040146197
1989,292.684569412313
1990,292.8222994857257
1991,292.92691164980477
1992,293.0313734925304
1993,293.1535854047587
1994,293.40454187557185
1995,293.5970142745758
1996,293.94133598939413
1997,294.04896043441636
1998,294.11501349297134
1999,294.1926640003646
2000,294.3032950562031
2001,294.41542991714783
2002,294.62862440951835
2003,294.77776230214465
2004,294.8389908227468
2005,294.97238369999394
2006,295.02503863111275
2007,295.1943900529459
2008,295.28583272249824
2009,295.4370357890015
2010,295.5628048175338
2011,295.6227353510389
2012,295.7173465666016
2013,295.79691445811073
2014,296.10815664430453
2015,296.1393003245697
2016,296.2443111211298
2017,296.424171870682
2018,296.5161781543146
2019,296.5891105915921
2020,296.7616230361134
2021,296.91555346355943
2022,296.9855406168079
2023,297.14438541236103
2024,297.3576425974479
2025,297.57319716942436
2026,297.73306780941516
2027,297.9661296642885
2028,298.01260510168106
2029,298.04884328588673
2030,298.0820712121675
2031,298.15076136301275
2032,298.2430542223471
2033,298.32132088263495
2034,298.4717522254816
2035,298.72404945269335
2036,298.7845429881464
2037,298.90750354742715
2038,299.08073968735005
2039,299.29773520901284
2040,299.41410310259334
2041,299.5172025326498
2042,299.81651155806725
2043,299.8960384360606
2044,300.04548535889853
2045,300.18911228077116
2046,300.5068529903689
2047,300.6442799049315


==> data/ada_mean_regret_gtype_clique_group_repeat_40_K_80.csv <==
,0
0,0.0
1,5.613743767181332
2,6.419854813947898
3,7.6304237017271275
4,7.736793475719466
5,8.12216034900494
6,8.36381865494499
7,8.84664225354263
8,9.170374892151905
9,9.269997374715974
10,9.362423211953022
11,9.610286484655642
12,9.674316249796869
13,9.845398229228772
14,10.146231159568249
15,10.430192550872047
16,10.691412778542695
17,10.812546456755943
18,10.893627924633341
19,11.129046411461507
20,11.296923092057682
21,11.701004642893565
22,11.999091910340143
23,12.302444969206178
24,12.415795115653044
25,12.799809682171503
26,13.119252445886996
27,13.5001959161761
28,13.788288135815256
29,13.97248467657534
30,14.231064241203333
31,14.536978517683693
32,14.602089397914181
33,14.64670596665982
34,14.825713097131858
35,15.204010144346176
36,15.341337249642018
37,15.718865682941228
38,15.783234892413208
39,16.144580237296708
40,16.241474838847616
41,16.701354689455673
42,16.93312732878301
43,17.123965599545965
44,17.513430832149886
45,17.691408379913092
46,18.017569859326983
47,18.172588919248078
48,18.290170593366803
49,18.56280890503209
50,18.69126279302614
51,19.042724854568
52,19.317467960191095
53,19.446569386917307
54,19.64297452854728
55,19.72985156868749
56,19.82915540293009
57,20.10838589497361
58,20.417526178453663
59,20.750779182776338
60,20.950851792243558
61,21.22422300184114
62,21.522515757284943
63,21.79629157802507
64,21.937409006755306
65,21.97749548866991
66,22.23209694438417
67,22.525675198458504
68,22.692469178898946
69,22.74529414794491
70,22.972966420709355
71,23.35949236854893
72,23.54574990929593
73,23.895177702812457
74,24.26140242851391
75,24.50234031371378
76,24.860204877011192
77,25.183178623852598
78,25.262098109616364
79,25.387508387171106
80,25.576473098940557
81,25.826342685651987
82,26.081511551154232
83,26.381692135700035
84,26.67847692477809
85,26.987320612267933
86,27.101511395081314
87,27.196745807348226
88,27.501927904255115
89,27.823333936475183
90,28.208812825804735
91,28.349401006882186
92,28.62083245113439
93,28.68379357969841
94,28.876009533721476
95,28.990477032996203
96,29.190775363825384
97,29.57478108419707
98,29.760716343503454
99,29.99459489731806
100,30.37650098040325
101,30.661683021425404
102,30.728369066533684
103,31.205365085242363
104,31.41195035800012
105,31.592444898310596
106,31.74920495040599
107,32.09865440875969
108,32.18676324368123
109,32.290862145905535
110,32.50148477650389
111,32.76300784497572
112,33.07487792807496
113,33.1579505567075
114,33.509278676741665
115,33.57103080977721
116,33.82865799227008
117,34.0933492223953
118,34.389252876250204
119,34.43826669233868
120,34.55914449241654
121,34.77037439548915
122,35.088092285740906
123,35.30264929002153
124,35.73958131752247
125,35.770132329400724
126,35.946374065131074
127,36.147899659127475
128,36.492248756898434
129,36.732911314201075
130,36.77996081156175
131,37.009157983023854
132,37.054109373096615
133,37.22208617781763
134,37.43888016488485
135,37.62801222431092
136,37.860290112675266
137,38.00343020699948
138,38.01606378703203
139,38.221082415477106
140,38.518815379205826
141,38.647966659153425
142,38.708902277142144
143,38.87490832615555
144,38.938561971282255
145,39.1331804275704
146,39.30847294586925
147,39.52344374664102
148,39.67678525599017
149,40.058392905654415
150,40.24408037070069
151,40.45062871104509
152,40.64869968865716
153,40.87265262442746
154,41.24823701483977
155,41.46000007440153
156,41.6052608454595
157,41.875940806312
158,42.12344649633275
159,42.46686160074414
160,42.6487150431128
161,42.84698970727931
162,43.044589058840316
163,43.208811144819734
164,43.277187654924084
165,43.43517240134055
166,43.54810123575882
167,43.736862156239084
168,43.97727963680372
169,44.10287818997039
170,44.36893118449673
171,44.56575145082201
172,44.85673625688349
173,45.020504486185345
174,45.30855778416695
175,45.42520293383987
176,45.67253507997041
177,46.052779455486544
178,46.09456821388904
179,46.28361328146367
180,46.46040115787606
181,46.69370295807215
182,46.77610244979214
183,46.85025706402485
184,46.88380111487295
185,46.9250217791852
186,47.168034404325425
187,47.30404748478257
188,47.53636231542081
189,47.72033221204923
190,48.09914745168231
191,48.289603355993506
192,48.663770793098166
193,49.03353929732596
194,49.13536380843543
195,49.27316340266323
196,49.54083415927509
197,49.71625011214727
198,49.98822252097567
199,50.3862901356608
200,50.472565744767714
201,50.614891769355225
202,51.08850074783042
203,51.39702044093085
204,51.5078967186563
205,51.69579107447122
206,52.12895815226121
207,52.258136880101766
208,52.373469236796325
209,52.483145575562276
210,52.847449130954445
211,52.99864012130216
212,53.18479196935499
213,53.34038689726791
214,53.677068861620754
215,53.877012265480445
216,53.9448686612868
217,54.14797298376527
218,54.350024282634706
219,54.49482376129724
220,54.82791712681227
221,55.06182959105364
222,55.608954738636136
223,55.813862135879674
224,55.941807235112755
225,56.41666021300823
226,56.47229409643286
227,56.806658695429135
228,56.98288601231028
229,57.311883807496244
230,57.54037802520486
231,57.68614326961197
232,57.78015536828981
233,58.0653852795996
234,58.07497875147313
235,58.189619534867326
236,58.42656123231484
237,58.478829690500355
238,58.67337491641948
239,58.7581612111268
240,58.80677748825407
241,59.07058990688927
242,59.31688381984718
243,59.399445084151054
244,59.74260324306455
245,59.925155991346685
246,59.98294692007115
247,60.29506778100271
248,60.33162288569493
249,60.63780737854229
250,60.88080074926042
251,61.00187662788185
252,61.16037447571553
253,61.21887915942712
254,61.43135829973594
255,61.71966553100275
256,61.878040957196696
257,62.07212408941491
258,62.32242468932064
259,62.63904893394506
260,62.750338343320934
261,63.01113880458212
262,63.12290744197187
263,63.224172627733026
264,63.30662400871537
265,63.389817535211975
266,63.74740226423545
267,64.05005034793956
268,64.27748147439138
269,64.5227282424789
270,64.58474210222704
271,64.79849809571839
272,64.95939391203493
273,65.1684741523819
274,65.32122726839535
275,65.49933034991886
276,65.64155399818137
277,65.84717507915137
278,66.06410464610049
279,66.33592610507027
280,66.51718060796445
281,66.74066446652927
282,66.97354208322551
283,67.10628995324632
284,67.35739100107412
285,67.48233535735392
286,67.87331033783182
287,68.17359266303927
288,68.46917687129394
289,68.74838144299103
290,68.87191976451238
291,69.0124256505754
292,69.19920217373141
293,69.27165789861738
294,69.311989918374
295,69.48169590114436
296,69.75105388942663
297,70.08537790024512
298,70.19345231477482
299,70.21423582858813
300,70.38699145175957
301,70.42237097535111
302,70.53443383649518
303,70.67558439995487
304,70.87167087772023
305,70.90765087431907
306,71.36776790039542
307,71.69169854342111
308,71.96287647982057
309,72.10909414072063
310,72.2538926633308
311,72.4012390663662
312,72.5111710941219
313,72.59532932130446
314,72.77224945144279
315,73.07771342772075
316,73.19402177961061
317,73.33539340217429
318,73.44550652993539
319,73.81170089422147
320,74.03267115740783
321,74.21397855609078
322,74.4246790202753
323,74.70097823708977
324,74.7546415821669
325,74.99543317928266
326,75.176340472086
327,75.34763743398531
328,75.5906462706267
329,75.69254520864075
330,75.85848475213788
331,76.1020632423032
332,76.1893620748082
333,76.41842897773904
334,76.46136241205885
335,76.52226546000621
336,76.65452368169984
337,76.92436485562459
338,77.05296346971342
339,77.10562461951596
340,77.29706552808123
341,77.40181595838747
342,77.48364698869392
343,77.68274632508925
344,77.7541955523274
345,78.0996723684988
346,78.15369112398245
347,78.25587277137798
348,78.46681133800648
349,78.77348337698348
350,78.96373306565434
351,79.03134459122758
352,79.15727716403897
353,79.49124813413144
354,79.66603961464959
355,79.83037276041274
356,80.1080034630768
357,80.20929355325951
358,80.31336769834333
359,80.44896104632208
360,80.51917216066693
361,80.65862662000397
362,80.90854149192009
363,81.1034717549019
364,81.22987457664814
365,81.29115308581726
366,81.31070970691287
367,81.52681929387823
368,81.66565333001232
369,81.90258925246454
370,82.08040969283252
371,82.30196402684489
372,82.41736987546129
373,82.78457083581182
374,83.24517631838489
375,83.28320614114094
376,83.49106740840367
377,83.67449481170003
378,83.86710462068986
379,84.1020495676149
380,84.31602781385327
381,84.35860475714331
382,84.73131263874171
383,84.86620117368565
384,84.98907105110035
385,85.2418850159891
386,85.39850125356675
387,85.84910908361651
388,86.10306671215889
389,86.2394721142822
390,86.47885525033082
391,86.59555400570243
392,86.64065679850236
393,86.94239814267061
394,87.08595300334623
395,87.17489478134239
396,87.42521947319203
397,87.59721617866919
398,87.78638606997417
399,88.05985476588128
400,88.1202557841668
401,88.28648705115003
402,88.42058141532928
403,88.74852163291374
404,88.88671271873834
405,89.14316330789764
406,89.20172331382594
407,89.30272662793682
408,89.58519076308362
409,89.72865169278688
410,89.87991724303421
411,90.12133712703286
412,90.26988414510461
413,90.40286477975066
414,90.5353139152605
415,90.66872987594103
416,90.78754937198165
417,90.83118707420557
418,90.87654595787299
419,91.04720446027007
420,91.20517239037176
421,91.28811675716491
422,91.44514049579658
423,91.4727860909255
424,91.57843872848937
425,91.74678695793949
426,92.08601206963036
427,92.44364578146312
428,92.75480561108505
429,92.98174879715106
430,93.11453181445835
431,93.23540976771591
432,93.47705937748547
433,93.65192426173468
434,93.90043682128008
435,94.10730772109721
436,94.19094549424653
437,94.51784804147765
438,94.6094209250673
439,94.94008347952554
440,95.06799045765918
441,95.23009122272947
442,95.53476499435249
443,95.86785991159853
444,96.08166682497134
445,96.12665596547187
446,96.34095759499421
447,96.59512794490338
448,96.6832566200799
449,96.87126216482908
450,96.9373432238044
451,97.05802994642582
452,97.2285305757969
453,97.33761905210419
454,97.47362573562765
455,97.66977322530032
456,97.77694748226602
457,97.87740725991061
458,98.06687909701286
459,98.30518364213115
460,98.4396254173936
461,98.54978580785347
462,98.62117408051749
463,98.85105423150787
464,99.18343009692711
465,99.34632823411759
466,99.48174970080733
467,99.61297082633601
468,99.73830084135554
469,100.24028622183577
470,100.43345972935798
471,100.63583690705698
472,100.74527121453504
473,100.95756662625726
474,101.09056174633186
475,101.28156318456294
476,101.41236697428283
477,101.62171216444645
478,101.75610912154245
479,101.94036527502668
480,102.20043833187644
481,102.2657964737967
482,102.3004420666177
483,102.40972434047276
484,102.78616015041322
485,102.9023720991034
486,102.94333357512964
487,103.07048194181554
488,103.33014007139009
489,103.58691672809323
490,103.7090002469109
491,103.84249575604613
492,103.95355739035043
493,104.02786643293953
494,104.14421727098747
495,104.46466248932354
496,104.68205510642488
497,104.87565337987056
498,105.02607882707221
499,105.33851012378439
500,105.51450363625217
501,105.72249833284555
502,105.9656173510514
503,106.06279980146421
504,106.1667140425566
505,106.25549361558562
506,106.42613575506348
507,106.55337831616103
508,106.75151130692336
509,106.92326823177544
510,107.33028379752906
511,107.43171273270528
512,107.57223803341988
513,107.64033225914378
514,107.80288959754932
515,107.97466205618298
516,108.01643160858566
517,108.12206565293744
518,108.2032760357702
519,108.3179858398762
520,108.52720582305749
521,108.88659421742798
522,109.06531774635991
523,109.19283855068632
524,109.34728647594018
525,109.36044492983117
526,109.64010968547503
527,109.94282492673685
528,110.17194487682582
529,110.24568752250093
530,110.4426776481151
531,110.56589307656182
532,110.59553022184056
533,110.76006868257397
534,110.93646552104573
535,111.1515910470417
536,111.22575674574082
537,111.29941794705671
538,111.34496207258587
539,111.5083473876537
540,111.77662559777298
541,111.88939899928614
542,112.09998850042848
543,112.30165940437742
544,112.38464585307739
545,112.51624828955619
546,112.56918590071504
547,112.65660611575474
548,112.77069045699871
549,112.9046139546949
550,112.97039102202791
551,113.10613816108689
552,113.22291424204866
553,113.27672495085758
554,113.64858605547397
555,113.82221285254539
556,114.01295484559095
557,114.1366751467657
558,114.25853452932742
559,114.35114471011953
560,114.45387243280334
561,114.58855417527498
562,114.68330520732597
563,114.8257834494328
564,115.0063170761945
565,115.15809650213069
566,115.26575075178657
567,115.40191964694922
568,115.60847531502013
569,115.7731066873071
570,115.84030572257844
571,115.97391836323705
572,116.06679319537261
573,116.20334336491933
574,116.29954303026042
575,116.43566881986945
576,116.54971435449902
577,116.70602318872234
578,116.88447828805366
579,117.08933430589052
580,117.30918896233723
581,117.3857035119479
582,117.64137984327833
583,117.69755971944281
584,117.80033019762489
585,118.05096595735002
586,118.33189177691095
587,118.54731946709823
588,118.62264850995568
589,118.8212865461501
590,119.08240397577488
591,119.32971499843993
592,119.37918770978929
593,119.52946200168621
594,119.54977512070893
595,119.69221539828331
596,119.7842270285021
597,119.9058047002865
598,120.0213103355629
599,120.17709343437892
600,120.57775521459428
601,120.77815634552103
602,120.83520782134883
603,120.92010665650514
604,121.0157608033362
605,121.21133142156478
606,121.48446596565441
607,121.51580647064641
608,121.62963995190474
609,121.90567008327885
610,122.07577184099935
611,122.16092117624842
612,122.21587961318558
613,122.2523739281446
614,122.45487191788763
615,122.48858717372669
616,122.51645994711825
617,122.79006575113492
618,122.98112541240266
619,123.08359850135614
620,123.24485629141898
621,123.62189219312943
622,123.7015681428248
623,123.8086478179788
624,123.89805417563988
625,124.13945264160505
626,124.4326853394349
627,124.54545272961505
628,124.77027540613263
629,124.97537612838968
630,125.12457170360169
631,125.28922744499562
632,125.37474540798932
633,125.52912769845605
634,125.69972811222321
635,125.77818092901559
636,125.8230112486722
637,126.03020694786775
638,126.28575775821726
639,126.33938491279999
640,126.57488818644758
641,126.6760488133418
642,126.73572347594977
643,126.80219540032206
644,126.91882716900929
645,127.11687189906306
646,127.23545375541366
647,127.327608836322
648,127.48622355170419
649,127.60888143117681
650,127.60888143117681
651,127.68428714033709
652,127.84252444550813
653,128.0553215699673
654,128.1983169997407
655,128.2171748266284
656,128.48491648541668
657,128.7517856292888
658,128.9012118551372
659,129.0801780754103
660,129.25258846046023
661,129.28006329328912
662,129.43320078376166
663,129.62086900991997
664,129.71880488334324
665,130.08336540418648
666,130.17654927045407
667,130.27905147309286
668,130.68975397222854
669,130.7430527528533
670,130.92653343177307
671,131.10354740495498
672,131.1249836956709
673,131.2871625154594
674,131.32826275142972
675,131.43499568108243
676,131.7675770555256
677,131.92399702672546
678,132.08573870178967
679,132.24054399641994
680,132.4749685039676
681,132.8023833437863
682,132.8033060250023
683,132.92382557702595
684,133.20021652704662
685,133.2027113076789
686,133.51631305864407
687,133.6709215101757
688,133.8145629602527
689,133.9583810013704
690,134.25681158268972
691,134.61652566264524
692,134.71638280836828
693,134.98357462348062
694,135.24282191252829
695,135.40120952672288
696,135.4788205931556
697,135.64319795046717
698,135.7292032510607
699,135.74703477722628
700,136.00971240690802
701,136.21706675060253
702,136.35051425697628
703,136.48110021900172
704,136.59724743923135
705,136.71985623969192
706,136.92055193370703
707,137.0842518135967
708,137.20332402976072
709,137.2593489920848
710,137.51896785667589
711,137.53998019498655
712,137.73828899058054
713,137.90639520842737
714,138.06375495533973
715,138.19248891577433
716,138.27860479603288
717,138.5833059295191
718,138.84267732044148
719,138.93046877098698
720,138.9886186043035
721,139.0249200832746
722,139.1640305908751
723,139.3538790268246
724,139.37833146991903
725,139.4832428120194
726,139.5467822891773
727,139.6150608765116
728,139.69457401297777
729,139.8833969273679
730,140.06129476248012
731,140.1877703631772
732,140.21859580810724
733,140.3413087705174
734,140.41972546021975
735,140.60207592852515
736,140.69576141824473
737,140.8792417659908
738,141.06828692168733
739,141.08753153426306
740,141.1817824619164
741,141.39450220711663
742,141.52365625373653
743,141.82916701437946
744,141.92170124202835
745,142.05537270891585
746,142.12899342714553
747,142.2533776613663
748,142.39949895536645
749,142.42328832863333
750,142.53337341380268
751,142.5961791866552
752,142.73057695373885
753,142.92309752218264
754,143.02949475599715
755,143.08736249535752
756,143.20925368715945
757,143.39192286684582
758,143.44899933412054
759,143.49220639674857
760,143.66370496860847
761,143.92765510316897
762,144.17767607163154
763,144.33172594844729
764,144.610059001842
765,144.73067059477503
766,144.78435833335305
767,144.89302279291013
768,145.14381691042385
769,145.36624527588333
770,145.62524701488982
771,145.70956966878109
772,145.77567122713256
773,145.86228508173846
774,146.12137473379536
775,146.2159021946315
776,146.26849636035394
777,146.3448474201561
778,146.6541461595396
779,146.74615687957902
780,146.89102109566835
781,146.98342375968213
782,147.1312851293495
783,147.17234566697454
784,147.206026166715
785,147.3790123620084
786,147.53278372546802
787,147.63855093363858
788,147.80054880271814
789,147.86748025743188
790,147.92777739601587
791,148.19909096755933
792,148.34863798305915
793,148.5531719698816
794,148.73055909067836
795,148.9646045397024
796,149.30861549563204
797,149.40014351939436
798,149.5354544376835
799,149.75246517662245
800,149.9449159577897
801,150.02010041822786
802,150.05936876103598
803,150.31212348682558
804,150.4309732868988
805,150.65941052134605
806,150.85555060522992
807,151.0854795129239
808,151.17390974736892
809,151.39998371092574
810,151.69044823551613
811,151.7837073819033
812,151.8916410975633
813,152.06367391291747
814,152.0744692830267
815,152.34497945687832
816,152.44309387003563
817,152.5145718528938
818,152.64848093817017
819,152.96961854227007
820,153.0673102108764
821,153.2676546306998
822,153.40445219933832
823,153.61908267618148
824,153.68209502659494
825,153.90287078073393
826,153.98005892974356
827,154.24756815406337
828,154.33431118426807
829,154.36724023507819
830,154.46629993781963
831,154.66586364545762
832,154.8414131001737
833,155.01707800668376
834,155.2278109393729
835,155.37480378311312
836,155.64222838862037
837,155.7638905718922
838,155.85647429198156
839,155.9985485234356
840,156.04141466118816
841,156.1472808563703
842,156.2767151451189
843,156.53759265464237
844,156.80790057716882
845,156.96637355222782
846,157.25992786901287
847,157.36211545952295
848,157.51292426010858
849,157.72598249698794
850,157.7953986180423
851,157.93927286271145
852,158.03638256651976
853,158.33690336831202
854,158.49156855434325
855,158.62743115215386
856,158.67068809624124
857,158.83235804168325
858,159.18584869611206
859,159.28235669195635
860,159.39607182625141
861,159.77936905404215
862,159.91619983981016
863,160.19900380152208
864,160.36849164634705
865,160.4872947136775
866,160.70720201629254
867,160.93328623770984
868,161.04832033133954
869,161.1847168240364
870,161.33473900323082
871,161.43390920144435
872,161.60582995395322
873,161.7863535471017
874,161.99460430429212
875,162.14856649868068
876,162.2105199703244
877,162.37031961051483
878,162.64826191663946
879,162.7572625896907
880,162.97876828260723
881,163.27286451248196
882,163.33481226733528
883,163.56811421542284
884,163.69437002474018
885,163.74134563773063
886,163.7930569825332
887,163.90895817167635
888,164.22931802282193
889,164.38320290594243
890,164.44000220049293
891,164.5688068309949
892,164.76337104066272
893,164.9086925574866
894,165.05726663724224
895,165.37447979732212
896,165.42171415617776
897,165.62949148396893
898,165.7256207104155
899,165.80629060364683
900,166.08217139124343
901,166.17074938362435
902,166.3503797286489
903,166.42568194876597
904,166.526034968734
905,166.58933239051538
906,166.760860841138
907,166.99383889306714
908,167.07748959164718
909,167.14486349717635
910,167.2504929461195
911,167.3903176121875
912,167.43869424303048
913,167.5810418900815
914,167.66464915294355
915,167.73933473307218
916,167.90429348689025
917,167.997101977082
918,168.08472045919748
919,168.23461190216656
920,168.3867200016531
921,168.62958776753848
922,168.87053399465626
923,169.0271460819635
924,169.16482093146072
925,169.26439122646798
926,169.3286013935693
927,169.5532561308591
928,169.57226285343086
929,169.6908279898051
930,169.87241438763462
931,169.95119052460467
932,170.25838122286126
933,170.49987262837388
934,170.5835159152939
935,170.6371195643473
936,170.8624298739055
937,171.02176628750502
938,171.16263893189856
939,171.2461393393318
940,171.43031225381787
941,171.59214704938535
942,171.65189793252912
943,171.81046772126268
944,171.96018517465836
945,172.17198772797263
946,172.2099605610712
947,172.37169530094556
948,172.41635395829735
949,172.47792261720014
950,172.55853448666488
951,172.67204063253462
952,172.79688784688997
953,172.94950043425948
954,173.03186084991017
955,173.15121501479825
956,173.23963812814037
957,173.34540344823012
958,173.3958055505797
959,173.52988406993228
960,173.74876984563716
961,173.76440735188152
962,173.8541439602888
963,174.00859418922474
964,174.16266653013315
965,174.25101387504654
966,174.3456877671021
967,174.39503087291993
968,174.559550533827
969,174.60004252139694
970,174.63230458678402
971,174.7558024947257
972,174.82206750861968
973,174.9394119438202
974,175.13306860659142
975,175.3055192811973
976,175.38660870246514
977,175.48652824401265
978,175.58079413925537
979,175.7578765304507
980,175.81615793918635
981,175.9243563144999
982,176.14996508457276
983,176.35826102651498
984,176.37998168480743
985,176.56432683388152
986,176.76124428229633
987,176.83223385717602
988,177.0241105011708
989,177.2067499733702
990,177.21715869393148
991,177.42268700409832
992,177.6594309744727
993,177.67711105558865
994,177.7425929764322
995,177.7691210098265
996,177.87730233074936
997,177.97441064882423
998,178.13589768874772
999,178.4643673215166
1000,178.63310732767584
1001,178.76380849135938
1002,178.9129834509342
1003,179.01558869272498
1004,179.12327164369952
1005,179.16253046310038
1006,179.27323838215707
1007,179.27323838215707
1008,179.45312026686392
1009,179.48689828057323
1010,179.5945494001706
1011,179.80627020242184
1012,180.034164514089
1013,180.072199561031
1014,180.13372501927637
1015,180.46946927673662
1016,180.53625290440772
1017,180.6435450716841
1018,180.77163377773022
1019,180.87618561636518
1020,181.00905118494308
1021,181.13198798997263
1022,181.51406113695293
1023,181.5491642114791
1024,181.74032586347363
1025,181.75392916308974
1026,181.90139658513417
1027,182.046855760164
1028,182.06712876140628
1029,182.36518626722582
1030,182.50228328247618
1031,182.62290804171306
1032,182.74417129330223
1033,182.7893568152974
1034,182.87195601794363
1035,182.92011290320207
1036,182.93502567331888
1037,182.96014646029917
1038,183.0131404052808
1039,183.1710432891934
1040,183.2709612101289
1041,183.40160647658064
1042,183.69880484991495
1043,183.88645399988735
1044,184.0095939731122
1045,184.20433942928258
1046,184.29533881868431
1047,184.50836733157755
1048,184.57378140887846
1049,184.69820619333888
1050,184.7442150357999
1051,184.82231426258969
1052,184.9465110760617
1053,185.31864175209523
1054,185.5897582444178
1055,185.76356590913468
1056,185.8297976755478
1057,185.97931684464388
1058,186.09447089143936
1059,186.1681808552284
1060,186.30706299101138
1061,186.3845272259391
1062,186.56954832951467
1063,186.67442392796116
1064,186.7445959991151
1065,186.75843791138928
1066,186.77722585591286
1067,187.0235566795703
1068,187.25838142571124
1069,187.2911776410133
1070,187.34180093799787
1071,187.49204712539296
1072,187.6916020487961
1073,187.76460216710086
1074,187.87135777617294
1075,187.9380701798887
1076,188.02644702923953
1077,188.0458027354772
1078,188.12243286897262
1079,188.25024917860003
1080,188.3352869896398
1081,188.39018306971894
1082,188.44113739371429
1083,188.62038458270473
1084,188.65957941796006
1085,188.7247726915221
1086,188.91947059434554
1087,188.97545387626593
1088,189.0239205178926
1089,189.13570365876544
1090,189.21190671096093
1091,189.27498281488315
1092,189.43786306847304
1093,189.5937105853169
1094,189.71640549678125
1095,189.7795653502953
1096,189.899533916569
1097,190.2893835822245
1098,190.3412664010468
1099,190.470527639994
1100,190.55539923061326
1101,190.59577407352697
1102,190.79584351909335
1103,190.88803074295168
1104,190.93830531580863
1105,191.00895353233062
1106,191.05545224629944
1107,191.30977951285996
1108,191.6382641343655
1109,191.78735379084156
1110,191.9027214892234
1111,191.99787911145313
1112,192.12336667782085
1113,192.25480122595616
1114,192.45076016869132
1115,192.58406910608895
1116,192.63930598128593
1117,192.67386312310612
1118,192.71111948121523
1119,192.75672888867004
1120,192.93522280374174
1121,193.0977594098677
1122,193.23296236589505
1123,193.40951298338308
1124,193.57212450231015
1125,193.69581318649531
1126,193.76523688027424
1127,193.85426084542945
1128,194.07724646202672
1129,194.28406129242143
1130,194.3915288748871
1131,194.47120640660816
1132,194.47957811754958
1133,194.55155571590376
1134,194.57118096131194
1135,194.67997451609403
1136,194.83390271471944
1137,194.8882204234406
1138,194.8930834957063
1139,194.9550244160928
1140,195.19425741524051
1141,195.24563731535423
1142,195.37282735792664
1143,195.41624252014375
1144,195.53447549055198
1145,195.56029927706055
1146,195.7502447666846
1147,195.81903976450306
1148,195.85227272822996
1149,195.9860649287568
1150,196.0027250246369
1151,196.0758887159416
1152,196.38149813887645
1153,196.47564889044162
1154,196.53026091754023
1155,196.58999041315118
1156,196.6745767671253
1157,196.80645546855894
1158,196.86954894941834
1159,196.994428448775
1160,197.08105841433516
1161,197.0961338085898
1162,197.234664222292
1163,197.27707010696068
1164,197.4160813145721
1165,197.57739627901523
1166,197.58399381685345
1167,197.58399381685345
1168,197.73212740851974
1169,197.88085546701942
1170,197.97591980624608
1171,198.08744451333996
1172,198.19065998258867
1173,198.29848386246707
1174,198.3442378536188
1175,198.50318362527867
1176,198.5958641829176
1177,198.73478935086214
1178,198.7990532262352
1179,198.9218855970788
1180,198.93911977821165
1181,199.1937422841393
1182,199.29046105832646
1183,199.40932619800645
1184,199.50236274418813
1185,199.53375887363342
1186,199.64168102428783
1187,199.681969125877
1188,199.78115679216512
1189,199.96507771240326
1190,200.0939757298142
1191,200.13925020475804
1192,200.15858745236613
1193,200.22971516750704
1194,200.3226852291785
1195,200.43229086253572
1196,200.53142436196865
1197,200.63151745872716
1198,200.91209547300738
1199,201.3084608501988
1200,201.3247041318548
1201,201.3431515564117
1202,201.4071304669873
1203,201.45236148540886
1204,201.46164126721482
1205,201.64577030289115
1206,201.821268962077
1207,201.8773618307205
1208,201.97150188981146
1209,202.10832093822341
1210,202.13411156458272
1211,202.16917617441533
1212,202.3811303765654
1213,202.41375607182766
1214,202.57864479750475
1215,202.64622007700243
1216,202.68487583027417
1217,202.7270175912355
1218,202.75840067799146
1219,202.9468632510818
1220,203.14154148755244
1221,203.15403839922982
1222,203.20564104500482
1223,203.3029157811364
1224,203.41998298373218
1225,203.48535498726568
1226,203.51030488617658
1227,203.70619744219536
1228,203.84741679306535
1229,203.91195497543129
1230,203.9239421269454
1231,204.0038640747096
1232,204.07759744553977
1233,204.1440206209201
1234,204.2192304036429
1235,204.26953604769636
1236,204.50567174760914
1237,204.61508756775507
1238,204.65501805272524
1239,204.78127426063398
1240,204.85417699344512
1241,204.90793618432627
1242,204.92815256007663
1243,204.97778020541872
1244,205.01848750671184
1245,205.19500030394548
1246,205.20521766087455
1247,205.24041660452562
1248,205.27261898181328
1249,205.38257775512596
1250,205.64177502024887
1251,205.71876007113505
1252,205.7777876189654
1253,205.8578647840399
1254,205.96194261629142
1255,206.08251658459054
1256,206.16832464595024
1257,206.2841671337056
1258,206.30308163343142
1259,206.5848279887126
1260,206.62382767829598
1261,206.88023524838064
1262,207.01039800190966
1263,207.12278012216188
1264,207.13105113141054
1265,207.2735239680879
1266,207.33073683781086
1267,207.40128589922082
1268,207.5899147568201
1269,207.80421275489033
1270,207.93549231268716
1271,208.03081464499942
1272,208.10581494234725
1273,208.1752021721731
1274,208.26815498196365
1275,208.49544638473586
1276,208.66129162716305
1277,208.82545737188798
1278,208.8862188144413
1279,208.9343214874062
1280,209.05426908317173
1281,209.1505009550903
1282,209.15460022677993
1283,209.16366938772435
1284,209.31992099443082
1285,209.62432830779227
1286,209.67435786630193
1287,209.7354536480719
1288,209.8557640042985
1289,210.12182732283978
1290,210.18479749654665
1291,210.4611112140122
1292,210.4688990143972
1293,210.69187289824066
1294,210.69187289824066
1295,210.88814057268297
1296,210.89256404554308
1297,210.98533733075269
1298,211.02850964025606
1299,211.0701491707256
1300,211.31265282079667
1301,211.38080919941945
1302,211.67861832518534
1303,211.734418111827
1304,211.85342844271568
1305,212.04026489535926
1306,212.2019139713138
1307,212.2457121951956
1308,212.3201130337648
1309,212.39727859485757
1310,212.51037639185657
1311,212.72769090061917
1312,212.76865309007775
1313,212.81911814477795
1314,212.93639293290852
1315,213.12250434167908
1316,213.37472493064462
1317,213.52842968775093
1318,213.53860352783454
1319,213.81637047589817
1320,213.8772122293687
1321,214.03821689028285
1322,214.19003653827218
1323,214.4032995918958
1324,214.51435592318344
1325,214.60527528618258
1326,214.62696711942354
1327,214.6423881507544
1328,214.69588550594375
1329,214.69590789070162
1330,214.76797487404997
1331,214.90966910691003
1332,215.12031944967435
1333,215.20403373629952
1334,215.29172363150892
1335,215.37880318002786
1336,215.50122760138737
1337,215.7740826338952
1338,215.78855768487233
1339,215.97730084315754
1340,216.22195570791823
1341,216.30250113019784
1342,216.41180124091957
1343,216.48391314209766
1344,216.64092689259527
1345,216.7733748802957
1346,216.85377974029385
1347,217.07068739431276
1348,217.09744362476286
1349,217.12603429495985
1350,217.2204836577659
1351,217.4066219883611
1352,217.4805081744796
1353,217.54713041823175
1354,217.57007708386467
1355,217.66235858427876
1356,217.8133837454903
1357,218.0252575426238
1358,218.07052032225357
1359,218.23387976551226
1360,218.23387976551226
1361,218.26172709043186
1362,218.38606298067734
1363,218.63647023895732
1364,218.68560939269395
1365,218.83605237515607
1366,219.00332621710112
1367,219.06689142210888
1368,219.1008770889925
1369,219.36163944332853
1370,219.41352693850862
1371,219.6294377059945
1372,219.95105592789673
1373,220.26635665660814
1374,220.36475085838183
1375,220.43158657484682
1376,220.5427781091421
1377,220.69696325506257
1378,220.8614459342365
1379,220.89396026091345
1380,220.98696792046184
1381,221.11737926388514
1382,221.28830502881092
1383,221.29019122652244
1384,221.41229876416045
1385,221.58707820070987
1386,221.58848880472868
1387,221.6868448011287
1388,221.73311675839423
1389,221.7909865776458
1390,222.0190153838298
1391,222.0551716216756
1392,222.066649662643
1393,222.16250786175132
1394,222.24206400543
1395,222.4243243251446
1396,222.42516164593835
1397,222.46193082822293
1398,222.5667903597624
1399,222.66588257796246
1400,222.84919084976042
1401,222.97520538020058
1402,223.11202441519634
1403,223.25213879996983
1404,223.31833940616607
1405,223.44694766753392
1406,223.60335995175598
1407,223.72964796730326
1408,223.8227849473811
1409,224.12885150150836
1410,224.14160004767467
1411,224.56180520345657
1412,224.66119089409335
1413,224.75652366331036
1414,224.75652366331036
1415,224.82030929038007
1416,224.97996954260321
1417,225.0246825838422
1418,225.04272544927886
1419,225.1529734447019
1420,225.23702542539695
1421,225.29681932268645
1422,225.31686045988926
1423,225.42061322363952
1424,225.55429417315014
1425,225.71412768016407
1426,225.84265824057192
1427,225.88868044411174
1428,225.98201647900746
1429,226.12706201981473
1430,226.1270880886073
1431,226.24494359599908
1432,226.44041640332094
1433,226.51024962176848
1434,226.77938869177623
1435,226.9169724831886
1436,227.05635079338782
1437,227.27081971906574
1438,227.31008201059285
1439,227.53232252887238
1440,227.61915176589628
1441,227.6277006463509
1442,227.68243309258256
1443,227.75071427541866
1444,227.94156046834252
1445,228.1052477689346
1446,228.1561475982547
1447,228.27770705583512
1448,228.31335165683822
1449,228.37519435506906
1450,228.43803509581463
1451,228.48009299703094
1452,228.5006368740998
1453,228.60601104199245
1454,228.67819658418293
1455,228.82899228491678
1456,228.94989015357928
1457,229.12487336015215
1458,229.18712795444654
1459,229.45297561571178
1460,229.45297561571178
1461,229.50012593153133
1462,229.62779446913993
1463,229.71193713352213
1464,229.85887101877853
1465,230.17520066261403
1466,230.25840064339627
1467,230.32857181522058
1468,230.37455092944506
1469,230.59785482630346
1470,230.73509191570201
1471,230.80326546330798
1472,230.88058701374848
1473,231.12616779581185
1474,231.22261250171405
1475,231.46250287589746
1476,231.63482884876194
1477,231.6548266280874
1478,231.75012505491517
1479,231.81062196362691
1480,231.89238266384456
1481,232.05308050809305
1482,232.06658274039108
1483,232.088289407055
1484,232.13358015400928
1485,232.1840005648888
1486,232.26214251045985
1487,232.38023274142955
1488,232.4978428567227
1489,232.56858230589916
1490,232.62171672428912
1491,232.8331362629796
1492,232.98467506920633
1493,233.0412304681271
1494,233.39168636915952
1495,233.6034878648677
1496,233.6302761303281
1497,233.70031989310414
1498,233.73663664846396
1499,233.76000350160962
1500,233.92606151913452
1501,234.0270555138906
1502,234.11670881431914
1503,234.20740390541567
1504,234.23830447515047
1505,234.31495841222505
1506,234.5088102315123
1507,234.64302862209234
1508,234.83142347769711
1509,234.9534007755466
1510,235.04884997474852
1511,235.1069416164455
1512,235.24241739229547
1513,235.29283524495244
1514,235.60817051389094
1515,235.63572446089825
1516,235.98228218382332
1517,236.13982831698408
1518,236.1511995623554
1519,236.16324022201056
1520,236.4183113974967
1521,236.5297048435356
1522,236.58639820704488
1523,236.63833457001869
1524,236.69463128955027
1525,236.75067786514396
1526,236.9168140847243
1527,236.9911746490483
1528,237.0696197711201
1529,237.2342207303018
1530,237.27566910219358
1531,237.51900319169127
1532,237.55815270512795
1533,237.72168567001944
1534,237.75185412358974
1535,237.95977739766982
1536,238.0129663627372
1537,238.13585914978063
1538,238.22040847184613
1539,238.3405422285768
1540,238.39504682936976
1541,238.4417765690655
1542,238.5848475671829
1543,238.74975167202666
1544,238.96041030353726
1545,238.97022067664338
1546,239.02246343240336
1547,239.09747867776508
1548,239.18690702797485
1549,239.1984524370323
1550,239.3097308929669
1551,239.46829822635488
1552,239.58976471670758
1553,239.75263743179676
1554,239.84572542724422
1555,239.96750858781053
1556,240.06452711815638
1557,240.12968264784095
1558,240.21561441007185
1559,240.26311424433038
1560,240.31862697200876
1561,240.4059852444472
1562,240.8039468369866
1563,240.81787483230195
1564,240.95642088748627
1565,241.08062747208837
1566,241.1786662600461
1567,241.24278412381173
1568,241.3799262507233
1569,241.44353896189205
1570,241.50146275998927
1571,241.53326303371733
1572,241.61017532582883
1573,241.6459337809221
1574,241.72380215726238
1575,241.72863607332368
1576,241.8887939707143
1577,242.01231786737804
1578,242.11349861209095
1579,242.21243911114462
1580,242.40075170968242
1581,242.4202909746769
1582,242.49043899090057
1583,242.60755977989683
1584,242.71025600265824
1585,242.822716936414
1586,243.02398831062956
1587,243.08167390726044
1588,243.15751715013374
1589,243.2174440068033
1590,243.23302634858274
1591,243.28438771138826
1592,243.31983259685452
1593,243.3904299823759
1594,243.42874248404138
1595,243.64352094032046
1596,243.79181294367112
1597,243.8668214443482
1598,243.95282568371857
1599,244.00582025018815
1600,244.06385499693283
1601,244.1966446610862
1602,244.3144708223454
1603,244.36646323592632
1604,244.59893609072896
1605,244.88750956550038
1606,245.06922948830803
1607,245.2120299530417
1608,245.39786432430947
1609,245.48035075391445
1610,245.69032587344321
1611,245.7543428881494
1612,245.94005171241756
1613,246.0246359551665
1614,246.1973052095347
1615,246.3872311299411
1616,246.55636403508942
1617,246.65335892024876
1618,246.68297179861352
1619,246.88039171648015
1620,247.0732636543756
1621,247.38964504530765
1622,247.42308486763346
1623,247.4938800265139
1624,247.644945845599
1625,247.82340905618497
1626,248.00717549513007
1627,248.0420379976731
1628,248.0420379976731
1629,248.25436045172728
1630,248.34698775538408
1631,248.5256692614559
1632,248.72004825925495
1633,248.79045390788997
1634,249.009943279789
1635,249.10332820629637
1636,249.1918787559361
1637,249.3536252005356
1638,249.68614791832906
1639,249.7449958710617
1640,249.83149478334002
1641,249.98080571264842
1642,250.2080324290484
1643,250.30361748082538
1644,250.48113825527588
1645,250.48424761498723
1646,250.57977180122006
1647,250.7516996841871
1648,250.95144707713553
1649,251.00033232173254
1650,251.1080572219617
1651,251.26997217505087
1652,251.64240546990837
1653,251.7556716303705
1654,251.88524468988712
1655,251.94735977767473
1656,251.98951331501038
1657,251.9919130817676
1658,252.023325430694
1659,252.2221473655592
1660,252.43482270648047
1661,252.4959848483295
1662,252.7890869767638
1663,252.961470022044
1664,253.11274126701855
1665,253.17721209112506
1666,253.17750711184308
1667,253.49564477292475
1668,253.56735534400565
1669,253.79313626088475
1670,253.8358769090449
1671,253.8452910290351
1672,253.91134301878233
1673,254.07616797957058
1674,254.26371337684122
1675,254.26371337684122
1676,254.26371337684122
1677,254.39639064720964
1678,254.6364144174408
1679,254.7513728083392
1680,254.7698859989278
1681,254.98323988178996
1682,255.15030892909172
1683,255.33635167768503
1684,255.42478970242558
1685,255.62496093481892
1686,255.74081509373886
1687,255.82198256328087
1688,255.82198256328087
1689,255.88426803654565
1690,256.0411795885194
1691,256.08344102363947
1692,256.1249727829407
1693,256.23669580488877
1694,256.30925464215534
1695,256.3170940238197
1696,256.39880450003926
1697,256.4174468777098
1698,256.4761255350945
1699,256.60153979734645
1700,256.7376642468779
1701,256.7376642468779
1702,256.7863298594188
1703,256.7889157847669
1704,256.9025787063929
1705,256.90763043519485
1706,256.982985497656
1707,257.0749164086154
1708,257.2349575109994
1709,257.387947143336
1710,257.59215011503113
1711,257.67691914137123
1712,257.72808446875456
1713,257.88525686810044
1714,257.9541127477631
1715,257.95453410576977
1716,258.01457086010464
1717,258.19450240462345
1718,258.2441631747451
1719,258.2466293664
1720,258.3215158873973
1721,258.35452155125665
1722,258.532941702874
1723,258.5370126728108
1724,258.68163542938044
1725,258.7491078593868
1726,258.85297635399115
1727,258.88475445997767
1728,259.1563604486841
1729,259.33904886781073
1730,259.49531166386294
1731,259.5390098210033
1732,259.67640282442807
1733,259.7547482406725
1734,259.7642709891983
1735,259.84421953368684
1736,259.9612992902446
1737,260.0951352886356
1738,260.235297094732
1739,260.32872257197994
1740,260.38668414465866
1741,260.5684863122228
1742,260.59707664013024
1743,260.61640357594007
1744,260.6424500422339
1745,260.67945365184744
1746,260.7567336326907
1747,260.9357848563754
1748,261.1024009026228
1749,261.1024009026228
1750,261.1820957941405
1751,261.3151615792105
1752,261.417640217945
1753,261.4405867128781
1754,261.5102668552446
1755,261.66117032210144
1756,261.75048152330265
1757,261.8485379684684
1758,261.95965631604264
1759,262.07786199764234
1760,262.22474609945044
1761,262.3821291602584
1762,262.50191195821697
1763,262.59359465345426
1764,262.71143299376035
1765,262.75563651439955
1766,263.1310134609369
1767,263.4004879688524
1768,263.6859835655872
1769,263.7069929476226
1770,263.8212344308023
1771,263.9660536671857
1772,264.10256319670253
1773,264.4510802214001
1774,264.51233474520683
1775,264.52296699652305
1776,264.57071486457374
1777,264.60827063764674
1778,264.7423105422786
1779,264.83931480823156
1780,264.90113518115
1781,264.9395005836357
1782,265.0839572535922
1783,265.14883299963833
1784,265.391482157693
1785,265.6114061083003
1786,265.6360854548761
1787,265.64559285251147
1788,265.7447637987959
1789,265.9873702147919
1790,266.07561007239576
1791,266.0938117902676
1792,266.1477887337975
1793,266.3719517658925
1794,266.5865103539792
1795,266.6614566984812
1796,266.7726623853074
1797,266.77304316009
1798,266.86575537389655
1799,266.92630027929016
1800,266.9834486160444
1801,267.08637443075224
1802,267.2067855530999
1803,267.35768486240175
1804,267.46686717967816
1805,267.5428171918987
1806,267.67295270206336
1807,267.67295270206336
1808,267.7866171911977
1809,267.82462419851464
1810,267.9658996780587
1811,268.1112133044374
1812,268.11286937046896
1813,268.2744566675183
1814,268.388929592507
1815,268.535334782763
1816,268.6822656772788
1817,268.7675584873284
1818,268.8839174949993
1819,269.1116165488978
1820,269.1505967459324
1821,269.2404941456865
1822,269.3338719687606
1823,269.52591462000487
1824,269.6287450718162
1825,269.6535179523304
1826,269.68968375599104
1827,269.87163201338234
1828,269.8926475921149
1829,269.8968922777548
1830,269.91010868679143
1831,270.1474558814138
1832,270.2853422871754
1833,270.34870234311865
1834,270.49819160844334
1835,270.62163957842904
1836,270.7187871886275
1837,270.73974682621184
1838,270.7840074498911
1839,270.880015220716
1840,270.8972067253004
1841,270.99635031484036
1842,271.07909258603183
1843,271.1854384887802
1844,271.28422692029403
1845,271.3272506400298
1846,271.5673459476684
1847,271.66466319973125
1848,271.75189179449615
1849,271.7946496171939
1850,271.9973147672464
1851,272.0327101526894
1852,272.1310267884085
1853,272.22437552325243
1854,272.40258483878927
1855,272.52479999928477
1856,272.669385206344
1857,272.70086768750673
1858,272.74450552370774
1859,272.88628176912533
1860,273.0805753967682
1861,273.21680175425575
1862,273.2389554609841
1863,273.29982374889937
1864,273.3646686832601
1865,273.51192474891184
1866,273.65968996814087
1867,273.7286303842874
1868,273.86437837657616
1869,273.95556161989737
1870,274.05530136130295
1871,274.105618311046
1872,274.2918177271414
1873,274.3064077713571
1874,274.503948792942
1875,274.59471881463423
1876,274.73550937017967
1877,274.9693160538883
1878,275.02117142484957
1879,275.11773679120716
1880,275.1774414610406
1881,275.2680166510743
1882,275.32062835916986
1883,275.32194174680217
1884,275.48680792267976
1885,275.58141769111205
1886,275.6661657865231
1887,275.7591219196997
1888,275.93977170929753
1889,276.04214624744753
1890,276.07692013832826
1891,276.1881156752708
1892,276.20150124371014
1893,276.3470494237123
1894,276.37312327917596
1895,276.56151158785985
1896,276.7732498356878
1897,276.8267339796058
1898,276.9278325619823
1899,277.0723575924595
1900,277.2132733240298
1901,277.2132733240298
1902,277.50000288247577
1903,277.65462723141974
1904,277.80070502295473
1905,277.90488544219414
1906,278.13427244429505
1907,278.27917583962983
1908,278.49325881863354
1909,278.4981863253937
1910,278.7447212888768
1911,278.7870118107486
1912,278.8584339518701
1913,279.0976858206926
1914,279.34568629081843
1915,279.39041207261727
1916,279.40987296360237
1917,279.49902531294094
1918,279.63110205597565
1919,279.7969423551734
1920,279.95968691065343
1921,280.1078365556254
1922,280.1394353805107
1923,280.1394353805107
1924,280.2666083280614
1925,280.3691566432503
1926,280.43592674847775
1927,280.5119271868867
1928,280.5849289791065
1929,280.7397208361243
1930,280.834943606901
1931,280.8922629341428
1932,280.953242301713
1933,281.0560814931761
1934,281.13164716799486
1935,281.18757511771173
1936,281.37454884830726
1937,281.37454884830726
1938,281.49226562063893
1939,281.6107799160899
1940,281.7546807998716
1941,281.78983418425645
1942,282.0205950382046
1943,282.05379177304224
1944,282.17441137579556
1945,282.3529541138415
1946,282.4618781479522
1947,282.57888771846484
1948,282.68460146191023
1949,282.76283728238684
1950,282.98233973845305
1951,282.9856020413434
1952,283.18809554894614
1953,283.2266251810604
1954,283.3636219379984
1955,283.47135204696764
1956,283.55219459539296
1957,283.6875132938113
1958,283.7213820964573
1959,283.89594964526003
1960,284.02351116760326
1961,284.0497080989252
1962,284.1175621063754
1963,284.37131350559116
1964,284.4283961475826
1965,284.80910592924363
1966,284.81347737979985
1967,284.92006127260925
1968,285.07949115163353
1969,285.07949115163353
1970,285.33981658754743
1971,285.57816549092746
1972,285.5828815597234
1973,285.6457072764999
1974,285.74375229786887
1975,285.8124416597947
1976,285.97999785920376
1977,286.0423598443
1978,286.17018841172074
1979,286.17018841172074
1980,286.3297889897352
1981,286.4083152891262
1982,286.6397837499455
1983,286.71324199327785
1984,286.8367010413282
1985,286.89632313886443
1986,286.9440203457043
1987,286.94693116114786
1988,286.9813984595768
1989,287.10348223889645
1990,287.17421639367177
1991,287.27412841154995
1992,287.34667132964154
1993,287.4307396317686
1994,287.5239956533925
1995,287.5502338309373
1996,287.6679365421354
1997,287.77009182432806
1998,287.98121773892274
1999,288.04456346942266
2000,288.0947821441697
2001,288.29979363896734
2002,288.3033078178689
2003,288.31378582984166
2004,288.46354238921856
2005,288.55680202670203
2006,288.6252983489101
2007,288.8098520752788
2008,288.9049786964531
2009,289.00710720735015
2010,289.0521400996166
2011,289.1329044762459
2012,289.48420675556673
2013,289.5467005900484
2014,289.58815815539765
2015,289.6214098536796
2016,289.6362227907115
2017,289.71045792700727
2018,289.8066364097125
2019,289.91080644910915
2020,289.9417177588036
2021,290.17080789743886
2022,290.30778589164976
2023,290.5294026154844
2024,290.6193295175611
2025,290.75850404344993
2026,290.88452556959066
2027,291.0734679214964
2028,291.1005128962943
2029,291.1018609024865
2030,291.2616080979302
2031,291.2616080979302
2032,291.3184544900075
2033,291.41828328586644
2034,291.45929859784246
2035,291.50849428832714
2036,291.61294104603905
2037,291.63569500764805
2038,291.79372269104965
2039,291.81900539198034
2040,291.93558979444117
2041,291.95573680950554
2042,292.050158583609
2043,292.0921561406856
2044,292.16291756877024
2045,292.3329527668385
2046,292.4278036738222
2047,292.6028083672078


==> data/ada_mean_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,177.42101958393383
2000,293.79304722878913
3000,383.7163527688552
4000,473.12314009241766
5000,542.5787710720633
6000,610.5089313135106
7000,676.6748335233384
8000,742.3362634771097
9000,791.1103293993533
10000,838.4151559314012
11000,884.6639165912108
12000,931.119013653284
13000,978.883084644174
14000,1026.8125397521574
15000,1074.1565518593775


==> data/ada_mean_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,223.4714445462341
2000,371.9475676718346
3000,488.27049590797236
4000,597.9649155570039
5000,684.4875401899295
6000,765.5986071375153
7000,847.9598474588865
8000,930.8145067148668
9000,992.3218919317792
10000,1053.0803836862983
11000,1111.7276240482122
12000,1174.241309532084
13000,1232.418412370903
14000,1291.4914132741728
15000,1350.0338683146936


==> data/ada_upper_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,367.00326292897654
2000,609.3188315188023
3000,794.6145916455655
4000,974.2953525401714
5000,1115.7199253577935
6000,1244.6092365870509
7000,1380.1940897040045
8000,1511.8955177492926
9000,1611.4163890328
10000,1706.0524541904606
11000,1796.8618364434549
12000,1890.1939555214576
13000,1984.4049744893562
14000,2071.9862151851103
15000,2163.2219484419556


==> data/ada_upper_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,114.15328396527808
2000,182.3922297558861
3000,235.0416652009909
4000,284.99071889333305
5000,327.5489042348776
6000,368.0294677487435
7000,403.1007835940865
8000,441.7501783891787
9000,473.53180671510086
10000,502.10612152404974
11000,533.6362987714514
12000,564.6624129801805
13000,594.3814200036079
14000,623.4553165486125
15000,649.1138077349535


==> data/ada_upper_regret_gtype_clique_group_repeat_40_K_100.csv <==
,0
0,0.0
1,8.136716745812713
2,8.830615347067493
3,9.626616197557837
4,9.694476511809908
5,10.123389744209677
6,10.2615387388602
7,11.048308375361708
8,11.4534359553153
9,12.214142110616118
10,12.51448908912701
11,12.778473244079212
12,12.993334903650815
13,13.568608066580115
14,13.791289546738026
15,14.325919605056843
16,14.557533016882232
17,14.807431152299689
18,15.368354937450274
19,15.901628975063804
20,16.35200799239979
21,16.4250546202661
22,16.582831947648117
23,16.87502659365206
24,17.466158412282184
25,17.57098734597825
26,17.730429382792675
27,17.883409407405296
28,18.1877721963426
29,18.654836425034933
30,18.844898715406476
31,18.985627062241804
32,19.305631736839395
33,19.40189491049818
34,19.499268334691198
35,19.85199437963605
36,20.113869141565996
37,20.208203162558846
38,20.304920085774786
39,20.645366667172624
40,20.86868136878409
41,20.930562055380797
42,21.276166722063593
43,21.397797839473498
44,21.866542793711524
45,22.03821415597701
46,22.415893603812513
47,22.571711844409293
48,22.76567356333696
49,22.898427289909254
50,23.299584457716726
51,23.64303640575085
52,23.694519795069713
53,23.92519713953184
54,24.297298170888894
55,24.67041548364355
56,24.970205458141724
57,24.970447330657912
58,25.30516804434892
59,25.668618348255006
60,26.12991281288179
61,26.583828078895756
62,26.73741451508283
63,27.078468183756904
64,27.18629145528344
65,27.668313889739302
66,27.88866213570913
67,28.057349531496335
68,28.10561862509187
69,28.352780379234343
70,28.408249458104898
71,28.718168157078626
72,28.86279965780306
73,29.049382493428595
74,29.476747083599072
75,29.65418745321216
76,29.65467958509866
77,29.702815863411594
78,29.78723808358632
79,30.043961426881562
80,30.10728225653414
81,30.205984433320584
82,30.429260115295694
83,30.58488471263164
84,30.712691379723296
85,31.230162917037568
86,31.499122495541247
87,31.632055994822807
88,31.864620146949537
89,32.00730214057172
90,32.20626975108302
91,32.566890735142785
92,32.70969502283388
93,32.71008484680365
94,32.850592577734815
95,33.23435352722721
96,33.431999800972974
97,33.51133779268307
98,33.537752134992715
99,33.921562331044235
100,34.26542734430889
101,34.54158099859127
102,34.62305477657741
103,35.02044741236917
104,35.23849584185299
105,35.459861858183324
106,35.70327190198406
107,36.17808908386475
108,36.54497778107711
109,36.60104696778961
110,37.05266498749271
111,37.234828758354375
112,37.56570362912404
113,37.92096581449638
114,38.16705290635215
115,38.255076417366254
116,38.39586823138761
117,38.755612047316234
118,39.14584965136393
119,39.54013171632897
120,39.809075377919065
121,39.83497504801083
122,40.059746431683315
123,40.37947495785051
124,40.794748874401805
125,41.00020430464058
126,41.183780413999024
127,41.28283153540278
128,41.881833317566105
129,41.969294745888696
130,42.34452470130433
131,42.66681206504178
132,42.773828366290765
133,43.020126774697665
134,43.240268317708754
135,43.402893862746595
136,43.423284170212554
137,43.54154627556237
138,43.739181904239416
139,44.03262231197086
140,44.34075330841137
141,44.423885033731835
142,44.48261574009701
143,44.734259831609165
144,45.0690588283116
145,45.323043836839425
146,45.584967169512716
147,45.663003358563685
148,45.8064666641213
149,45.78547184534592
150,45.97745264027194
151,46.30635597692189
152,46.39490117805397
153,46.56215949990897
154,46.59162533754879
155,46.74813144677831
156,46.767253432882455
157,46.94266246542326
158,47.27119681088503
159,47.37269827407202
160,47.53944301309504
161,47.771750172771725
162,47.787227892994736
163,47.90881690453053
164,48.13558667315999
165,48.835891836733836
166,48.976870341046435
167,49.144653229898154
168,49.43498475615753
169,49.73917386793354
170,49.89397429091839
171,50.12196384500747
172,50.46408408916453
173,50.58210464327923
174,50.9824279437416
175,51.20412926119036
176,51.324274734646025
177,51.60095804033505
178,52.00411970979436
179,52.198077296810126
180,52.46376860352476
181,52.797468945896455
182,53.32449008537442
183,53.36985008453754
184,53.571093834641744
185,53.64351141398685
186,53.74975231450041
187,53.85516202842791
188,53.97436550362667
189,54.612929431921046
190,54.89284686653681
191,55.1851159723628
192,55.43112462986891
193,55.6891582844692
194,55.94652909021231
195,56.02615273472267
196,56.08729410528345
197,56.22642956758611
198,56.36742339552211
199,56.99202405233896
200,57.097153931731214
201,57.33203751677889
202,57.34382245766895
203,57.36714228489509
204,57.57715229585044
205,57.65621064289185
206,57.93915633151344
207,58.45156545730181
208,58.83500733670435
209,59.11004364480192
210,59.21937215642909
211,59.59478643675505
212,59.7149379848265
213,60.040095799013194
214,60.07555735840708
215,60.42009572437595
216,60.68763575636011
217,60.834255490058254
218,60.977382085847964
219,61.23509756052318
220,61.602286966636186
221,61.81914309953755
222,61.99755063866197
223,62.02731572692108
224,62.53593145272512
225,62.68114339127714
226,62.96404831517725
227,63.50024344757503
228,63.67001617784377
229,63.71065377332857
230,64.08507003305019
231,64.18119002478468
232,64.3891232729775
233,64.57230258565471
234,64.88948756574915
235,64.91997288707594
236,64.95040793294828
237,65.03386556620016
238,65.39082398063351
239,65.41204085199087
240,65.46723492587677
241,65.53939456554788
242,65.78827722949983
243,66.05936009163834
244,66.221807424634
245,66.42423457483716
246,66.8141016269744
247,66.94765160777008
248,67.10724999999464
249,67.72037857130489
250,67.91362136969104
251,68.38182914601316
252,68.76507897735458
253,68.9455968969335
254,69.00512143107974
255,69.04376996407836
256,69.05750133613515
257,69.45844729019637
258,69.49021461300022
259,69.65947867979528
260,69.8601910492971
261,70.29486160418043
262,70.39987878063826
263,70.46460310364984
264,70.62754521884713
265,71.01616571344402
266,71.33266806482747
267,71.58438310740623
268,71.60703369791574
269,71.77090542857981
270,71.80421815502335
271,71.88185991738969
272,72.01119355089483
273,72.29707673073456
274,72.3889824887041
275,72.51587027861356
276,72.64880991925202
277,72.68529056815238
278,72.72248024378561
279,72.96236006731381
280,73.13702308975664
281,73.155001065558
282,73.46775590335277
283,73.80545477189108
284,73.80546053420076
285,73.91279255490309
286,74.16060093241391
287,74.283246469629
288,74.4672139402269
289,74.57082500749466
290,74.64320130468805
291,74.74623545227179
292,74.75589360779551
293,74.88904574171971
294,75.25119037970319
295,75.3946605558821
296,75.50335697175943
297,75.79848687910585
298,76.11581707894383
299,76.54073449842264
300,76.55891357129936
301,76.7363845892997
302,76.80955967081769
303,77.06973151939788
304,77.24241092697325
305,77.33418831454307
306,77.71712544875035
307,78.05656138671691
308,78.31369078166131
309,78.38372435494553
310,78.79961647206875
311,79.0359714893666
312,79.27045161229363
313,79.29966952778379
314,79.4109176898697
315,79.43238200045872
316,79.47919907914327
317,79.73379328482541
318,79.73853827933695
319,79.80283170846842
320,79.86027717673129
321,80.12573667582261
322,80.25574484951574
323,80.34060685551282
324,80.39380228218138
325,80.48759278559697
326,80.57778227068559
327,80.62282738078915
328,80.74580342927523
329,80.9207143776448
330,81.0589963261854
331,81.24880712407327
332,81.36640029507679
333,81.43990230505634
334,81.44423459803687
335,81.54707501804565
336,81.76073635132009
337,81.927191741473
338,82.07092948864813
339,82.30284104529679
340,82.44133251102157
341,82.72006520407813
342,83.18757704851335
343,83.49713945819549
344,83.57628307828557
345,83.69482314471206
346,84.03814040089478
347,84.25173405286044
348,84.34300196706963
349,84.47487633552632
350,84.74788421126908
351,84.83224426601367
352,85.47260479560148
353,85.78856074397302
354,86.01396207148315
355,86.26125815278517
356,86.29905687501379
357,86.29157897769997
358,86.48992224861729
359,86.58050120617555
360,86.70707681645916
361,86.91454901054723
362,87.0046507548048
363,87.17609391065236
364,87.27220263638424
365,87.451315512976
366,87.65924706912512
367,87.97229692352232
368,88.14030596151147
369,88.24971808520755
370,88.50172883644649
371,88.61869599094142
372,89.02818067001625
373,89.13336830618285
374,89.31956238118434
375,89.37263099611174
376,89.57156409204654
377,89.72900057797051
378,89.87585156817114
379,90.00291865231162
380,90.2056422784028
381,90.44608702137464
382,90.47143041930087
383,90.56523179020357
384,90.62074273312422
385,90.80031658395676
386,91.07465070929837
387,91.32044859700656
388,91.5616681213103
389,92.06095592740166
390,92.6128199134987
391,92.82596282551664
392,92.9070027946848
393,93.01406177316966
394,93.15361777422447
395,93.31308495664337
396,93.45785703819415
397,93.87479005416
398,94.07973219833536
399,94.13128094026403
400,94.58028343890985
401,94.81022373600653
402,95.07950825246029
403,95.45284541381217
404,95.76536389375302
405,95.9285278583327
406,96.04784199154108
407,96.07235593729338
408,96.08895907130407
409,96.30712055636624
410,96.55149195139097
411,96.76622022932222
412,97.01949188409102
413,97.27140199537438
414,97.26463547255301
415,97.59169035660304
416,97.76224626457336
417,98.04447363859535
418,98.30657292985555
419,98.36378075590139
420,98.44360617725991
421,98.91386390211997
422,99.08913509313354
423,99.23210957881378
424,99.3753704963032
425,99.72344401311459
426,99.92302129569377
427,100.15898880284446
428,100.62205786616776
429,100.85413405876308
430,100.98937859884326
431,101.1644391595181
432,101.41558681073253
433,101.70908742534635
434,102.03940786332073
435,102.11805932446286
436,102.47123074636448
437,102.52039419134239
438,102.62733062582737
439,102.8849193984044
440,103.12981906582512
441,103.36989105543769
442,103.4850086068396
443,103.48957328571942
444,103.70556335362355
445,104.0606097106505
446,104.4110184944859
447,104.5762951771621
448,104.52935727764736
449,104.77708145808258
450,104.76614922838205
451,104.72407246648831
452,104.78376478397121
453,104.97412831309339
454,105.13549120970116
455,105.19533581169843
456,105.52085755015078
457,105.65437412608199
458,105.77905194897497
459,106.09665582647672
460,106.2395634283527
461,106.41218750412791
462,106.49411012666636
463,106.71180797256315
464,106.85462030985104
465,107.11534199463043
466,107.25272161229275
467,107.39531275687786
468,107.58052198502949
469,107.73693831632569
470,107.83603439305782
471,107.97378620702113
472,108.15364111224847
473,108.56790762234587
474,108.62608082874652
475,109.06688733844827
476,109.16828805230811
477,109.24802365806362
478,109.33917715840833
479,109.53671187755668
480,110.01294736961853
481,110.23084855644272
482,110.32794367567894
483,110.50229264396081
484,110.67121813030653
485,110.90822673058567
486,110.9947756702892
487,111.07589671318716
488,111.51128810507646
489,111.71609168244782
490,112.06599998036754
491,112.08862083482944
492,112.25142175646371
493,112.49687985213471
494,112.65121081357717
495,112.94419993977169
496,113.0329241416572
497,113.30494695820205
498,113.54633667063969
499,113.5627260130698
500,114.1663641038854
501,114.30031949969799
502,114.41785081275161
503,114.62581302481703
504,114.77766468714255
505,114.87495425326352
506,114.8806903346568
507,115.12037521172655
508,115.2422399499377
509,115.4514872381601
510,115.92688620824703
511,116.14478846445077
512,116.15086528879274
513,116.42161910231026
514,116.70285124409912
515,116.75547943302863
516,117.11991937223814
517,117.21994466796784
518,117.34994751453526
519,117.42861412729305
520,117.50072772427363
521,117.5384436983754
522,117.67755554087593
523,117.8877084832578
524,118.24728807020313
525,118.35202554291891
526,118.44287908891559
527,118.54743871536141
528,118.70409311930639
529,118.75149060453128
530,119.04439970410934
531,119.09196424262623
532,119.3062309583829
533,119.36883322986805
534,119.39577687569734
535,119.67684273009289
536,119.78800168611374
537,119.80198680496046
538,119.9001351501924
539,119.89180221853952
540,119.95760243963446
541,120.36549683100708
542,120.7208426800836
543,120.85991090004812
544,120.91005368270744
545,121.10350430164439
546,121.30098067891939
547,121.41802212703949
548,121.51691391407984
549,121.72514989824474
550,121.81125612913345
551,122.11176531387613
552,122.3814934437265
553,122.55410213068473
554,122.97330985139692
555,123.0837664821496
556,123.08675749713045
557,123.27676994272888
558,123.27730928887581
559,123.8806826599853
560,123.9464699447934
561,124.02606300823152
562,124.15990170975434
563,124.27519607784465
564,124.30929577604965
565,124.40618665896645
566,124.4446060206904
567,124.50173636032255
568,124.53804286536169
569,124.71859090015056
570,124.8620630485908
571,124.87531832732405
572,125.11527571777061
573,125.23061765353535
574,125.38751751323365
575,125.33408823689544
576,125.93992273886201
577,126.19892099378991
578,126.22821665794912
579,126.31133707854391
580,126.32483967887632
581,126.38189247067342
582,126.41809202807927
583,126.51560217706121
584,126.59642706756428
585,126.95192737538848
586,126.96943644422342
587,126.98477826111886
588,127.01752911395955
589,127.34415410925222
590,127.43108300809887
591,127.52704780567771
592,127.66437305736831
593,127.7338579945602
594,127.75247814076496
595,128.17912077726035
596,128.36811561535438
597,128.46874464286432
598,128.70755062432556
599,128.9492661692211
600,129.37627322181538
601,129.49398276683078
602,129.56199472636627
603,129.79299559214223
604,129.98748765786056
605,130.24242148882993
606,130.92163439889856
607,131.01880010494102
608,131.39826032621284
609,131.54125654291366
610,131.70739636705324
611,131.78281136500436
612,131.89837303356109
613,132.12021957475412
614,132.2173392266193
615,132.3789224452194
616,132.58159664438162
617,132.61057422426106
618,132.78693102933653
619,132.84603056136916
620,132.83655105323973
621,132.7771619846274
622,132.84374953030223
623,132.89096954444307
624,132.9411743457344
625,133.11008164538444
626,133.1892257632198
627,133.28671376377866
628,133.68859023635673
629,133.8577221907248
630,134.01788518969167
631,134.02919440965053
632,134.21255752695842
633,134.26735376757958
634,134.40334538221174
635,134.43238649404324
636,134.520855194953
637,134.68354457370557
638,134.8777931756168
639,134.97335416658757
640,135.00934040455218
641,135.05197332551646
642,135.54229935061113
643,135.64949191615443
644,135.77172087516288
645,135.8229820354691
646,136.19550193748438
647,136.27928663224688
648,136.3653756949684
649,136.37662260710363
650,136.53669225459132
651,136.53616689018253
652,136.8840865863893
653,137.13495948390312
654,137.22542325019964
655,137.2519968269313
656,137.4450041507623
657,137.56287893196293
658,137.97948322389723
659,138.13729804803168
660,138.1904846353258
661,138.63536658351978
662,138.63694990379713
663,138.70555759504086
664,138.8177943983158
665,138.87011562339228
666,139.01944741914454
667,139.11732841609552
668,139.38571156871092
669,139.3934335504004
670,139.43075739372404
671,139.60918342725284
672,139.66910939631936
673,139.5783931541699
674,139.76830487014664
675,139.86283520219968
676,140.35906935936126
677,140.44090955639763
678,140.4960935264587
679,140.62071798916597
680,140.75348408231326
681,140.894506218027
682,140.90084856811168
683,140.98018715279034
684,141.38570122676362
685,141.38887992028992
686,141.39397290598168
687,141.89024772931066
688,142.15772039144295
689,142.28987891775526
690,142.41709332602534
691,142.55869025187167
692,142.69444881536657
693,142.73541887801713
694,142.97769509359028
695,143.20907060199883
696,143.50524982215506
697,143.54026273316092
698,143.93833488919103
699,144.06664483527618
700,144.21800141367774
701,144.39706597399362
702,144.568459202502
703,144.57460218128244
704,144.70101211021736
705,144.7556871490383
706,144.90230087324235
707,144.98209637547382
708,145.19901922846046
709,145.4753043396055
710,145.64113174165533
711,145.7582678876597
712,145.9044648602905
713,146.02939053172196
714,146.19680131303616
715,146.32584846626781
716,146.4444235570403
717,146.517300531247
718,146.56226811068308
719,146.6724921260506
720,146.75220040284793
721,146.90557425095932
722,147.01055402470914
723,147.09336980536105
724,147.22110794870878
725,147.27989104570418
726,147.41514025148652
727,147.78253948768415
728,147.92062339038392
729,148.6369365771439
730,148.81410081180914
731,148.92368224337605
732,148.95266873267803
733,149.29913296515738
734,149.60877334666108
735,149.9558218307322
736,150.03933797466044
737,150.13522478884434
738,150.2323961730819
739,150.4531454826968
740,150.50854881801763
741,150.76428480105318
742,150.75912469453496
743,150.8514432030861
744,150.8623865621513
745,150.93084623097823
746,150.99455815361227
747,151.05416511964827
748,151.110092041165
749,151.19726048483057
750,151.20012168129998
751,151.26284549525388
752,151.33288248429145
753,151.3850664596102
754,151.55631352484644
755,151.5989990774986
756,151.83218914483712
757,152.19448831281173
758,152.41585334847218
759,152.42589551549818
760,152.64682753991926
761,152.74980796847993
762,152.8163356738387
763,152.89122600443216
764,153.016365133654
765,153.20664549987154
766,153.21187520190364
767,153.42682297446765
768,153.76419117636868
769,153.72524272644435
770,154.10269357127217
771,154.313993618744
772,154.41097008109068
773,154.717090039833
774,154.7595506339426
775,154.83143217974154
776,154.95499807740322
777,155.0567590193237
778,155.10341261676814
779,155.24880184604365
780,155.2584418000656
781,155.45867150026436
782,155.636299727441
783,155.74464796746372
784,155.97190096341745
785,156.07267898091078
786,156.17067872884593
787,156.28529378827966
788,156.50766797741832
789,156.58088527991652
790,156.60197901630565
791,156.69088159669417
792,156.80959758133685
793,157.04176113491752
794,157.21057944086118
795,157.22025444321122
796,157.29823836509513
797,157.40550957831582
798,157.70521328529068
799,157.8321224878132
800,157.90475513809912
801,158.22054665812982
802,158.30971268616304
803,158.59204544579254
804,158.68315187124742
805,158.79878469493343
806,158.96725015675912
807,158.9848113784467
808,159.00534173343877
809,159.19990745143414
810,159.24289901146844
811,159.38599754492466
812,159.46183553664895
813,159.58064607609302
814,159.58064607609302
815,159.6429017019732
816,159.818055973205
817,159.82594810931454
818,160.00265588575738
819,160.16430512378847
820,160.5645707570806
821,160.6019199863984
822,160.71589118729824
823,160.821486901299
824,160.99354366832577
825,161.1460067850157
826,161.2650293959303
827,161.4781871062054
828,161.6656179310362
829,161.76266427092776
830,161.88714069447425
831,162.04754782975039
832,162.1141004568347
833,162.13453961335534
834,162.2251528968737
835,162.33661811687696
836,162.48615150939403
837,162.6008287064069
838,162.6647172196154
839,162.8953701119961
840,163.187945009209
841,163.3029704538743
842,163.63118559335646
843,163.84503881067417
844,163.9375022200743
845,164.01473474728266
846,164.09695167808675
847,164.2186330699446
848,164.33666531432027
849,164.5644585932353
850,164.81503497607116
851,164.93950273364715
852,165.0510455837866
853,165.17456745382293
854,165.41767863537507
855,165.46476299523687
856,165.56887056624376
857,165.6009963391728
858,165.6862231176772
859,165.74210514914358
860,165.82265724631435
861,165.94074446951046
862,166.20626388647258
863,166.23050697188066
864,166.29697989049754
865,166.36920604269937
866,166.42580805507072
867,166.63762826147155
868,166.91426671080166
869,167.0508236057513
870,167.08449514236932
871,167.0863107444894
872,167.12746557048288
873,167.31855977597243
874,167.60808330148367
875,167.73664959537675
876,167.7808708269871
877,167.88179548944996
878,168.02240066325135
879,168.24354330251302
880,168.57222898863495
881,168.59726931141512
882,168.65761077754436
883,168.7095433972947
884,169.0991370189636
885,169.20249513360545
886,169.39726758754998
887,169.53223438583623
888,169.54485865385473
889,169.6360355874798
890,169.68759205691222
891,170.11788868377857
892,170.24583016710392
893,170.59817150180993
894,170.6893180333479
895,170.98172413881994
896,171.077049740447
897,171.21333045099067
898,171.27564327961406
899,171.37959589784026
900,171.54161508486646
901,171.6021966152059
902,171.8610914047883
903,171.8610914047883
904,171.87003378872976
905,172.02852778896712
906,172.0494499531758
907,172.06966141065095
908,172.1377852928329
909,172.26432225680836
910,172.1819955465889
911,172.44230034901068
912,172.5341081194223
913,172.84507558274012
914,173.14743332929396
915,173.24439737728073
916,173.2997811180061
917,173.37081840844252
918,173.8869776320818
919,174.09947698692147
920,174.21324561610567
921,174.23447791955863
922,174.29122804306667
923,174.4203441579579
924,174.433833733068
925,174.4735004143116
926,174.88778204976387
927,174.88778204976387
928,174.99959810123204
929,175.21835204234745
930,175.2687798765095
931,175.50620696637822
932,175.55112172649945
933,175.61512267476144
934,175.64189203379712
935,175.85600243802912
936,175.9842176774286
937,175.9821445223644
938,176.2531782694848
939,176.4103457828976
940,176.53444565661965
941,176.7401572674509
942,176.85926959776282
943,177.05420189398117
944,177.3167319953542
945,177.4939380231519
946,177.69051799871133
947,177.9075084159403
948,177.7893090400872
949,177.99886249183734
950,178.09295529740012
951,178.18751908210066
952,178.2672907004463
953,178.34298555847076
954,178.2983229166871
955,178.58404733321424
956,178.71166568423843
957,178.9454340661337
958,179.03787214224178
959,179.041875897558
960,179.40742038492385
961,179.56236229515474
962,179.64373692107475
963,179.83284859627366
964,179.8478685730206
965,179.8238943129501
966,179.85080256403
967,180.11939306246802
968,180.45081192988312
969,180.4725451430258
970,180.541614963381
971,180.84604903981102
972,180.85383166705992
973,180.98830052537573
974,181.2125413891937
975,181.3076176358844
976,181.41217988262213
977,181.57234126264598
978,181.63551386202494
979,181.83450308017197
980,181.95965729460852
981,182.03689998645137
982,182.19225760581597
983,182.2295848908495
984,182.3597640077483
985,182.79255475763688
986,182.797651171925
987,183.07756783860052
988,183.33240277775562
989,183.26891247854354
990,183.3778778129724
991,183.62533254108888
992,183.9311830630433
993,184.16006264085348
994,184.33955991752828
995,184.56414315051046
996,184.64653972697988
997,184.87963819426597
998,185.21715087176983
999,185.29981612747977
1000,185.38188061339295
1001,185.36808556837872
1002,185.93770137036657
1003,185.9893821631192
1004,185.9893821631192
1005,186.19035492839603
1006,186.5023476842982
1007,186.58722101545249
1008,186.84667029242166
1009,186.89692297335932
1010,186.98370142791612
1011,187.73870307879116
1012,187.7981021979451
1013,187.83436628012657
1014,187.86590381913658
1015,187.94285379541253
1016,187.95809342566923
1017,188.2425235665721
1018,188.2695885738478
1019,188.47122998131556
1020,188.65478003724962
1021,188.65206099664215
1022,188.81295968720983
1023,188.8958986007977
1024,188.89543544412192
1025,189.05324245130856
1026,189.05664562841704
1027,189.34981008940377
1028,189.4185965520837
1029,189.57053000408845
1030,189.69801438516393
1031,189.6400206387552
1032,189.64989682709137
1033,189.83139434666677
1034,189.95514110282093
1035,189.95514110282093
1036,190.05475454795248
1037,190.3686442933979
1038,190.4831855671812
1039,190.5248216858747
1040,190.57363118624164
1041,190.6098030910964
1042,190.6596411847668
1043,191.0299432345789
1044,191.11300634926818
1045,191.05383887136074
1046,191.12832729618967
1047,191.3537333629135
1048,191.54211488949093
1049,191.5693317997471
1050,191.5989972270978
1051,191.64179224773972
1052,192.12800431733422
1053,192.28602786576852
1054,192.34254855242534
1055,192.55292836202523
1056,192.59020088629867
1057,192.71516780954406
1058,192.7604821517129
1059,192.77535150999654
1060,192.89716300745528
1061,193.0370331406645
1062,193.0758616958309
1063,193.32360368285063
1064,193.32360368285063
1065,193.3407661090637
1066,193.47395952737386
1067,193.675196360892
1068,193.63430973141482
1069,193.85767119604216
1070,193.89110592210932
1071,194.09358021248212
1072,194.2563943530778
1073,194.27178383400644
1074,194.26174498581616
1075,194.47882145420084
1076,194.5925235191618
1077,194.68747725259138
1078,194.80326629773057
1079,195.03912486150577
1080,195.1143390332169
1081,195.18545435530623
1082,195.28540412287902
1083,195.2993935398183
1084,195.63949868510178
1085,195.66177410563577
1086,195.825879073564
1087,195.8403486110677
1088,195.8734591331623
1089,195.9876083431294
1090,196.22406063659315
1091,196.42486289652567
1092,196.60897765710516
1093,196.64685627633116
1094,196.78514665584515
1095,197.012135854761
1096,197.07150324255971
1097,197.15346306788965
1098,197.04713311191205
1099,197.14313636797138
1100,197.20958921089624
1101,197.3975360158809
1102,197.51484360043744
1103,197.90561960989893
1104,198.0493480050805
1105,198.0802955060142
1106,198.27060361726313
1107,198.41614947349737
1108,198.4692047358916
1109,198.696282518794
1110,198.85608278020726
1111,198.95143361107083
1112,199.07303855270737
1113,199.09985110145288
1114,199.16257571277816
1115,199.20564401538547
1116,199.23343637724673
1117,199.3233696170573
1118,199.36974565758794
1119,199.41930437890153
1120,199.4397152724339
1121,199.48803992119323
1122,199.76087346887817
1123,199.89655574389994
1124,200.03568508904613
1125,200.10560450472448
1126,200.18720051484792
1127,200.2580823363931
1128,200.3272674173115
1129,200.46550039358027
1130,200.4750641076522
1131,200.59890341839125
1132,200.64551320553184
1133,200.63815658082228
1134,200.79722151991632
1135,200.80273224688995
1136,200.82911655308396
1137,200.95106669538967
1138,201.00538173413727
1139,201.20333493137014
1140,201.22300752351026
1141,201.27594588390951
1142,201.34531877706937
1143,201.5570195381106
1144,201.75588087216605
1145,201.75588087216605
1146,201.75154758525292
1147,201.92977521016493
1148,202.092689457441
1149,202.11008627529705
1150,202.12514451808485
1151,202.17402988219948
1152,202.39307704310875
1153,202.49930896990628
1154,202.8488291987847
1155,202.9834758141147
1156,203.11272310206093
1157,203.27707307832623
1158,203.29639740420893
1159,203.33320162108697
1160,203.5536910553334
1161,203.5606965829673
1162,203.57727441459997
1163,203.77469842730483
1164,203.84205873694336
1165,203.98033238265492
1166,204.26006682331777
1167,204.43941758433857
1168,204.50542403639793
1169,204.52597728451315
1170,204.7287795870571
1171,204.7764663177535
1172,204.80119138459776
1173,204.8179287450487
1174,205.26932887962644
1175,205.36886323875234
1176,205.40234752274557
1177,205.47258529578443
1178,205.47783943888533
1179,205.47783943888533
1180,205.50536180347936
1181,205.71908493185282
1182,205.77264700705516
1183,205.834232605661
1184,205.93316093748552
1185,205.91681646610638
1186,205.93787971991716
1187,206.12841905276494
1188,206.40238840794814
1189,206.5596125085402
1190,206.5768070966598
1191,206.59775961518073
1192,207.00020881481888
1193,207.49681892747878
1194,207.4887035348713
1195,207.62032333544076
1196,207.58315229156494
1197,207.7715706865083
1198,207.8975859129149
1199,208.1972570270306
1200,208.19580540711178
1201,208.31510875545388
1202,208.4574906542381
1203,208.55250109931384
1204,208.9420188895785
1205,209.30474444936533
1206,209.35221464691392
1207,209.36267448958756
1208,209.36267448958756
1209,209.41673269301336
1210,209.6349859033118
1211,209.7774240373687
1212,209.8673066904126
1213,210.03048530683793
1214,210.01379687642952
1215,210.42759803092247
1216,210.48899109724633
1217,210.58106442507707
1218,210.68241056132513
1219,210.79479715106942
1220,210.93866542507422
1221,210.9397662936692
1222,211.01427091463557
1223,211.35546210769812
1224,211.35261673512164
1225,211.35261673512164
1226,211.35261673512164
1227,211.34574393610467
1228,211.370123359016
1229,211.49041035245008
1230,211.559142765394
1231,211.68635090530773
1232,211.7863645847
1233,211.8723163206668
1234,211.8800293610753
1235,212.1428704203132
1236,212.5057916496719
1237,212.53940849452036
1238,212.62327479384754
1239,212.66446481863224
1240,212.80922905388246
1241,212.90362789494898
1242,213.2472950919291
1243,213.37487258021423
1244,213.4661468828977
1245,213.6238176358077
1246,213.8041408838356
1247,213.9931398814258
1248,213.98937080341577
1249,214.00959915823915
1250,214.1318780718281
1251,214.166269879507
1252,214.26319008801352
1253,214.25677752597616
1254,214.32011071780235
1255,214.70915411682745
1256,214.90021738835418
1257,215.0004719905632
1258,215.04316725525678
1259,215.11311101455811
1260,215.20441638729545
1261,215.39661340540823
1262,215.49911564033724
1263,215.55819743198631
1264,215.75507261570365
1265,215.84940165216977
1266,215.92356899175522
1267,216.19766611191284
1268,216.19370178136967
1269,216.3448201053208
1270,216.23390296584984
1271,216.56929971307466
1272,216.65190139177327
1273,216.83996318034664
1274,216.8833195675458
1275,216.93474926798444
1276,217.05932764966585
1277,217.11362533484944
1278,217.12229095447256
1279,217.16972276002517
1280,217.5363933314478
1281,217.58999624566073
1282,217.69193426478597
1283,217.8277303040292
1284,217.89141792170042
1285,218.11988313091575
1286,218.3987831106735
1287,218.5214525601312
1288,218.58604182966772
1289,218.68863480429314
1290,218.77370627311007
1291,218.87730144811195
1292,218.90070798061865
1293,219.02788354717998
1294,219.13899198069782
1295,219.36049273573863
1296,219.37047000614996
1297,219.65391492378325
1298,219.88310401336096
1299,219.96527159530606
1300,220.075248171697
1301,220.113457613553
1302,220.30717653893632
1303,220.30312226221702
1304,220.425346095642
1305,220.49999285330523
1306,220.5871079229914
1307,220.73624154157488
1308,220.8249046602964
1309,220.89297422976927
1310,221.11773581410222
1311,221.25372065906166
1312,221.30376288545034
1313,221.31379864101928
1314,221.5989087242354
1315,221.57103857441928
1316,221.57103857441928
1317,221.61284094463505
1318,221.6876857002936
1319,221.71116257006787
1320,221.82618411507772
1321,221.9317373215589
1322,222.044733360019
1323,222.053040647119
1324,222.1525795685817
1325,222.15650302467662
1326,222.22253587592326
1327,222.3020136625802
1328,222.6424172776314
1329,222.70487266923536
1330,222.8005912236328
1331,222.73180955475945
1332,222.78687766095194
1333,222.78703851491983
1334,222.82642091198377
1335,222.8803150681297
1336,222.99664889053935
1337,223.05525920622628
1338,223.3169996782049
1339,223.45743984886442
1340,223.50438067437236
1341,223.60479269496517
1342,223.7257742650279
1343,223.78563459895477
1344,223.95498817034465
1345,223.96402401880678
1346,223.98131031816203
1347,223.99812856707035
1348,224.02733203367808
1349,224.08809006782545
1350,224.3734716934393
1351,224.3734716934393
1352,224.4668324663757
1353,224.47980016325766
1354,224.6599056746834
1355,224.8019831213747
1356,224.85323059232095
1357,225.11329394968047
1358,225.22173489579455
1359,225.248804581559
1360,225.24806934710824
1361,225.3371202483924
1362,225.56274857936185
1363,225.68862156471894
1364,225.91544483576374
1365,225.95227824459056
1366,226.06759700583808
1367,226.19247676991927
1368,226.27431481872117
1369,226.33140363353365
1370,226.52328537289867
1371,226.57238647221862
1372,226.61434343204286
1373,226.6860904563086
1374,227.12573189343158
1375,227.11957717190177
1376,227.26280460719332
1377,227.38660961813406
1378,227.51810947979703
1379,227.57790801058883
1380,227.6648804810552
1381,227.6382334396458
1382,227.67933551902286
1383,227.82016316243673
1384,227.89185156703604
1385,227.89185156703604
1386,228.01719721916106
1387,228.08895718466098
1388,228.19089979069238
1389,228.2450981539245
1390,228.2450981539245
1391,228.51549863225765
1392,228.50618807588955
1393,228.53234021923808
1394,228.63386664717635
1395,228.91703818831726
1396,229.06536870787386
1397,229.10963696008355
1398,229.2801783316515
1399,229.4582870537596
1400,229.54031207211435
1401,229.55870317154685
1402,229.58440958143612
1403,229.5817119293392
1404,229.6673231655095
1405,229.73320979629074
1406,229.81760631975732
1407,229.87983066831163
1408,229.938669900865
1409,230.00882047842512
1410,230.43553070983225
1411,230.50618564440225
1412,230.64294854373946
1413,230.78558323637557
1414,230.8465789224683
1415,231.10945981549906
1416,231.2299358954121
1417,231.47412361532773
1418,231.58518195487164
1419,231.6436416586119
1420,231.65454868292514
1421,231.94478405005177
1422,231.86424952615056
1423,232.30879269497026
1424,232.30486901478244
1425,232.30425204754218
1426,232.46932359170916
1427,232.5474435911015
1428,232.61792321267544
1429,232.62204661790892
1430,232.68835640922646
1431,233.0956310122128
1432,233.1595704154703
1433,233.22151634749596
1434,233.3400009291658
1435,233.42634836828785
1436,233.66229960116635
1437,233.8766403948458
1438,234.02961746604194
1439,234.41896315889977
1440,234.45471135609867
1441,234.51756863397748
1442,234.5936408596058
1443,234.69093174388826
1444,234.86972129326873
1445,234.90067369530388
1446,235.10514775090928
1447,235.2363557269702
1448,235.2779072624563
1449,235.3577770508028
1450,235.4423653317437
1451,235.42824676824046
1452,235.5743706866971
1453,235.61031181771816
1454,235.74435566246083
1455,235.86861228744536
1456,235.8768783797955
1457,236.2270818926246
1458,236.28010489306737
1459,236.51790816283236
1460,236.5375460619808
1461,236.6786114025876
1462,236.79571241080953
1463,236.8279220092768
1464,236.93183323851403
1465,236.9289293567597
1466,236.95319011187146
1467,237.01113488243834
1468,237.01113488243834
1469,237.0239393299438
1470,237.17897563509868
1471,237.1837000740249
1472,237.46579990966862
1473,237.42292823235613
1474,237.44404529387467
1475,237.44404529387467
1476,237.48599792134695
1477,237.77934522718652
1478,237.97650771503186
1479,238.0721649412523
1480,238.0883485245094
1481,238.21993683034677
1482,238.3335097397161
1483,238.566893502319
1484,238.53631135971452
1485,238.63653816587168
1486,238.7210165775297
1487,238.82401973168876
1488,238.84141821740113
1489,238.85992137472695
1490,238.93554936244274
1491,238.96801756157882
1492,239.24216718997263
1493,239.31737035366046
1494,239.5090208113133
1495,239.51875069928067
1496,239.52819980879912
1497,239.7423731705607
1498,239.78451462424772
1499,239.88774973777885
1500,239.8917399907287
1501,240.04913333271335
1502,240.0673273846106
1503,240.07721390149922
1504,240.09017130351035
1505,240.21757151862403
1506,240.47972459157123
1507,240.48887466998485
1508,240.7781749176763
1509,241.246759727543
1510,241.377578392067
1511,241.5444266135109
1512,241.56761385535066
1513,241.62695974648975
1514,241.827281784379
1515,241.9336470300849
1516,242.07478025709224
1517,242.1685784145576
1518,242.28974884776713
1519,242.34612188626377
1520,242.4750095779977
1521,242.48437880464226
1522,242.63158107002334
1523,242.81961860942545
1524,242.7950997698076
1525,243.0445001344871
1526,243.1790157141169
1527,243.40003900343373
1528,243.72389451910718
1529,243.88120517179468
1530,243.86967942785802
1531,244.250017783283
1532,244.5054577291692
1533,244.6061170943994
1534,244.61823403119004
1535,245.04359399860988
1536,245.07563977924121
1537,245.22713147436775
1538,245.35896572086867
1539,245.41836188064119
1540,245.64976598501457
1541,245.84448443128085
1542,245.9381511267103
1543,245.94357604048716
1544,246.06299517269676
1545,246.16243422882076
1546,246.27705780475748
1547,246.44488774425403
1548,246.44550822773823
1549,246.790841790627
1550,246.86156068334884
1551,246.9438487000621
1552,247.1412548448572
1553,247.26798960249624
1554,247.4663058029583
1555,247.73997568822796
1556,247.88933993622928
1557,247.9830413278207
1558,248.11689768935392
1559,248.11199231044185
1560,248.2032199315872
1561,248.49337770535436
1562,248.52361154771302
1563,248.7354762681258
1564,248.79338774326234
1565,248.88628919814332
1566,248.98819900519825
1567,248.9971390371726
1568,249.03247042727185
1569,249.04589087795506
1570,249.28833297779192
1571,249.40604691104852
1572,249.50356661422262
1573,249.54422677685167
1574,249.55064844489846
1575,249.55318284043085
1576,249.55560283482353
1577,249.76066061791056
1578,249.76792764772114
1579,249.82900242402235
1580,250.11690277293067
1581,250.13093028617854
1582,250.14229192355998
1583,250.3513467745473
1584,250.37498018305456
1585,250.39755645661913
1586,250.59577807142864
1587,250.63084889868674
1588,250.69156057688204
1589,250.9541160507525
1590,251.076285929383
1591,251.189923076517
1592,251.2518315634415
1593,251.2518315634415
1594,251.41942564392008
1595,251.75406990869857
1596,251.876169308985
1597,252.0257603418931
1598,252.12440972613868
1599,252.24813571392298
1600,252.279171524035
1601,252.31760539551703
1602,252.34770968892
1603,252.44470117302788
1604,252.4511208714678
1605,252.45590449675694
1606,252.49688059095035
1607,252.75301844970525
1608,252.94841079876412
1609,252.94928120352716
1610,252.94197139261902
1611,252.97322696843966
1612,253.03383481840382
1613,253.15212135831473
1614,253.19107072432715
1615,253.34726350320784
1616,253.34726350320784
1617,253.51551261088693
1618,253.57686051494073
1619,253.6857153284105
1620,253.70984812826603
1621,253.7184334320697
1622,254.03520165915327
1623,254.0569035399744
1624,254.08647970804367
1625,254.17628825302333
1626,254.30928008166774
1627,254.42336012709936
1628,254.71927788366455
1629,254.79059623664426
1630,254.99681549162656
1631,255.1272990989701
1632,255.39733168033933
1633,255.40378910253241
1634,255.52023826684788
1635,255.84615320626608
1636,256.0342251923029
1637,256.1306410822489
1638,256.3679884004699
1639,256.4350047965032
1640,256.48000140667136
1641,256.55454764094605
1642,256.74506388434696
1643,256.9396301029992
1644,257.00280041950725
1645,257.0927634354892
1646,257.44499669549015
1647,257.52653985258394
1648,258.3044077478104
1649,258.584945804619
1650,259.02663130194304
1651,259.2090124575844
1652,259.23634484042105
1653,259.2545096943574
1654,259.2462367399584
1655,259.3081072224243
1656,259.3195238066092
1657,259.39641991874015
1658,259.35817222326926
1659,259.38254394052416
1660,259.3888951201296
1661,259.5686165180425
1662,259.6496443243354
1663,259.7416089616422
1664,259.7919307884321
1665,259.83456405501704
1666,259.9027525808735
1667,259.98831525400925
1668,260.1286775271709
1669,260.23109491838613
1670,260.3025268664021
1671,260.57273556158805
1672,260.66716649539774
1673,261.1956625441535
1674,261.27989290417713
1675,261.3075787716491
1676,261.3075787716491
1677,261.40131548273365
1678,261.4072369246895
1679,261.4186820537302
1680,261.4153670578065
1681,261.4303525890264
1682,261.5674112221913
1683,261.58044285029285
1684,261.75333391388347
1685,261.99119196247926
1686,262.1546686273195
1687,262.38298271042817
1688,262.3861525491389
1689,262.42587980035177
1690,262.53161907170465
1691,262.58996951592405
1692,262.6031440372584
1693,262.6310533954661
1694,262.7471361195406
1695,262.97509294769844
1696,262.99963320404873
1697,263.02476034479594
1698,263.1278409747947
1699,263.11961699400854
1700,263.17008225575796
1701,263.30838477160097
1702,263.31211452170527
1703,263.3263463594724
1704,263.36232594440605
1705,263.41596701342837
1706,263.5961060428974
1707,263.65045795092976
1708,263.68645759272505
1709,263.7399327092645
1710,264.1680345771844
1711,264.1904010630292
1712,264.2497037721119
1713,264.4600872047036
1714,264.6230356257701
1715,264.59586959142473
1716,264.81312922556225
1717,264.91423111703773
1718,265.1009387614122
1719,265.2449029352946
1720,265.50849257454263
1721,265.6499732239978
1722,265.718800611291
1723,265.79598737868247
1724,265.8040069292537
1725,265.9307678658949
1726,266.00243723615955
1727,266.00024717261937
1728,266.00024717261937
1729,266.066550944239
1730,266.1522827402118
1731,266.16179356884555
1732,266.23708467795814
1733,266.4652528103883
1734,266.60724342133057
1735,266.6240799412744
1736,266.69836149914414
1737,266.811371414047
1738,266.84970995883356
1739,267.0214737362944
1740,267.0350792817693
1741,267.1875189877605
1742,267.279544468643
1743,267.31513778584684
1744,267.31004920035707
1745,267.37485007244345
1746,267.54168633776817
1747,267.80610794637687
1748,267.84597646313625
1749,267.8504860568374
1750,267.93535154282745
1751,268.1287623176951
1752,268.2401296004803
1753,268.2724043587758
1754,268.39645873677307
1755,268.4823937706754
1756,268.5971084766528
1757,268.59725999285496
1758,268.6281443983879
1759,268.87978763506527
1760,268.8878519118168
1761,269.01677822249366
1762,269.0145066862895
1763,269.0365158270039
1764,269.06746594721665
1765,269.2597243182674
1766,269.3749536034412
1767,269.40753751461625
1768,269.3964540932933
1769,269.5751320496646
1770,269.62408342161956
1771,269.93511464867544
1772,270.0178782614347
1773,270.037646148742
1774,270.064021038905
1775,270.1584143387231
1776,270.4890870168181
1777,270.50090426062275
1778,270.63693770888904
1779,270.721167714682
1780,270.78077090389723
1781,270.804744539793
1782,270.9750980137158
1783,271.02991494792917
1784,271.1705973190021
1785,271.37414277909386
1786,271.57246472492346
1787,271.6423706339772
1788,271.7534833938855
1789,271.7780348317284
1790,272.08241728545465
1791,272.13371349771796
1792,272.24324190321084
1793,272.79072587562666
1794,272.8807974326716
1795,273.03604439684693
1796,273.1517613833059
1797,273.3584818628529
1798,273.37761833898224
1799,273.4919134194479
1800,273.62469081186833
1801,273.70657637674094
1802,273.6774517172205
1803,273.66602430645247
1804,273.7450202926026
1805,273.7605703226446
1806,273.7923043597996
1807,273.8210420603879
1808,273.8416309643371
1809,273.9100940774793
1810,274.1254981194004
1811,274.3492957424222
1812,274.35770382353365
1813,274.41069699004726
1814,274.58745263208226
1815,274.6712827990439
1816,274.80355139447414
1817,274.9532582956759
1818,274.98262984460337
1819,275.01286826941947
1820,275.18732112248506
1821,275.3456858344032
1822,275.41464748798603
1823,275.4306810767155
1824,275.6256070091508
1825,275.6288468028107
1826,275.9493895679397
1827,275.95615840385403
1828,276.0606355757311
1829,276.2355957749354
1830,276.28634413162524
1831,276.3869707904045
1832,276.45597303151106
1833,276.7380415840492
1834,276.78218391802073
1835,276.8387069001644
1836,277.2265668658139
1837,277.29626447130477
1838,277.3652376310095
1839,277.42978662587694
1840,277.46833137915263
1841,277.6008123488869
1842,277.6809832221134
1843,277.6944796689527
1844,277.92736379720503
1845,278.0650769900627
1846,278.08917316308106
1847,278.25002354836596
1848,278.2846947071944
1849,278.3551802677515
1850,278.5266546940938
1851,278.64965571467155
1852,278.6759928235752
1853,278.6796030044221
1854,278.787626933453
1855,278.81854447262384
1856,278.9615934028205
1857,279.05935032231463
1858,279.2770011590568
1859,279.5737788349782
1860,279.7798798788112
1861,279.84552043441926
1862,279.8976985204021
1863,280.00418689173796
1864,280.0233754422298
1865,280.1440722305741
1866,280.22397032144414
1867,280.2798068879891
1868,280.31717616419337
1869,280.3606618378577
1870,280.50097218668975
1871,280.4308290383967
1872,280.5197382855867
1873,280.64806171753054
1874,280.6917751515759
1875,280.6900561327744
1876,280.74330255467623
1877,280.7511393135614
1878,281.07482067784383
1879,281.38379465432473
1880,281.65555981930777
1881,281.7622346409765
1882,282.0583308706908
1883,282.08212896683114
1884,282.12059686677026
1885,282.17336888336405
1886,282.3300244081699
1887,282.28882340083993
1888,282.3397062811886
1889,282.46866933692684
1890,282.64877758605974
1891,282.812472017785
1892,282.9137851900989
1893,283.0535905373417
1894,283.16076120442744
1895,283.1584123954503
1896,283.52094499975186
1897,283.6395833040089
1898,283.6343178227682
1899,283.90088288695074
1900,284.0444742616275
1901,284.0587947404363
1902,284.42995531541413
1903,284.6113064935216
1904,284.7528538571471
1905,285.1658390755875
1906,285.3166367643701
1907,285.37955977025155
1908,285.36838086744064
1909,285.508355756249
1910,285.57721558570597
1911,285.6223657810801
1912,285.6608767965657
1913,285.91702726437705
1914,285.96138350197725
1915,285.9979841587663
1916,285.9979841587663
1917,286.0655973401511
1918,286.1739092639339
1919,286.17792160907413
1920,286.29101044636224
1921,286.4266208662027
1922,286.5769740236814
1923,286.6459210513799
1924,286.91330925705154
1925,287.2156639322257
1926,287.4038443353774
1927,287.4437804840769
1928,287.4836276527506
1929,287.5866737468449
1930,287.6783947851317
1931,287.6732456957453
1932,287.81331771980314
1933,287.8360363084643
1934,287.83714899514626
1935,288.1547129038012
1936,288.24283506182377
1937,288.2887238472549
1938,288.2998730107286
1939,288.3554248774307
1940,288.32498686893075
1941,288.3918715144071
1942,288.44320601856793
1943,288.6699125491159
1944,288.69092607772205
1945,288.7066689080619
1946,288.915417104821
1947,289.01300747783387
1948,289.02204645862724
1949,289.05976786166786
1950,289.2049284611788
1951,289.30500010996406
1952,289.47015977630457
1953,289.6757016838204
1954,289.7739905679489
1955,289.94410478730754
1956,290.0680009705849
1957,290.06397261044754
1958,290.18669676560336
1959,290.24036110538844
1960,290.24036110538844
1961,290.1549548238265
1962,290.3673368033515
1963,290.61651321666625
1964,290.71207008051164
1965,290.71406754226695
1966,290.7362883674228
1967,290.82757865437605
1968,290.94912876299446
1969,291.0584410206005
1970,291.2305660333065
1971,291.2528908916784
1972,291.25921151744103
1973,291.39164649900346
1974,291.53723687509944
1975,291.59480125404866
1976,291.7111488027789
1977,291.90622581995507
1978,292.05518883346974
1979,292.06139686778204
1980,292.2366320372072
1981,292.34772239208826
1982,292.47873271064884
1983,292.6392660988643
1984,292.7164424377919
1985,292.7919342680143
1986,292.82622560112554
1987,292.87143592537564
1988,292.8754476102781
1989,293.0833696773309
1990,293.10253112046246
1991,293.10153796942495
1992,293.1868181682111
1993,293.2136480327956
1994,293.234293155724
1995,293.29568504377204
1996,293.4274827888917
1997,293.49577691238136
1998,293.85483497964947
1999,293.9733203645389
2000,294.343856849369
2001,294.63740986563545
2002,294.7567458846794
2003,295.0487055082018
2004,295.2777486945386
2005,295.6170152853477
2006,295.85496073161016
2007,295.89080196909543
2008,295.96822994817256
2009,295.97818211291633
2010,296.0333608725121
2011,296.12752383740207
2012,296.3468391007216
2013,296.49424388271717
2014,296.51085201165023
2015,296.5437685020428
2016,296.75585393474023
2017,296.82988760427287
2018,296.95999198701685
2019,296.984879241672
2020,297.11726493944235
2021,297.1362915355873
2022,297.2988986672759
2023,297.4194148899994
2024,297.49551026522664
2025,297.5456570511528
2026,297.6866972231369
2027,297.6763871441626
2028,297.76277331113664
2029,297.91488644774296
2030,298.3932521065108
2031,298.7886549506651
2032,298.85661227428614
2033,298.9563531925578
2034,298.98296356914256
2035,299.08730542505435
2036,299.1544249262038
2037,299.24495818322185
2038,299.3139211560081
2039,299.4524012665236
2040,299.5200066684287
2041,299.76453082645173
2042,299.93901995764656
2043,300.0153022951228
2044,300.1411570289615
2045,300.19945680326475
2046,300.3324042464677
2047,300.3430465289391


==> data/ada_upper_regret_gtype_clique_group_repeat_40_K_20.csv <==
,0
0,0.0
1,7.010040969290102
2,8.46412041032877
3,9.944314324006196
4,10.089632751048775
5,10.377367530920884
6,10.698054066725062
7,11.179063275381505
8,11.195381555569426
9,11.436709631807805
10,12.331582354880604
11,12.688173008758724
12,12.90237690979448
13,12.97381586208427
14,13.080206368379447
15,13.14916328850393
16,13.142737718885757
17,13.394723617167884
18,13.748190170129426
19,14.447748491525617
20,15.254121928445745
21,15.526651223781698
22,15.649969212906203
23,16.21560645967583
24,16.749768656380883
25,17.08563930749802
26,17.100549415385654
27,17.924968708061332
28,18.144102175878956
29,18.39203656595263
30,18.725617335504523
31,18.837394268690097
32,19.120783198479092
33,19.36024373971076
34,19.731370850954278
35,19.741281503612313
36,19.890603558730433
37,19.940687167049326
38,20.361380874774586
39,21.0192170242801
40,21.59972585911315
41,21.835800168155203
42,22.401209559854752
43,22.898849009069423
44,23.41586066957228
45,23.693604237601942
46,23.811506598923764
47,24.003947018330607
48,24.386007513705177
49,24.451892465174296
50,24.66899853062386
51,24.712849010029583
52,25.1025927018244
53,25.64473116668576
54,25.8854540592377
55,26.07932085203097
56,26.520355389469284
57,27.058956444517225
58,27.732370993016332
59,27.93549225107907
60,28.033377235353633
61,28.434482260311725
62,28.811898673990502
63,29.117377985401713
64,29.401057245725514
65,29.71959693297496
66,30.564667399178607
67,30.77686574942802
68,31.127800908763863
69,31.564736075915363
70,31.653524382621963
71,31.93777660761069
72,32.14296439108576
73,32.40583379602434
74,32.53993676375867
75,32.91931416682279
76,33.071893301882305
77,33.32268532234978
78,33.66918117912171
79,34.04943172681542
80,34.11014995850678
81,34.313748346232686
82,34.744603580762856
83,34.85078221866207
84,35.303478945372625
85,35.431996659884135
86,35.51635221948597
87,35.7101451315657
88,35.87479664203961
89,35.99240647343166
90,36.06380127385859
91,36.096108944892855
92,36.286484761127895
93,36.649167836776165
94,36.81587990937291
95,36.95257526289724
96,37.884737466151755
97,38.32804314958803
98,38.45261190701983
99,38.771255180978805
100,39.06876975321738
101,39.46957891680299
102,40.45209911846096
103,40.96178878062599
104,41.45641024841425
105,42.07647846818117
106,42.60997500636123
107,42.65056564210178
108,43.00596750103854
109,43.18645168331703
110,43.37132335743369
111,44.2450488093022
112,44.364226583396324
113,44.94135760405379
114,45.27883309819689
115,45.288307222271925
116,45.957066178415396
117,46.1406201444573
118,46.428992940368445
119,46.721874787683404
120,47.060374755767
121,47.441166432811386
122,48.06758758682531
123,48.016266448066055
124,48.33419155261997
125,48.692541159031805
126,48.81081477872796
127,49.228548963635866
128,49.45466953396855
129,49.58784517097752
130,49.94216628555815
131,50.330750198729895
132,50.45969475908935
133,50.69208224718751
134,51.13441447721483
135,51.18933355770703
136,51.31972828359147
137,51.48539604284994
138,52.12097093672641
139,52.26302232863637
140,52.42030706081098
141,52.6974497550262
142,53.07067554698006
143,53.19170990106193
144,53.203793343786145
145,53.721420442183536
146,54.04271059835563
147,54.20485993417291
148,54.40994102113815
149,54.42364196162383
150,54.43203660417379
151,54.94745372278362
152,55.068064703242385
153,55.237453547578696
154,55.1767317529389
155,55.45465521865191
156,55.785573230578066
157,55.85727262204209
158,56.19131054642165
159,56.30431189111479
160,56.51823178003555
161,56.867538257077925
162,57.02339940719179
163,57.20538658113614
164,57.651238850348015
165,57.85116184477232
166,57.88347363187302
167,58.38024361389607
168,58.49804618318414
169,58.58179505861498
170,58.76145514376222
171,58.974337406584844
172,59.32899955865513
173,60.09039570164497
174,60.1529725835636
175,60.39485549661439
176,60.56764564165931
177,60.89401456049663
178,61.21934068216935
179,61.875984835244964
180,62.07105090922116
181,62.36088974873316
182,62.717062357486824
183,62.867708293186084
184,63.01747734782114
185,63.500438872362466
186,63.91800757054396
187,64.3610775655784
188,64.37614733739507
189,64.70422881436596
190,65.18275678306327
191,65.6016091485472
192,65.86338236087244
193,66.28145386524207
194,66.39802890594676
195,66.75905502189204
196,67.20170622435512
197,67.45926802219728
198,68.08865813881043
199,68.34036519150769
200,68.36579148626693
201,68.31648509408102
202,68.69242672539774
203,69.0453720936496
204,69.41122415897733
205,69.47576704782739
206,69.64886941607303
207,69.92298887014047
208,70.01831653153401
209,70.44910889380704
210,70.50738705957656
211,70.8969390496347
212,71.27653779963761
213,71.54209942315471
214,71.64750032937272
215,71.67145561523316
216,71.67739238194326
217,71.83166508945055
218,72.0805744054226
219,72.28287542688156
220,72.38761074174309
221,72.80929482259572
222,73.14895388131848
223,73.40638616205706
224,73.50014046706463
225,74.04247068969603
226,74.44302019293809
227,74.79773081963981
228,75.12432778185061
229,75.93710535269729
230,76.11915666729838
231,76.18800720384839
232,76.68355104829274
233,76.96801484084246
234,77.16013289280505
235,77.88778730610593
236,78.4479959648861
237,78.60819995896848
238,78.916225478614
239,79.18555914877673
240,79.2318764428037
241,79.2258209189056
242,79.32736854976129
243,79.7073440028261
244,80.00001533902022
245,80.333740492319
246,80.60042830751087
247,80.7158811641626
248,80.7720321458377
249,80.87802713946427
250,81.15775516791012
251,81.62531357722483
252,81.67060141830223
253,81.76140148686927
254,82.1073849355474
255,82.43662221288727
256,82.46123538815505
257,82.66137119856495
258,82.87669674640959
259,82.8840984390141
260,83.19496457306866
261,83.27866636818109
262,83.48798680354825
263,83.55210684431444
264,83.72906633869367
265,83.815510298796
266,84.10242355613906
267,84.11615506472852
268,84.86382726638863
269,85.07795293968523
270,85.26337652769188
271,85.26606767720628
272,85.46480000091272
273,85.76964410902494
274,86.51695333525332
275,86.52090857556733
276,86.60795752368759
277,86.82642966367294
278,87.25497281818335
279,87.65119051949935
280,88.05720781470752
281,88.10012846789537
282,88.43486525399267
283,88.4594409008902
284,88.53486934691419
285,88.84167163884119
286,88.81675288008839
287,89.0709698637529
288,89.17751890982474
289,89.28681951245603
290,89.42705837962372
291,89.41657200650948
292,89.56268390858867
293,89.58386818700171
294,89.61012523943218
295,89.82357751171284
296,89.9018753727283
297,89.99241628622997
298,90.05972042397386
299,90.23742835649585
300,90.36942386830562
301,90.81096916278975
302,91.34616083790041
303,91.3508695850326
304,91.46113508847856
305,91.48080533007413
306,92.09276318712628
307,92.4819987778365
308,92.64658230049542
309,93.04884549538019
310,93.22707740354099
311,93.8126963991744
312,93.90505849182675
313,94.20517560538485
314,94.48634103284259
315,94.75370278225131
316,95.17776073434618
317,95.57068327128087
318,95.90625067663589
319,96.36539816779973
320,96.57117754918602
321,96.69647473279143
322,96.91565557403078
323,96.9704268426986
324,97.0942087112761
325,97.57033221599639
326,97.64162100537072
327,97.68330186754598
328,97.92926366950228
329,97.91626641627751
330,98.07110699564514
331,98.08699421177336
332,98.29542976314683
333,98.54622693145102
334,98.58338527641564
335,98.679947264211
336,98.66597239637994
337,98.68226315374991
338,98.69517621436235
339,98.81458192355392
340,98.84377367080621
341,98.93923011631709
342,99.14455972751666
343,99.23554274393996
344,99.40986311697277
345,99.52463335026407
346,100.33361101797632
347,100.60199099782852
348,101.06934244048733
349,101.19724083326949
350,101.44689850449183
351,101.45783814671957
352,101.92211188104177
353,102.48218382987558
354,102.49785631848727
355,102.68168484104763
356,102.75416037710411
357,103.075296616049
358,103.32809052077353
359,103.54101570430274
360,103.70932149376905
361,103.76230852719694
362,104.07434938790882
363,104.10266988165729
364,104.30542307720238
365,104.36053244472613
366,104.41886137351813
367,104.48231458414416
368,104.6362410222411
369,104.81727940085932
370,105.29349645727979
371,105.4893879350203
372,105.56321922166245
373,105.80901191334844
374,106.00212560489341
375,106.64067328107592
376,106.88838288242744
377,107.49166921260593
378,107.63635538431346
379,107.68779458845235
380,107.94985748807574
381,108.22139483582858
382,108.65777070979522
383,108.75068619900983
384,108.94516213484934
385,109.09189909363205
386,109.16292989691343
387,109.33374178595992
388,109.48998485447362
389,109.6056021629686
390,109.92427868592797
391,110.08241385668039
392,110.08898279676403
393,110.41362443088668
394,110.91377836122567
395,111.16814314131125
396,111.19548358379464
397,111.844138843302
398,111.88999668741893
399,112.07986003199159
400,112.34609684883308
401,112.44388654880926
402,112.47499589333329
403,112.47708037862081
404,112.62281445523837
405,113.04111975010964
406,113.4052279919209
407,113.96386349268167
408,113.99453174522586
409,114.23509896895247
410,114.36345003710228
411,114.36636923374941
412,114.61221441992367
413,114.6272740374199
414,114.89503378652292
415,115.06881246232808
416,115.49863972762952
417,115.73122504368953
418,115.97332366026146
419,116.34755545096995
420,116.58068474030347
421,116.79268348256625
422,116.70116872582837
423,116.85976165746128
424,116.88924434776158
425,116.87241570563715
426,117.21350850033495
427,117.51339412847479
428,117.91068154299604
429,118.24498115146159
430,118.6478770443833
431,118.70900865833525
432,118.85412888899104
433,118.87301020372571
434,119.08039648632273
435,119.29119957877404
436,119.37458977480371
437,119.54357053816439
438,119.66440385788111
439,120.15719374779678
440,120.21266140477351
441,120.52552099333892
442,120.7425331984401
443,120.7424421877387
444,120.85070523038542
445,120.84363078051402
446,121.1963410028303
447,121.65533658756131
448,121.87132674999879
449,121.88602779483628
450,122.0973333054599
451,122.14688889098448
452,122.32897248292262
453,122.9740817829617
454,122.98867479914526
455,123.4027463339485
456,123.83659448729688
457,123.9196883269675
458,124.09129322911389
459,124.42445868490704
460,124.57937713328084
461,125.21563827970138
462,125.42766871816427
463,125.61049130934923
464,125.82707429679076
465,126.29642293645084
466,126.54389528262918
467,126.70836604832652
468,126.6687617759187
469,127.08720317301398
470,127.17429602336806
471,127.53973568821006
472,127.645873775463
473,127.75680484273533
474,127.87602837408737
475,127.91815374233589
476,128.20790594256007
477,128.41095908973304
478,128.55309334040464
479,128.61568318006795
480,128.9292096963512
481,129.3062540994004
482,129.5746064352362
483,129.91011451378603
484,130.28120318878098
485,130.24620085359533
486,130.53486776780747
487,130.86913008858977
488,131.24851212710757
489,131.56066796806812
490,131.61080379212223
491,131.855541595203
492,132.4070729700217
493,132.58275897370137
494,132.98980134071854
495,133.02318104764998
496,133.22810927479304
497,133.4633510638241
498,133.61446158670924
499,133.9021515005781
500,133.96525357168557
501,134.0826183770494
502,134.28600562378958
503,134.57752417570708
504,134.75220179390456
505,135.2790323662114
506,135.67458608078675
507,135.83874744471655
508,136.4075349497608
509,136.68817875236726
510,137.07434877240172
511,137.20358533845024
512,137.34447602609544
513,137.37974293092958
514,137.60664475891147
515,137.76121469760176
516,137.93143602231606
517,138.2590691437752
518,138.52453224374128
519,138.79870196927214
520,139.17769861473667
521,139.34490091467785
522,139.38579035039828
523,139.80048688384065
524,139.91789943188368
525,140.02597970020923
526,140.1409200727304
527,140.4314043415374
528,140.52017419338435
529,140.59039540062042
530,140.69616756944077
531,140.80663793263452
532,141.26472075884567
533,141.74707905268787
534,141.7666499714295
535,141.9939979136665
536,142.03970692538027
537,142.22273800909352
538,142.52480114223852
539,142.70239940736184
540,142.737716115606
541,142.73771611560596
542,142.83453856859038
543,142.89223897106783
544,142.89223897106785
545,143.2644534910884
546,143.39160997627656
547,143.67952229434647
548,144.14781277284388
549,144.4173651748473
550,144.57240558128382
551,144.85509281845074
552,145.09552365553245
553,145.30140427095108
554,145.56188389028543
555,145.5619729843065
556,145.56336804396895
557,145.65877778938653
558,145.7739124462029
559,145.88543369303324
560,145.9419456600232
561,145.95264384536364
562,146.29599283195148
563,146.71037963128379
564,147.04732038654043
565,147.4464116094574
566,147.5033335580155
567,148.00325890446643
568,148.13755885004693
569,148.32525851058642
570,148.55440619844146
571,148.6160739935923
572,148.80871090180577
573,148.85300495516879
574,149.09208064031327
575,149.2559225373929
576,149.45458804427506
577,149.4193940266104
578,149.59457245690706
579,149.92729615431932
580,149.9909455863375
581,150.13204746235218
582,150.1864694865077
583,150.5167363840313
584,150.62363083105282
585,151.01665922729023
586,151.21056266054958
587,151.334310608693
588,151.33522743138627
589,151.33522743138627
590,151.7171534618354
591,152.035795409927
592,152.55932552906634
593,152.91928115059181
594,153.18925034582873
595,153.19531385107555
596,153.45868583510952
597,153.50433503044053
598,153.6902002864834
599,153.7398840626137
600,153.7470390558927
601,153.89377561586684
602,154.10867755194835
603,154.22437259324462
604,154.59584988504872
605,154.97462671659895
606,155.2715783376376
607,155.64879686774975
608,155.6538158383171
609,155.72918465862767
610,156.00093490807836
611,156.00887538178165
612,156.01964061916289
613,156.02833032958006
614,156.29364105480607
615,156.62099424144355
616,156.74485300999623
617,156.86496141626122
618,156.83337953951582
619,156.88926322056977
620,156.9235320107563
621,157.02872370937303
622,157.2220775634505
623,157.56560968059688
624,157.74063890171536
625,157.78630462830444
626,157.78287939458028
627,158.06854148663683
628,158.09667134894454
629,158.2925299738727
630,158.4304660079899
631,158.54815643067758
632,158.56450280701216
633,158.72508179942403
634,158.86840251093017
635,158.8919664003825
636,158.8919664003825
637,159.16870881396898
638,159.17468506012818
639,159.44200833952053
640,159.49532850930404
641,159.52459075624196
642,159.6364075357106
643,159.62998738931893
644,159.7011473692945
645,159.77346271931864
646,159.9258449851818
647,160.0237514492597
648,160.0647540436851
649,160.14977239029068
650,160.2797947197483
651,160.85246872868333
652,160.99247695769037
653,161.35067754301102
654,161.53332881137018
655,162.15645986181846
656,162.22212958318184
657,162.67973201963957
658,162.67973201963957
659,162.90025874014353
660,162.96508573905388
661,163.14569269202914
662,163.32341586280245
663,163.57707113232553
664,163.6940179721346
665,164.00524951793386
666,164.0127801660082
667,164.4722771409201
668,164.58921198170617
669,164.61356124305263
670,164.61110465867858
671,164.75761927383084
672,164.8268121030728
673,164.99520216647764
674,165.0081692166358
675,165.20426326079988
676,165.22827486752976
677,165.36313859736242
678,165.36397389179774
679,165.5968529150364
680,165.64388820530257
681,166.29122159330495
682,166.31763910086005
683,166.49656508147518
684,166.68826403673705
685,166.6807027477719
686,166.92953877538963
687,167.39671188592948
688,167.75729218642286
689,167.86606261606642
690,168.0792318677778
691,168.22954647429108
692,168.23692284355351
693,168.397141653689
694,168.67253253865061
695,168.97107625952614
696,169.03443381224602
697,169.09210645244127
698,169.0955704612737
699,169.09247109644946
700,169.54373815142037
701,169.66476714882526
702,170.2813323457298
703,170.469370952043
704,170.6295127653721
705,170.7314043856827
706,170.97872117453795
707,171.39413986668384
708,171.63801112006428
709,171.67596480185122
710,171.97210181393675
711,172.00544549157064
712,172.10068885366576
713,172.3410355767205
714,172.34685845773004
715,172.72110261300685
716,172.77334882921497
717,173.39151710600993
718,174.18146586964446
719,174.47494598877188
720,174.53230664734514
721,174.7528313863819
722,174.92181477057983
723,175.29352887945998
724,175.24279199997292
725,175.4614958444481
726,175.47702871787385
727,175.65604923471057
728,175.82533838954902
729,175.98856759151798
730,176.14408419658966
731,176.18745625262883
732,176.18745625262883
733,176.27878160654674
734,176.596662198208
735,176.81798184372985
736,176.9082844593385
737,176.97625761924584
738,177.03897339053773
739,177.0549699196735
740,177.06002314440752
741,177.3460379190688
742,177.49330550624177
743,177.75870430338557
744,177.96265897974075
745,178.3130265023304
746,178.39037186899236
747,178.44935211489206
748,178.44210250867525
749,178.607223757398
750,178.64725252142188
751,179.21386073495324
752,179.46006158674064
753,179.39397292758898
754,179.74461238181004
755,179.94626948300473
756,180.13772334338296
757,180.67797937194115
758,180.815561562621
759,180.89853640428498
760,180.92787452150344
761,181.22603748697057
762,181.49445846343744
763,181.70737913721248
764,181.9001647219057
765,182.2135459501995
766,182.20805145897077
767,182.38091286392486
768,182.41164095641798
769,182.7705194825457
770,183.46421663901282
771,183.6662058293775
772,183.91442364103798
773,183.9404612076609
774,184.17161744958062
775,184.21606115143175
776,184.28758324882259
777,184.69785535556355
778,184.89648507846817
779,184.90349639260748
780,185.25933390672822
781,185.38915955625689
782,185.46308989461502
783,185.68796504774053
784,185.79993566942343
785,185.91831075513272
786,186.03656847402215
787,186.57095393277604
788,186.5833222306111
789,186.76473759486052
790,186.7666877201172
791,186.81560581071736
792,187.11615775499936
793,187.1818750900802
794,187.29653124358256
795,187.36345673168947
796,187.73956981657955
797,187.81125853310755
798,188.16434235601588
799,188.24917927168067
800,188.3587045970088
801,188.43700735112466
802,188.45868482003573
803,189.0237175277181
804,189.40367895315612
805,189.52722540884764
806,189.54756785121154
807,189.612996515829
808,189.7894297989596
809,189.8707202549635
810,190.1017024928463
811,190.62230354835165
812,190.62840119554994
813,190.9019220736484
814,191.01637022928944
815,191.28879422998548
816,191.298077530289
817,191.4931755737185
818,191.8885102377337
819,192.13877009822198
820,192.15827316084548
821,192.3385697592912
822,192.44886232516237
823,192.52066881454385
824,192.9225079070674
825,192.9999093059179
826,193.6421190070229
827,193.84139535544097
828,194.1978479339819
829,194.3224156295577
830,194.3445542574227
831,194.32700258151758
832,194.43790952571217
833,194.5609318876232
834,194.73338740750077
835,194.74886677118695
836,195.07693636968355
837,195.06210532950854
838,195.0981337360152
839,195.13346732405932
840,195.2227694926643
841,195.28916856690245
842,195.76765423037565
843,195.81614523232398
844,195.94889496095612
845,195.94889496095612
846,196.25623397393682
847,196.2611649649649
848,196.2611649649649
849,196.4109992784348
850,196.47439735457974
851,196.5898209243745
852,196.8604412586459
853,196.9591964918489
854,196.92655953877792
855,197.33880730729877
856,197.8131758187333
857,198.05383146003692
858,198.11130828948683
859,198.17463386311644
860,198.1764454970603
861,198.40763219210942
862,198.62513169364
863,198.92031182257875
864,199.35228327270468
865,199.48956009138445
866,199.51716911674626
867,199.54992162586092
868,199.53838153409902
869,199.89844948172944
870,200.0594414876713
871,200.36566265393645
872,200.6307605924204
873,200.82390145141272
874,201.2073441240475
875,201.2400765794625
876,201.75837342123577
877,201.85906843455479
878,201.99588439153882
879,202.03485427661417
880,202.09136034844664
881,202.20311560559873
882,202.34590140225254
883,202.66970596582834
884,202.8051632388653
885,202.95709385132506
886,203.18082503538363
887,203.28625906547987
888,203.44801941936822
889,203.79191563776854
890,203.8401077306725
891,204.21380479064607
892,204.21834662022218
893,204.55653921095433
894,204.75350816856331
895,204.7607575707586
896,204.9797823707376
897,204.99707690931763
898,205.11195766115512
899,205.24237805669773
900,205.5275350376083
901,205.89124623107156
902,205.9275837212112
903,205.92594617476075
904,206.1650636891099
905,206.2439193822572
906,206.3004243681429
907,206.30691772081596
908,206.33067432880907
909,206.42242413139854
910,206.42242413139854
911,206.42354958343125
912,206.42956155337103
913,206.45422769202133
914,206.53201185447637
915,206.55734935020104
916,206.69256678923375
917,206.77792213927196
918,206.77114076791938
919,206.78456500626564
920,207.0750775093366
921,207.20890491713044
922,207.42120158130783
923,207.7233108542381
924,207.77140277699962
925,207.9131867546975
926,208.15648646886285
927,208.2576443786634
928,208.42461669726168
929,208.45278329305154
930,208.62385636591358
931,208.62385636591358
932,208.95294838391777
933,209.0199672021328
934,209.49897444104013
935,209.66363865348308
936,209.73547730105284
937,210.4639263386622
938,210.4682087770929
939,210.58962861553474
940,210.81617840486152
941,210.82669742333974
942,210.9417634504262
943,211.23615597510346
944,211.46804630223406
945,211.48050741723776
946,211.56127547462737
947,211.61835168201355
948,211.8128030816966
949,211.94531653976875
950,212.37169742551393
951,212.45152316355092
952,212.67228797220454
953,212.7138769777273
954,212.7500818596674
955,213.11773532090277
956,213.3076448023446
957,213.43708231781298
958,213.4403742363711
959,213.51238980951237
960,213.78623037692572
961,214.03761764517031
962,214.0488617828107
963,214.0938952116402
964,214.3709489494814
965,214.44806160982438
966,214.47969508676778
967,214.9906795301356
968,215.24228334406962
969,215.65803088441882
970,215.7372450562553
971,215.81048437335207
972,215.87868172644477
973,215.9790401520472
974,216.12391218493175
975,216.17457084612306
976,216.25571397686724
977,216.692440012774
978,216.74656616658368
979,216.98962953802996
980,217.48050850684683
981,217.52703702601613
982,217.5683211950943
983,218.04112711131413
984,218.2299039696671
985,218.48341402582554
986,219.08228006985328
987,219.33781096498325
988,219.56693071329153
989,219.6045442283679
990,219.90251663874162
991,220.09797075462265
992,220.10388412463413
993,220.16250075472618
994,220.3264863682036
995,220.59397109227046
996,220.742466013921
997,220.8923848265806
998,221.02706161277925
999,221.2178970184488
1000,221.25322590758438
1001,221.4949968049503
1002,221.81129473785919
1003,222.00939386146396
1004,222.165584432897
1005,222.17745534244884
1006,222.45535360035345
1007,222.5141493603352
1008,222.5175154767764
1009,222.8954981356759
1010,223.14962139209123
1011,223.38290200058486
1012,223.37111379136357
1013,223.51747273746557
1014,223.60395973440603
1015,224.0328980410157
1016,224.35697596836724
1017,224.5066652433973
1018,224.908059826667
1019,225.0232604528226
1020,225.31031082652936
1021,225.48055471324577
1022,225.65510165966035
1023,225.88043929715792
1024,225.92117472676634
1025,225.92117472676634
1026,226.0306454138636
1027,226.13082482470648
1028,226.57835653070126
1029,226.69530561567927
1030,226.8400819191586
1031,226.98398544724745
1032,227.10045206102149
1033,227.15997229317932
1034,227.1879601581419
1035,227.44613510748113
1036,227.5629217051145
1037,227.84896341406022
1038,227.9569114127941
1039,228.24762700228808
1040,228.3722283245744
1041,228.58796748443302
1042,228.9125438680962
1043,228.9211503619614
1044,229.12449907754373
1045,229.5749278710707
1046,229.88924136517969
1047,229.99227841474698
1048,230.23931344213895
1049,230.49738132431204
1050,230.75685741928382
1051,230.76570741530912
1052,230.830505478926
1053,231.22163575580277
1054,231.2228349934123
1055,231.22856813848773
1056,231.3548618767625
1057,231.47729624282366
1058,231.48643128578058
1059,231.59558836336677
1060,231.70570541741475
1061,231.81468937496956
1062,231.81468937496956
1063,231.84530087526372
1064,232.37762919774957
1065,232.45401587249805
1066,232.59254683614213
1067,233.1138576360534
1068,233.2704958215113
1069,233.40014157619328
1070,233.8578270414922
1071,234.10266887779304
1072,234.11191957665167
1073,234.3786651261202
1074,234.485750246934
1075,234.55482368006773
1076,234.68024176804008
1077,234.79745977338817
1078,234.87528754868885
1079,234.7770550538517
1080,234.92377883270393
1081,235.08412203389105
1082,235.261808511423
1083,235.47575416255344
1084,235.53670015796513
1085,235.81463355145195
1086,236.16049280614126
1087,236.28191225073778
1088,236.4081596185155
1089,236.4081596185155
1090,236.41662788793448
1091,236.41925141417923
1092,236.48137002073508
1093,236.77110644917184
1094,236.9564839098492
1095,236.9684068579739
1096,237.1324803491683
1097,237.67162459492693
1098,237.7126896829656
1099,237.95714229426167
1100,238.05539955558726
1101,238.17709572862978
1102,238.24918051977468
1103,238.36634235263907
1104,238.5350833111059
1105,238.94990382273826
1106,239.18858918371382
1107,239.41076217272547
1108,239.55521092318816
1109,239.63824692870884
1110,239.7277907961689
1111,239.7400751712328
1112,239.99967529468913
1113,240.17210964931616
1114,240.5046753449845
1115,240.755065239233
1116,240.8274463443162
1117,241.10757557390954
1118,241.13928757518508
1119,241.32286838009216
1120,241.3401614777073
1121,241.37219614471337
1122,241.39026217664164
1123,241.5052097231248
1124,241.63991666018924
1125,241.7431385693134
1126,242.1152990853021
1127,242.22012279733394
1128,242.25827954399645
1129,242.4071735835342
1130,242.4134779007858
1131,242.62631345138163
1132,242.64488646836625
1133,243.2958878086089
1134,243.31446091717493
1135,243.53309337365022
1136,243.54880893959847
1137,243.5429418739816
1138,243.69407465655667
1139,243.71636249245634
1140,243.87416259910697
1141,244.0023449464526
1142,244.1127774230641
1143,244.5559454800926
1144,244.6074144121868
1145,244.6496192826682
1146,244.6496192826682
1147,244.80413186420304
1148,245.0424535037399
1149,245.37480317704672
1150,245.97110721342537
1151,245.99419801759308
1152,245.97375813465467
1153,245.963206802674
1154,246.20358294681094
1155,246.3972266151248
1156,246.70469721784158
1157,246.70469721784158
1158,246.79874794646804
1159,246.83959722745237
1160,246.9270985938502
1161,246.95515400819792
1162,246.84937439921063
1163,246.89318210993142
1164,246.99483995433584
1165,247.16484155352327
1166,247.4075226540868
1167,247.4766581921342
1168,247.6741486789751
1169,247.92183345663963
1170,247.9682434819619
1171,247.9682434819619
1172,248.28470692388407
1173,248.56607751332132
1174,248.56861585600203
1175,248.6891619291206
1176,248.89258622892748
1177,248.97748410630192
1178,249.1706610102788
1179,249.2236925731226
1180,249.20039292673056
1181,249.2295043050772
1182,249.32393440447035
1183,249.5803094184245
1184,249.5811842870146
1185,249.6468160813505
1186,249.687798548083
1187,249.6929203663729
1188,249.70425710921918
1189,249.97176724716195
1190,250.25530567398715
1191,250.6642179937589
1192,250.73584296242066
1193,250.9935614201422
1194,251.0006872334172
1195,251.01021042401447
1196,251.22172551781648
1197,251.34866243235456
1198,251.44192368886814
1199,251.46405303239933
1200,251.5985096540972
1201,251.5986993929335
1202,251.7802774532193
1203,251.81596332409356
1204,252.1434589443706
1205,252.32889599235955
1206,252.401853824753
1207,252.46232223934985
1208,252.6601099853852
1209,253.00997519282294
1210,253.256163093344
1211,253.28894138591357
1212,253.31559096787896
1213,253.37914817623056
1214,253.8117776730626
1215,253.85663705382717
1216,254.13510254920664
1217,254.24469824556928
1218,254.30458915887704
1219,254.43727785408504
1220,254.51272931574076
1221,254.7375061652852
1222,254.7446171103696
1223,254.92083906020312
1224,254.94490880254807
1225,254.8802362857721
1226,255.03362705953788
1227,255.38226167545074
1228,255.6579439750413
1229,255.97693674586066
1230,256.1507705634256
1231,256.1562332781736
1232,256.3970649694918
1233,256.51722773556594
1234,256.58026344137255
1235,256.7456293806912
1236,256.92774598222155
1237,256.9268875135491
1238,257.0931856752153
1239,257.0914597418021
1240,257.1116052350095
1241,257.17279590048713
1242,257.21643432356666
1243,257.2359106945173
1244,257.70254907896765
1245,257.9178702472532
1246,258.0159705130634
1247,258.06571637432427
1248,258.29769522073695
1249,258.33365274635975
1250,258.3572935524967
1251,258.3860715188385
1252,258.3860715188385
1253,258.4695473013577
1254,258.48734708057447
1255,258.7557206551891
1256,258.8301213076301
1257,258.99795937744983
1258,258.99795937744983
1259,259.0692248519404
1260,259.4636551967015
1261,259.47795104736963
1262,259.5586160455022
1263,259.5963358356988
1264,259.84538510381674
1265,260.0464597900747
1266,260.36198063116416
1267,260.35583739646586
1268,260.5671495124023
1269,260.6489602216761
1270,260.97492641532153
1271,261.06853962295463
1272,261.14834921550886
1273,261.15647090687474
1274,261.1404502890503
1275,261.1566483500857
1276,261.26030315550884
1277,261.32127372084517
1278,261.3674154519461
1279,261.3683303381057
1280,261.40602663564937
1281,261.4901915727897
1282,261.4926266999901
1283,261.582574756128
1284,261.76329856231825
1285,261.8172280098626
1286,261.9797694321147
1287,261.9864469164331
1288,262.21612612133504
1289,262.27091315863527
1290,262.41323212245607
1291,262.92861216325736
1292,263.01395667635717
1293,263.26444584435615
1294,263.3040271494059
1295,263.3718008763342
1296,263.4946827272766
1297,263.5424940988894
1298,263.70056886371543
1299,263.78078867169074
1300,263.78078867169074
1301,263.9748319163913
1302,264.22637185864903
1303,264.387389836251
1304,264.384479623096
1305,264.59198969017115
1306,264.61761451584783
1307,264.90774968298314
1308,264.97803452136577
1309,265.0990335307307
1310,265.63198221248246
1311,265.862201876726
1312,266.4307320416858
1313,266.6641442963774
1314,266.7291052324712
1315,266.77285011256294
1316,267.2910434304081
1317,267.59898903886693
1318,267.6282516128839
1319,267.6733160209137
1320,267.98751309613453
1321,268.05345852536215
1322,268.0533237583672
1323,268.0238484429294
1324,268.1465504911762
1325,268.160736630186
1326,268.29924088949207
1327,268.3448328640025
1328,268.3557316357122
1329,268.3998067060778
1330,268.3927948018877
1331,268.5292179234996
1332,268.5459654538349
1333,268.5459654538349
1334,269.0113254551949
1335,268.9409047669342
1336,268.9963029776879
1337,269.15450976257944
1338,269.40784758327203
1339,269.41336713696086
1340,269.4325971270679
1341,269.5699249197908
1342,269.6598682271779
1343,269.76332120633975
1344,269.8452460284126
1345,269.916473521628
1346,269.9371996104687
1347,270.0855697200365
1348,270.20770934379516
1349,270.31516446894136
1350,270.57666937898574
1351,270.57782086346833
1352,270.78242074225903
1353,271.08353771492045
1354,271.3951667747878
1355,271.65422112083866
1356,271.8849637033325
1357,272.0117752288701
1358,272.38568130835273
1359,272.39684965281106
1360,272.443842152096
1361,272.4044769961746
1362,272.57676378457245
1363,272.9467455127256
1364,273.10276353997955
1365,273.40674145663644
1366,273.4342417668809
1367,273.4662709494246
1368,273.5369507055617
1369,273.6341319929298
1370,273.7273930073102
1371,273.7344695383606
1372,273.9263347224256
1373,274.6595041034272
1374,274.685537693783
1375,274.8061209112704
1376,274.89347425072475
1377,274.90640795320587
1378,275.1519069122059
1379,275.49578786867795
1380,275.7365355961367
1381,275.97873559448027
1382,276.0885937035548
1383,276.37366678651273
1384,276.459208035726
1385,277.1283636707891
1386,277.51728953056573
1387,277.51728953056573
1388,277.62905495119577
1389,277.6875420756741
1390,277.7077939817548
1391,277.7578909882103
1392,278.04172818267085
1393,278.2188832718588
1394,278.36520678574897
1395,278.53710683943405
1396,278.57753367736785
1397,278.76894168040707
1398,279.04092667773915
1399,279.19193544707116
1400,279.41928460186153
1401,279.6579115625409
1402,279.73228291114947
1403,279.85108844151785
1404,279.85108844151785
1405,279.88567230834366
1406,280.1059109943843
1407,280.1446505436155
1408,280.1643728512717
1409,280.33653566745267
1410,280.4066076098253
1411,280.4057184865535
1412,280.45413848889586
1413,280.54917257370084
1414,280.5889797266381
1415,280.9747498863768
1416,280.98219571720074
1417,281.2090767301958
1418,281.2733840742901
1419,281.34431896380414
1420,281.39219197204886
1421,281.4185102287532
1422,281.7783986186289
1423,281.87366900561256
1424,281.8769990204515
1425,281.96736891843324
1426,282.0864851469394
1427,282.1895803045385
1428,282.3028467779115
1429,282.4057573812571
1430,282.5532894522571
1431,282.5537791267825
1432,282.54829643918464
1433,282.60323969357603
1434,282.67990587616487
1435,282.7084025387756
1436,282.9207012708925
1437,283.00131731767493
1438,283.1372712986819
1439,283.1630957385949
1440,283.25187664578345
1441,283.5390502982202
1442,283.60621455711697
1443,283.6595954584257
1444,283.92305702538306
1445,283.94141107747595
1446,284.0025528393428
1447,284.085848186023
1448,284.085848186023
1449,284.20650210551884
1450,284.34851421622113
1451,284.39368734481974
1452,284.5732532182448
1453,284.6509331470244
1454,284.8698263615432
1455,284.9728972514241
1456,285.0427801617792
1457,285.3778364044335
1458,285.3698100470118
1459,285.3698100470118
1460,285.402436489117
1461,285.7705561019607
1462,285.8151897751963
1463,285.8355426940205
1464,285.8744560921287
1465,285.88090092323364
1466,286.16640569124223
1467,286.2964186689799
1468,286.38485785885916
1469,286.5226133623782
1470,286.7778898597748
1471,286.89764800803374
1472,286.9446844998529
1473,286.992698470172
1474,287.0848274397519
1475,287.0011070292919
1476,287.36743759161726
1477,287.4612340505366
1478,287.72865185565746
1479,287.83327305462245
1480,287.82124140674125
1481,288.01011218432285
1482,288.24178902710895
1483,288.43262203264953
1484,288.4590962223671
1485,288.41698350016804
1486,288.5100471019799
1487,288.58763551810745
1488,288.5908291481636
1489,288.5908291481636
1490,288.6023095300502
1491,288.80209014703087
1492,288.8575462231123
1493,288.99102334425766
1494,289.3307289664714
1495,289.52723926421385
1496,289.8887784473205
1497,290.3324953215109
1498,290.35386415227777
1499,290.4008374007136
1500,290.4215568768917
1501,290.5353064967318
1502,290.58362492987794
1503,290.5923108060841
1504,290.6399312092258
1505,290.74491478102556
1506,290.91970227497353
1507,290.93593466983015
1508,291.067307851789
1509,291.1116315404426
1510,291.4262439321456
1511,291.65463405714047
1512,291.69858924477387
1513,291.7356162614999
1514,291.8124028864539
1515,291.83124452665544
1516,291.8569776823282
1517,291.91202935770417
1518,291.9357919802575
1519,292.1373107345352
1520,292.24921856323476
1521,292.2702805753255
1522,292.37233302059514
1523,292.3907098314524
1524,292.53950962263934
1525,292.59265886956615
1526,292.6025159631137
1527,292.7909411413299
1528,292.8842246456606
1529,292.9879164849731
1530,292.93394306432714
1531,292.9681531664175
1532,293.0408990908765
1533,293.0948428975605
1534,293.17854138151495
1535,293.2110530421367
1536,293.510775149018
1537,293.58229483060836
1538,293.5832090596618
1539,293.7331913470263
1540,294.0211372476762
1541,294.28061185784054
1542,294.473277475921
1543,294.8516368556044
1544,294.95346850757716
1545,295.08850234494497
1546,295.09817181771535
1547,295.0631129869881
1548,295.0720287055894
1549,295.1545337397791
1550,295.44999963230697
1551,295.48550721413693
1552,295.73993275773887
1553,295.8826552632097
1554,295.8867260722433
1555,296.08671437780487
1556,296.16180519398443
1557,296.2127490698657
1558,296.3473926680615
1559,296.405481325885
1560,296.56960958841387
1561,296.5725353916565
1562,296.7690165600061
1563,296.7555229716642
1564,297.1031240660426
1565,297.3349397718515
1566,297.74107601386584
1567,297.8741192746238
1568,298.0785651845862
1569,298.1970110396689
1570,299.0095910671557
1571,299.1128523314334
1572,299.51579522331184
1573,299.52535564014477
1574,299.6129480141854
1575,299.707223644351
1576,299.7025821948202
1577,299.74102183560643
1578,299.73687159986275
1579,300.14057847579755
1580,300.86086459583873
1581,301.0988596734595
1582,301.1085773987379
1583,301.2486575710677
1584,301.7864183261771
1585,301.94008251426675
1586,301.9895922957724
1587,302.1052904025714
1588,302.10508458772205
1589,302.1760595286826
1590,302.2393136454522
1591,302.3870263154255
1592,302.39958267271174
1593,302.66316053160784
1594,302.75325717633837
1595,302.88439450021144
1596,302.94750290636694
1597,303.03927376800584
1598,303.03927376800584
1599,303.4557004052203
1600,303.4638722981545
1601,303.5260726522347
1602,303.6490128307802
1603,303.7821651958225
1604,303.7912833470611
1605,304.02724795045
1606,304.0330178258043
1607,304.1451995364182
1608,304.26745988432253
1609,304.37610601806506
1610,304.55727223909844
1611,304.6378820194277
1612,304.772342698277
1613,304.81167579524765
1614,304.99365611252205
1615,305.15701324240007
1616,305.6238242147035
1617,305.7384311366478
1618,305.7384311366478
1619,306.4024844343906
1620,306.4375471816654
1621,306.70046442562875
1622,306.893013057448
1623,306.8447437928238
1624,306.8655075838795
1625,307.0458606258995
1626,307.07460278450003
1627,307.3309225699009
1628,307.4192264508713
1629,307.5701682393657
1630,307.5701682393657
1631,307.7370381936968
1632,307.92463049884293
1633,308.1832895743436
1634,308.18572295217314
1635,308.1108233143717
1636,308.26115755281523
1637,308.28735844102056
1638,308.35824642928964
1639,308.54196859488906
1640,309.160353936984
1641,309.20155185239526
1642,309.6193224869538
1643,309.6193224869538
1644,309.64123199573817
1645,309.66893176788864
1646,309.85845097372646
1647,309.88843028424577
1648,310.3959551048545
1649,310.53042085440194
1650,310.549020609736
1651,310.639807203499
1652,310.93707823230454
1653,310.9535291636511
1654,310.91129911324106
1655,311.2530915478703
1656,311.28717770380194
1657,311.4474184999221
1658,311.595892592425
1659,311.8673754827092
1660,312.26212309638527
1661,312.32844074042686
1662,312.50472561158284
1663,312.44017898751235
1664,312.5358439602202
1665,312.5852724659184
1666,312.5865551624053
1667,312.76058838713175
1668,312.90263585053253
1669,312.996423600272
1670,313.1610788441153
1671,313.34248713236775
1672,313.3620290524825
1673,313.4506384868715
1674,313.4506384868715
1675,313.75884625027845
1676,314.10518891610184
1677,314.20352116429126
1678,314.1083499727271
1679,314.1104284510376
1680,314.36909269061226
1681,314.5544389406729
1682,314.67626167739513
1683,314.78054359482275
1684,314.85121797505815
1685,315.03774715275904
1686,315.1054343662278
1687,315.1576737662202
1688,315.19327819789146
1689,315.34704089725864
1690,315.48186992254995
1691,315.7566193349407
1692,315.7888786826543
1693,315.8002362355547
1694,315.848164582963
1695,316.12611208030336
1696,316.18792647698643
1697,316.341750612506
1698,316.48249180690124
1699,316.50119229564154
1700,316.56882276509526
1701,316.61937461040276
1702,316.61177923784624
1703,316.75169250678266
1704,317.1282534259484
1705,317.29585741825605
1706,317.36758686226716
1707,317.60127842531404
1708,317.6865001573799
1709,317.7302244166759
1710,318.11076050656595
1711,318.24821537257117
1712,318.3368090653626
1713,318.396071882961
1714,318.45850255493656
1715,318.6050084690926
1716,318.6050084690926
1717,318.6407624005068
1718,318.74122844856737
1719,318.9884869969194
1720,319.06054143609725
1721,319.15095990082915
1722,319.22715472676515
1723,319.6581689035288
1724,319.71380819034783
1725,319.91361196116947
1726,320.04553110224384
1727,320.04553110224384
1728,320.2178222411295
1729,320.57479543399137
1730,320.6282227470412
1731,320.96795952028685
1732,321.00039313900976
1733,321.1360013129416
1734,321.3074612059688
1735,321.3074612059688
1736,321.4161567455037
1737,321.5679097638233
1738,321.62318350817117
1739,321.6664937831028
1740,321.7928988346764
1741,321.91296340965675
1742,321.9709736712332
1743,322.34713160635704
1744,322.3945582137163
1745,322.53452878016617
1746,322.5804319378493
1747,322.7806819583768
1748,322.9025432347224
1749,322.9128712119177
1750,323.0816976222628
1751,323.07599961941816
1752,322.9718660400672
1753,323.38844717317653
1754,323.5358758821026
1755,323.76823949367645
1756,323.9570431408239
1757,324.0085208718442
1758,324.09782515070196
1759,324.11121061851696
1760,324.19333380164426
1761,324.4847710370073
1762,324.5311338640408
1763,324.9267103324656
1764,325.0053529905738
1765,325.3884515172971
1766,325.4984213942292
1767,325.72188704189256
1768,325.7759641283168
1769,325.7811793491616
1770,326.09838651362116
1771,326.16728484695165
1772,326.2321565734318
1773,326.3250848216696
1774,326.36442040132613
1775,326.50122391977516
1776,326.4954355946583
1777,326.59737047002204
1778,326.5983499354123
1779,326.6266298435418
1780,327.58252450867855
1781,327.7060762821583
1782,327.7157896932395
1783,327.8780076640566
1784,328.0686994756277
1785,328.11795175851586
1786,328.31691378904395
1787,328.43589630198414
1788,328.5571745765745
1789,328.6136043389448
1790,328.71853631116767
1791,328.7963312434074
1792,328.9259584872113
1793,329.10775439273766
1794,329.10775439273766
1795,329.53401548021634
1796,329.63052544806357
1797,329.86274067895
1798,329.884630687954
1799,329.96948484755194
1800,329.96948484755194
1801,330.06164767077365
1802,330.1191407111937
1803,330.4048654076567
1804,330.3202099796389
1805,330.3748256448171
1806,330.4460392238307
1807,330.4923739044151
1808,330.5896756652834
1809,330.59046447557387
1810,330.6930454206852
1811,330.75036453186203
1812,330.87045590724415
1813,331.096731578382
1814,331.096731578382
1815,331.2602004615095
1816,331.43878966492974
1817,331.55921624695753
1818,331.69107983742646
1819,331.8322268258529
1820,331.8643984170053
1821,332.0576900929104
1822,332.28763789983867
1823,333.08847896250967
1824,333.1915505125499
1825,333.29298709424125
1826,333.3830205066338
1827,333.38594171008003
1828,333.43985809936373
1829,333.4442876905447
1830,333.5485162002076
1831,333.60742407892934
1832,333.7311826528295
1833,333.8622374877617
1834,333.9482437717006
1835,334.04841244180886
1836,334.13372553995373
1837,334.2682278977067
1838,334.27407542537804
1839,334.4311963260611
1840,334.61984118243106
1841,334.70058873885694
1842,334.6744094659558
1843,334.8805817124789
1844,335.02488162748466
1845,335.18891916223777
1846,335.19782467551704
1847,335.4601277601061
1848,335.6372162584818
1849,335.6707346594592
1850,335.78419256887094
1851,335.8048548357279
1852,335.5815008756273
1853,336.12010950042946
1854,336.15767425005725
1855,336.28102684695426
1856,336.278406537166
1857,336.4528233713838
1858,336.4528233713838
1859,336.4788472851032
1860,336.4810649097748
1861,336.5836925001148
1862,336.7637371502384
1863,336.79765029767515
1864,336.83661138690275
1865,336.82552322018495
1866,336.9064177251082
1867,337.10860815150875
1868,337.1346215615213
1869,337.42444979691953
1870,337.8395521137223
1871,337.9420469981824
1872,338.02191262211005
1873,338.3181941541259
1874,338.3414310067391
1875,338.33346262073303
1876,338.6575190639527
1877,338.6573638506751
1878,338.7779370990628
1879,338.6888684250332
1880,338.7338411302711
1881,338.8530671773345
1882,338.9338970876416
1883,338.96154799805487
1884,338.97113944908494
1885,339.3203201030486
1886,339.3323045715723
1887,339.4034430556158
1888,339.7486767053639
1889,339.77744051586205
1890,339.82068745933617
1891,339.86774551333156
1892,340.05947560406884
1893,340.1487004343218
1894,340.1493840681354
1895,340.1292629624014
1896,340.1787125926435
1897,340.24484578005143
1898,340.37992757451116
1899,340.5194839326272
1900,340.5673810781206
1901,340.5673637432627
1902,340.600666067777
1903,340.86647717599016
1904,341.09596149472856
1905,341.1533448121669
1906,341.5356774532606
1907,341.8661014812057
1908,341.87215354481475
1909,342.0748678602596
1910,342.15769729275513
1911,342.46970814451646
1912,342.9153920296066
1913,343.00086552751645
1914,343.09697605028197
1915,343.21032578012665
1916,343.44991604254733
1917,343.6982749129203
1918,343.91161002207855
1919,344.18749335071124
1920,344.2518600301606
1921,344.18281895096845
1922,344.37809186683205
1923,344.3859002941487
1924,344.46185000220066
1925,345.1690904945039
1926,345.38236151198635
1927,345.52815835486405
1928,346.0110301173088
1929,346.13515795388264
1930,346.3101808547753
1931,346.47870771753793
1932,346.5680766468561
1933,346.6686382104669
1934,346.72706158640375
1935,346.9725153528888
1936,347.27578648016686
1937,347.41067719698185
1938,347.5021908887185
1939,347.61300575311014
1940,347.645812137114
1941,347.6208495325948
1942,347.7776700423598
1943,347.9300532655846
1944,348.15086893892624
1945,348.21952261522
1946,348.2581588175252
1947,348.32030519478036
1948,348.41105115846347
1949,348.71873878745737
1950,348.79042629994944
1951,348.83332931960297
1952,348.8342180153009
1953,348.87939158642234
1954,348.8850958461244
1955,349.62287278644453
1956,349.63330344860856
1957,349.7722074758346
1958,350.06814907139074
1959,350.2555213946134
1960,350.35273160776876
1961,350.72464134977787
1962,350.7736454839662
1963,350.8776953521263
1964,350.8776953521263
1965,350.9349186730824
1966,351.09041365655224
1967,351.13997741487185
1968,351.4139458820872
1969,351.46060549162183
1970,351.9770674021031
1971,352.30403007036506
1972,352.36001770017265
1973,352.34259091012547
1974,352.4619841659316
1975,352.5243059066023
1976,352.72355053559
1977,352.8102555825316
1978,352.88515123874197
1979,353.14976857487153
1980,353.22248267726667
1981,353.2305971079729
1982,353.2305971079729
1983,353.66324794456744
1984,353.69429887837805
1985,353.9784838935451
1986,354.04650997623423
1987,354.1240698456892
1988,354.18827043059514
1989,354.462227103254
1990,354.8577738759175
1991,354.9898577549344
1992,355.0538100421529
1993,355.03185920988506
1994,355.06842325357866
1995,355.2043073275565
1996,355.3322250886131
1997,355.4401866197381
1998,355.734233018476
1999,355.95922684928564
2000,356.0136213403153
2001,356.0554436189158
2002,356.09048171513376
2003,356.3801145218634
2004,356.4356636976021
2005,356.56344738262464
2006,356.551658749309
2007,356.5889744097085
2008,356.6879289767458
2009,356.81755581510515
2010,356.94724169914747
2011,357.15832264492644
2012,357.15832264492644
2013,357.19298475242346
2014,357.29000061421715
2015,357.3707217985411
2016,357.6439434171057
2017,357.720106946448
2018,357.743745511064
2019,357.9012753710824
2020,358.02588135213784
2021,358.03719111380724
2022,358.03719111380724
2023,358.3609141328586
2024,358.47217721793027
2025,358.47402941209
2026,358.47802270387706
2027,358.7488025485537
2028,358.9175287720924
2029,358.931546454259
2030,358.9709570793831
2031,359.0400532530792
2032,359.0608668058196
2033,359.0538718724964
2034,359.0486155192484
2035,359.1526861525537
2036,359.3122078071871
2037,359.4305506581429
2038,359.7612306905249
2039,360.0071238236669
2040,360.1427648335748
2041,360.4061944905457
2042,360.44649125840704
2043,360.6142900491295
2044,360.74318112013094
2045,360.9859074647565
2046,361.01275582355834
2047,361.04419498804947


==> data/ada_upper_regret_gtype_clique_group_repeat_40_K_40.csv <==
,0
0,0.0
1,7.082175673169328
2,7.728127807059548
3,9.588641527023825
4,9.911730898497074
5,10.199828367445779
6,10.534564583156193
7,11.232014636305447
8,11.763633279667959
9,12.108058142153086
10,12.393920526653151
11,12.877625712187744
12,13.243521838895822
13,13.481717941530224
14,13.818395884691995
15,14.231472001247901
16,14.620843275215998
17,15.278613626661116
18,15.635015810807152
19,15.839491009392919
20,16.13991779317511
21,16.34544865606353
22,16.50743631238387
23,16.673978545374688
24,17.32858802911533
25,17.511505992008203
26,18.019370064134165
27,18.410588947264703
28,18.539626296106857
29,18.914926537878603
30,19.00852529751278
31,19.226828876236468
32,19.375875525092912
33,19.44596133414152
34,19.588140802917763
35,19.92237047994612
36,20.01987184406623
37,20.177842694142324
38,20.60376478574135
39,20.833983984800202
40,21.025163800317255
41,21.39070479214199
42,21.413861882815844
43,21.844846705588502
44,21.962294964168347
45,22.586230579424623
46,22.783993120933008
47,23.107979103889793
48,23.23111751168071
49,23.576629223188522
50,23.940120327790925
51,24.094327815881893
52,24.25910476454572
53,24.320292705457558
54,24.82256576578589
55,25.251780776100166
56,25.736600355554284
57,26.195605212188955
58,26.41531497899976
59,26.641269462796416
60,26.814177171993286
61,27.184522238554372
62,27.460938835044615
63,27.484462510529507
64,27.60197240486322
65,27.933350371269636
66,28.022493195823444
67,28.364736212118704
68,28.73643946125147
69,28.807919267727044
70,29.295978285089312
71,29.85271882015463
72,30.258857275493497
73,30.75982406876922
74,31.071364020735736
75,31.04754776148679
76,31.50183037030881
77,31.916796066065658
78,32.00167427859226
79,32.38195922507875
80,32.592211075758975
81,32.886992222816836
82,33.28016624814754
83,33.90043231232268
84,34.528402917575285
85,34.88611039927704
86,35.35770445229916
87,35.55318976788404
88,35.778886484907076
89,35.92774259601686
90,36.28573699422138
91,36.43565638633775
92,36.54752700406201
93,36.84618641120494
94,37.03045097527559
95,37.630266033803046
96,37.93330537046292
97,38.523570287847164
98,38.83663929056321
99,39.1628772202714
100,39.4072004315774
101,39.72933910087129
102,40.03182940433705
103,40.26339461461872
104,40.30811902288992
105,40.70082633467691
106,40.936215429068085
107,41.014183397982166
108,41.387533754717296
109,41.527820876482615
110,41.566076628366716
111,42.00183570548353
112,42.24898356944313
113,42.27367813711802
114,42.42565377424785
115,42.75733559496951
116,43.03186435496383
117,43.264201687124
118,43.407831162370165
119,43.60440650596179
120,44.04061328557939
121,44.5850807625951
122,44.597077856828115
123,45.15381101102885
124,45.45160884810685
125,45.448806612351035
126,45.5732254942367
127,45.79572503048253
128,46.22365011557966
129,46.407564519654905
130,46.4497087118982
131,46.843862475909134
132,46.89806560512505
133,47.13001444567696
134,47.37120784309367
135,47.49537219133647
136,47.787726807552275
137,48.05190234264237
138,48.17428375253242
139,48.305803024594
140,48.720886536672
141,48.70908682776018
142,48.94457133968363
143,49.32444508047964
144,49.38235342458115
145,49.49450197294864
146,49.690006062284226
147,50.01170875231387
148,50.049394442096904
149,50.210208309993874
150,51.00701355438432
151,51.054060511081474
152,51.134970900200706
153,51.17763161671841
154,51.23382751192235
155,51.488617527126834
156,51.793963610672876
157,52.01388226153205
158,52.19469094499045
159,52.23006055055406
160,52.41858894707913
161,52.511452117942724
162,52.648357004712146
163,52.86157307724592
164,52.93487285596301
165,53.06157369208798
166,53.51176570072233
167,53.712012234055976
168,54.0277766984813
169,54.324800898149874
170,54.41010689051654
171,54.55460934529052
172,54.92657977744114
173,55.05695470825589
174,55.47715234855713
175,55.859634764421465
176,56.29524611233767
177,56.48140805735872
178,56.695617728441576
179,57.13124873798527
180,57.43954286087334
181,58.03615021872761
182,58.23816461120959
183,58.32153206087659
184,58.40663163915744
185,58.50716259504304
186,58.55985536865282
187,58.83097809040561
188,58.97253451734832
189,59.0333162441907
190,59.26119677628282
191,59.57294664553724
192,59.88920218133637
193,60.095260832704405
194,60.109044802726615
195,60.257805034035506
196,60.30826534826515
197,60.45185614361158
198,60.54617124353365
199,60.71262597491058
200,61.20538280909352
201,61.52948072124805
202,61.633653982451804
203,61.802865743490194
204,61.94163426919316
205,62.33287146549123
206,62.66804175572028
207,63.22153275260146
208,63.50551117038972
209,63.76443202526612
210,63.84880728998116
211,63.95132253705377
212,64.47957663617646
213,64.80571147346907
214,64.866882212678
215,65.08073582933652
216,65.36514237533653
217,65.56816456251387
218,66.0440049258636
219,66.08076129497125
220,66.36922442390235
221,66.626979274223
222,66.87315960024445
223,67.13208376275958
224,67.38587160858695
225,68.04772042441314
226,68.56876720723682
227,68.63373337830589
228,68.82946868724166
229,68.97747447606223
230,69.20654114441919
231,69.46065741830273
232,69.77618204494654
233,70.04500958193162
234,70.22638225094407
235,70.52818024615775
236,70.90815669938368
237,71.37803975523725
238,71.69437259241836
239,72.22713609530652
240,72.45658983257086
241,72.60366935387688
242,72.90882455279987
243,73.17334031342503
244,73.3887884322929
245,73.68106482511496
246,73.89415206471791
247,74.16665330228979
248,74.35815601227674
249,74.42382980478081
250,74.79681736066203
251,75.00449356603843
252,75.14459917193112
253,75.35142877154492
254,75.73951576532941
255,76.02272114966887
256,76.06924320878893
257,76.1042311577522
258,76.08049530352417
259,76.41363812785357
260,76.53526291261907
261,76.66862922489558
262,76.88296212495527
263,77.05215926771686
264,77.13484750850732
265,77.45251503488169
266,77.75651626750971
267,77.99406331016195
268,78.1292125069632
269,78.406140670984
270,78.53395621937149
271,78.64835298750555
272,78.66368692975325
273,79.04724610712388
274,79.1687208890212
275,79.32404080351102
276,79.80899374776673
277,80.01958309424555
278,80.10660788943223
279,80.42155773036582
280,80.48031583979828
281,80.65794010259714
282,80.7404611098828
283,80.77537658469241
284,81.11499647732228
285,81.37574975721641
286,81.43055930375273
287,81.60401945180271
288,81.7248664409711
289,82.13678114171992
290,82.39922362504952
291,82.49120903149053
292,82.67333204868281
293,82.6688592888668
294,82.97519591732816
295,83.15969962208558
296,83.19538770579344
297,83.61437223724619
298,83.82931000480804
299,83.84179480305924
300,84.10075102494419
301,84.49627474839603
302,85.11703284689914
303,85.16647605750008
304,85.50493869196718
305,85.78688675862395
306,85.8018129669937
307,86.18916739828343
308,86.4050915000532
309,86.53916357202556
310,86.70560742304403
311,86.69423843419766
312,86.92245417796943
313,86.94599773276778
314,87.38178057311139
315,87.62421289150902
316,88.21472627647317
317,88.42265690603914
318,88.4433943309132
319,88.48303439840976
320,88.72471207520582
321,88.8121916295772
322,89.00134116688135
323,89.21029236349607
324,89.25423974521824
325,89.50644276447221
326,89.75897352461023
327,89.92857931289042
328,90.02848563049102
329,90.19396330531497
330,90.32977344889886
331,90.43122800185878
332,90.74363354771525
333,90.90404710235347
334,91.25473350921526
335,91.35444640912434
336,91.81009155726022
337,92.1019430136103
338,92.36922812906074
339,92.55404321964889
340,92.58186302714904
341,92.74498799114289
342,93.0837835031809
343,93.45407665054545
344,93.67618797969158
345,93.66952782201253
346,94.03374470022878
347,94.26552238366325
348,94.23652518772022
349,94.47534543555874
350,94.59044290638833
351,94.84850546302413
352,95.09868526479654
353,95.53823705151194
354,95.81546905793539
355,95.90937508206613
356,96.26421667669575
357,96.36810223693105
358,96.44926472018986
359,96.61514159810051
360,96.96626266263277
361,97.30485214579937
362,97.51581520043445
363,97.58821619842833
364,97.66896040253481
365,97.69842854575823
366,98.16485670337681
367,98.42612739296015
368,98.53687633324348
369,98.85845591561996
370,99.0560774614565
371,99.28695679154652
372,99.40119137155389
373,99.49931322990312
374,99.64384988447466
375,99.80823077390542
376,99.93810500120966
377,100.15212748613445
378,100.10749176592206
379,100.14163716561619
380,100.3464722650481
381,100.37012766627981
382,100.43982035080133
383,100.48834569782018
384,100.48952494607892
385,100.78425518721579
386,101.09140289222596
387,101.42386004179599
388,101.63267994165754
389,101.75278689552079
390,101.9521300361081
391,102.04360499836622
392,102.21122264584261
393,102.40281457753883
394,102.57900423221122
395,102.85818153426249
396,103.08368879568222
397,103.33742154653055
398,103.86208447428828
399,103.98557063633555
400,104.16012384033651
401,104.41457864204236
402,104.62154184652638
403,104.98401917876365
404,105.02393337501707
405,105.11061473047687
406,105.15262250719331
407,105.35790921344784
408,105.46714168953531
409,106.06535562292817
410,106.22440139863943
411,106.43688286978455
412,106.58719683559328
413,106.68823798266354
414,106.83138395646914
415,106.91569590130247
416,107.09132141762608
417,107.25672269351853
418,107.5422699121822
419,107.72564071015718
420,107.85336912328043
421,108.49566004764236
422,108.85731808283316
423,109.04634633443489
424,109.07177875578319
425,109.16235981243825
426,109.50304791059281
427,109.51969142346314
428,109.4558168202304
429,109.69871259348855
430,109.94461445813982
431,110.17445760263058
432,110.36958064281181
433,110.53715545315237
434,110.79222238614295
435,111.07337658855472
436,111.38685551146554
437,111.65489090507592
438,112.07075672459503
439,112.22941649124874
440,112.67102400750854
441,112.82043418117776
442,113.51261332801771
443,113.9120374807653
444,114.38559034392321
445,114.53365222070835
446,114.8914037500089
447,115.37568612436843
448,115.61436147946594
449,115.87266073245497
450,116.14769580275996
451,116.634813952086
452,116.63920455380493
453,116.87990589699146
454,117.09204188239708
455,117.52551864910238
456,118.23253808507653
457,118.26893125850977
458,118.62152116115873
459,118.98657409997207
460,119.38863446278987
461,119.66217600362393
462,119.78705659710442
463,119.96905161650504
464,120.36246355819135
465,120.44831187498855
466,120.55003787690367
467,120.78530188686234
468,120.95491226312653
469,121.18345414852271
470,121.36459328435636
471,121.38761257903305
472,121.38786607540312
473,121.76603763418318
474,121.90091419690819
475,122.27465834782195
476,122.54611187274693
477,122.77651290894738
478,123.00593946433031
479,123.12831213109911
480,123.20964248892358
481,123.22212181723845
482,123.67208659470992
483,123.87458234317691
484,123.90377006985187
485,124.02665705158637
486,124.30392883494522
487,124.41839823008314
488,124.58292738355158
489,124.97939977456804
490,125.16830250337429
491,125.22318279709019
492,125.65512568598152
493,125.95684505521695
494,126.1877944826588
495,126.4244886755025
496,126.5781508636937
497,126.65628714862709
498,126.95031763443998
499,127.1436422611198
500,127.70438865485755
501,128.082539264123
502,128.49478083817294
503,128.60941960240135
504,128.72364118086605
505,128.70435227678186
506,128.97999361403623
507,129.31663944053827
508,129.32671167883223
509,129.7186241989695
510,129.8232789126364
511,130.03672087034553
512,130.02851823434716
513,130.19644320273028
514,130.24867971811796
515,130.46101495668273
516,130.840621926357
517,131.34887137183253
518,131.55919121943336
519,131.67718931583684
520,131.8594068204867
521,131.9998602644165
522,132.08956619194967
523,132.22198962203282
524,132.22845784661442
525,132.2607857532178
526,132.41615719573943
527,132.55030079794403
528,132.99658742088744
529,133.3535209173909
530,133.40669267278594
531,133.5878512124184
532,133.56956715921484
533,133.66367448898882
534,133.73171634995865
535,133.84082986375722
536,133.89248641802283
537,134.14247138183435
538,134.2705910871041
539,134.36198310532845
540,134.6960284046768
541,134.922392372489
542,135.03207235325104
543,135.3233351151161
544,135.9830786044972
545,136.12253905117257
546,136.26056796393047
547,136.2643298804933
548,136.3191780620777
549,136.4282623128555
550,136.60487247179614
551,136.66379142830792
552,136.84452731028475
553,137.01750587041144
554,137.05267240206362
555,137.307606152585
556,137.3319564416972
557,137.4723393024324
558,137.67224440378953
559,137.81256810685994
560,137.95155085924276
561,138.15497669467163
562,138.1449662840313
563,138.30478355434127
564,138.534762550229
565,138.74484330088427
566,138.87600310616367
567,138.89426138065218
568,139.17942359231253
569,139.21732262094505
570,139.35644029592981
571,139.46161631115487
572,139.6348244389094
573,139.71962832744066
574,139.9434189796689
575,140.1531366089541
576,140.32955480045598
577,140.36660329670605
578,140.38612508006253
579,140.4082247153027
580,140.60915141838345
581,140.7510096871635
582,140.97176171378337
583,141.13654495367828
584,141.3376365734501
585,141.3836507646523
586,141.6265482846892
587,141.78606710045096
588,142.16683168700604
589,142.26895554605355
590,142.43094328520036
591,142.58752519301171
592,142.7202008940797
593,142.8814905364682
594,143.2090861617991
595,143.29601894135104
596,143.55233174206734
597,143.62913984763426
598,143.67050240344912
599,143.80242794648302
600,143.92707141754386
601,144.07638986579357
602,144.12574386320765
603,144.3771895407993
604,144.61085644742587
605,144.73945614990006
606,144.9563134975643
607,145.00236087111682
608,144.99869750161403
609,145.15890992297466
610,145.25595334135932
611,145.37447462192517
612,145.4177689584579
613,145.5030230314667
614,145.5480179702465
615,145.824150334228
616,145.98548337237287
617,146.17090527844226
618,146.52758160567313
619,146.7400728265298
620,146.8990552325593
621,146.89041611809174
622,147.0206154071088
623,147.14675039069883
624,147.18345020290303
625,147.41150960958325
626,147.5741794337446
627,147.67991302446296
628,147.95446122800652
629,148.04352926130744
630,148.16991417445058
631,148.42881892224733
632,148.49323962854214
633,148.56945123888593
634,148.62099901153627
635,148.7268649904758
636,148.89437638196662
637,148.98546885665573
638,149.15097621983912
639,149.16093405682523
640,149.48821987685935
641,149.5861815370817
642,149.7354732203561
643,150.0602567190668
644,150.0858737522378
645,150.15488574562167
646,150.40195445076807
647,150.52398150207856
648,150.59085958917535
649,150.8627369366661
650,151.08114615140727
651,151.25007629955667
652,151.46507080905474
653,151.431980258581
654,151.49062612997537
655,152.1103869148105
656,152.14820730043235
657,152.19073351878623
658,152.37419120014863
659,152.54802198133825
660,152.58217600461342
661,153.19820480894586
662,153.46243858981896
663,153.5048315951763
664,153.71248630907598
665,154.34938589463513
666,154.51251667614338
667,154.84100005587243
668,155.0009398551399
669,155.08812473844665
670,155.1903411393272
671,155.424917626193
672,155.52159988504792
673,155.6341315055119
674,155.70350168205664
675,156.117903792629
676,156.17547377582682
677,156.36811410486274
678,156.4871585156892
679,156.5965515173451
680,156.8305766582952
681,156.92685359109223
682,157.18589687065895
683,157.241830568306
684,157.40493434117465
685,157.93762236880335
686,158.14213974860078
687,158.52451775783106
688,158.95880698432865
689,159.02169735159418
690,159.12242865379903
691,159.28429162544646
692,159.49325389927063
693,159.58924093862203
694,159.65551749309347
695,159.6609319484075
696,159.81894919895402
697,159.930850246841
698,160.05024672417997
699,160.11110171854295
700,160.36730886228372
701,160.80444562627076
702,160.8681959113382
703,160.930811230135
704,161.5305930870129
705,161.67361279100047
706,161.69853766812125
707,162.02338978633662
708,162.13017271694713
709,162.1701580148117
710,162.1605336979842
711,162.30722807433105
712,162.64048042291193
713,162.70151053620884
714,163.0544942530803
715,163.16306905566339
716,163.14607634502858
717,163.20903288000588
718,163.22220783335683
719,163.51290623581883
720,163.87467147423604
721,163.98857651020055
722,164.0425320726675
723,164.32003064649467
724,164.46764039501505
725,164.59862673223824
726,164.70424408657829
727,164.80795971850208
728,164.9128486616317
729,164.94642032311975
730,165.1883089227435
731,165.31307522510275
732,165.82438949876018
733,166.09732175015
734,166.19568705953154
735,166.279519485553
736,166.43505126204195
737,166.68893287939866
738,166.71760284039829
739,166.98643115180369
740,167.26448597115487
741,167.31015985488006
742,167.3535901637246
743,167.54600126060092
744,167.61559680539955
745,167.90020737189948
746,168.09708029465224
747,168.15808614440132
748,168.22801753602664
749,168.35302868030587
750,168.30092655143508
751,168.30681770868557
752,168.29816034343335
753,168.6476116000335
754,168.71888231253925
755,168.82979678994002
756,168.84623942407646
757,169.05746469493306
758,169.28655247871447
759,169.40516354679772
760,169.60006335116753
761,169.72416580710706
762,169.9339287102512
763,169.93002316647627
764,169.9744022613212
765,170.09785749556434
766,170.10970097206683
767,170.46969251636213
768,170.79717288463036
769,171.29468785009175
770,171.43794788621196
771,171.52287905502783
772,171.6518331147792
773,171.62890653627244
774,171.64888172177967
775,171.5917650881417
776,172.03830609498067
777,172.12802682166623
778,172.1547434707115
779,172.16713626631267
780,172.30388744967033
781,172.35101607647263
782,172.39452741722334
783,172.73914598264457
784,172.93185946887112
785,173.05145099008334
786,173.1418934363684
787,173.301502981152
788,173.43074350763368
789,173.4364182692965
790,173.52566082435132
791,174.00174524105574
792,174.22302365532823
793,174.21104118625368
794,174.2990525852868
795,174.41438668673945
796,174.53994760697353
797,174.68143321825596
798,174.73700198738274
799,174.9173775366515
800,175.10018489022357
801,175.07773985602762
802,175.1593424029614
803,175.1782207523494
804,175.6112482455109
805,175.86182924014457
806,175.86182924014457
807,176.04114512246468
808,176.05647404291108
809,176.11103674551217
810,176.12307125805768
811,176.1148922605911
812,176.3831665313321
813,176.5000812887087
814,176.5976671994497
815,176.7429443866791
816,176.79281690013323
817,177.1708829322734
818,177.69773951719174
819,177.78210483325935
820,177.9794082568898
821,178.07278969669483
822,178.04775691120443
823,178.25498404963022
824,178.40475689460112
825,178.6684910286144
826,178.73244515859255
827,178.8993090117395
828,179.2148318450137
829,179.3581940400635
830,179.43131716477788
831,179.64530841376938
832,179.89437146618886
833,180.20035885160908
834,180.409294036122
835,180.48421864202777
836,180.58624097820166
837,180.6600196390843
838,180.7716258418715
839,180.96550642755457
840,181.0051488220451
841,181.1884088925036
842,181.18085340858116
843,181.37910187352924
844,181.5263263348158
845,181.6911927523533
846,181.90693490594052
847,181.95908360569894
848,181.92847928896677
849,181.96646190358257
850,182.22474395309334
851,182.31117573833126
852,182.32133585186668
853,182.67102200819244
854,182.7609830002187
855,182.85563810756872
856,183.19997152383024
857,183.36739577463928
858,183.55805934326938
859,183.6976012768908
860,183.79632052836936
861,183.90876300167753
862,184.04512019498603
863,184.2587761100851
864,184.51619067411943
865,184.54933810672168
866,184.77699232196363
867,185.00542922097026
868,185.27631987061972
869,185.29951633396547
870,185.33555612363125
871,185.62284674515072
872,185.84487521479386
873,185.8570423500284
874,186.40180304313566
875,186.6920469348505
876,186.87918406491943
877,186.89521790030048
878,187.0803841614463
879,187.0739971163757
880,187.30378091157587
881,187.44137789493305
882,187.4946208935771
883,187.76290440740462
884,188.13457881757824
885,188.35102007394758
886,188.51115837326194
887,188.7703576283772
888,188.8354643443405
889,189.13824087329758
890,189.1541292323071
891,189.48833197930017
892,189.78306636303816
893,189.83322113252592
894,190.1374151912136
895,190.2082086725844
896,190.21943141254414
897,190.36282045073705
898,190.4767497587422
899,190.45317590015455
900,190.62958532736548
901,190.79887406834942
902,191.0348164711414
903,191.09747707263017
904,191.17975197209472
905,191.416296012456
906,191.55944113185004
907,191.68840103765672
908,191.7586833885107
909,192.03823994922445
910,192.18663993597065
911,192.49936299439932
912,192.69179946286033
913,192.72627222755946
914,193.033168900579
915,193.0945370746133
916,193.14409084711636
917,193.32709824245225
918,193.43268079645588
919,193.6732242544611
920,193.75640278437538
921,193.75640278437538
922,194.0079533402695
923,194.13748206970777
924,194.76022166527005
925,194.7781121909324
926,194.9399336779431
927,195.0430938023179
928,195.11900030732858
929,195.64964535222614
930,196.05876000190995
931,196.35358499795072
932,196.6439857903745
933,196.85687350967453
934,196.94878014993134
935,197.14821079039643
936,197.19235358495058
937,197.5557456378105
938,197.77235758091953
939,197.87498521652626
940,197.9064103524333
941,198.03204190693674
942,198.20681974825322
943,198.21100907902874
944,198.25565167714274
945,198.29905782649058
946,198.56964169417677
947,198.69926203894408
948,198.97147754915554
949,198.99967288406646
950,199.23662709172675
951,199.33474484325086
952,199.5335424664837
953,199.6255193540406
954,199.73055403797161
955,199.81884720430907
956,199.87284569508444
957,200.36572696377175
958,200.42414551281323
959,200.44479228343388
960,200.4859149231962
961,200.7306035484188
962,200.9235641533329
963,201.00815292436317
964,201.05562275614452
965,201.21766532499288
966,201.35685151510742
967,201.4232432970575
968,201.70217050017817
969,201.88346600695013
970,202.45741213881743
971,202.72581878640608
972,202.89320690148713
973,203.27527365367456
974,203.45292696713068
975,203.78260719998684
976,203.9420760108453
977,204.09600943231916
978,204.24003212314452
979,204.37122120861093
980,204.6237029271337
981,204.78294374418067
982,204.84421301823267
983,204.89140846649576
984,205.23161100137798
985,205.28352450715437
986,205.219041145799
987,205.251612427975
988,205.3278976716143
989,205.3309344051988
990,205.37988025744787
991,205.5542229605055
992,205.62932116816722
993,205.72260747086767
994,205.8018643749679
995,205.94838479704256
996,206.04919591092622
997,206.08632887168142
998,206.28616348835848
999,206.45964873384136
1000,206.79071686017195
1001,206.86720046655472
1002,206.80065631484726
1003,206.83512340073517
1004,207.19481920543973
1005,207.2708710939418
1006,207.31298228141642
1007,207.32024416191828
1008,207.55814110681567
1009,207.58016451347368
1010,207.73813402924705
1011,207.83925428170102
1012,208.06012146694965
1013,208.09732653248452
1014,208.13001568074827
1015,208.55088592739145
1016,208.58275646400787
1017,208.57588262107998
1018,208.8541400373072
1019,209.2659290111325
1020,209.41780984710596
1021,209.56396223904943
1022,209.73516086206942
1023,209.65538219223768
1024,209.63339397619592
1025,209.76357786228021
1026,209.91007778022595
1027,209.91231356246425
1028,209.96226316729496
1029,210.00696315632177
1030,210.75520249578116
1031,210.9702380079478
1032,211.14141107685214
1033,211.14141107685214
1034,211.33232338399569
1035,211.5589615564011
1036,211.63806567473162
1037,211.77116558113534
1038,211.81646625225957
1039,212.07386513248133
1040,212.0403340776965
1041,212.20426339250818
1042,212.39400297938897
1043,212.72811003397734
1044,213.0722074170406
1045,213.48571516109558
1046,213.43072605531086
1047,213.6318835261094
1048,213.6625231872454
1049,213.76966291759837
1050,213.96752296722326
1051,214.0195848398782
1052,214.08395406901778
1053,214.23922491688808
1054,214.3445098817676
1055,214.4437054603336
1056,214.5534092899612
1057,214.62266006170708
1058,214.91842126408855
1059,215.01044929013972
1060,215.13081223224026
1061,215.16441340130388
1062,215.17092949551287
1063,215.32793881938596
1064,215.5262230813998
1065,215.5329472126399
1066,215.73411373107083
1067,215.98324182506943
1068,216.2495202386778
1069,216.43646583838665
1070,216.5013133050932
1071,216.5013133050932
1072,216.59087103869763
1073,216.65533057068816
1074,216.80403219040105
1075,216.90433496028672
1076,217.03581738523854
1077,217.2764553090311
1078,217.33649017800843
1079,217.5495468007558
1080,217.58961301469867
1081,217.7536644505611
1082,218.00584314431129
1083,218.16615165296193
1084,218.21946907893752
1085,218.6535408740547
1086,218.66803214729885
1087,219.01794459860102
1088,219.18677217243618
1089,219.37754641152873
1090,219.48653132523725
1091,219.67902941135358
1092,219.70155056755536
1093,219.75562281407804
1094,219.92943939847117
1095,219.920296728216
1096,219.92673457951275
1097,220.24332273552292
1098,220.39697057690339
1099,220.66341958607399
1100,221.04074525213653
1101,221.08627253906275
1102,221.10016775047305
1103,221.29736088970787
1104,221.45081466152968
1105,221.4737503400197
1106,221.80785324378718
1107,222.00726856204238
1108,222.49214385168597
1109,222.65926696262812
1110,222.81529489674517
1111,222.93714739221804
1112,222.97157202538588
1113,223.118752069984
1114,223.41846446115827
1115,223.4821558979972
1116,223.45383071817741
1117,223.58790724827213
1118,223.76729697356404
1119,223.83656685125646
1120,223.98282667404757
1121,224.12962636657073
1122,224.52103338667612
1123,224.61538141868078
1124,224.73015666780213
1125,224.78468457815575
1126,224.85031601586192
1127,224.892314208581
1128,225.1024839028519
1129,225.3234269506332
1130,225.42297802801224
1131,225.47261899420582
1132,225.47768100856808
1133,226.08353462584165
1134,226.1516927319425
1135,226.13187900285527
1136,226.19874513334744
1137,226.41083813610388
1138,226.44754821028914
1139,226.6513921949712
1140,226.895112461162
1141,226.99668467993035
1142,227.10485070315673
1143,227.1798728316392
1144,227.31961601384273
1145,227.49731664410857
1146,227.6637722919289
1147,227.7985912191162
1148,228.0824363020772
1149,228.24440869028797
1150,228.45453537033129
1151,228.5641198272664
1152,228.63762851046735
1153,228.69124598728362
1154,229.09069951498373
1155,229.3238549473423
1156,229.47207925940216
1157,229.5889233407273
1158,229.793705703814
1159,229.93667437576568
1160,230.0674729838008
1161,230.21940137206948
1162,230.43698403097085
1163,230.67081734734774
1164,230.82203193621126
1165,230.95800968831762
1166,231.04534061931346
1167,231.10528667396053
1168,231.20661127325482
1169,231.38219880666327
1170,231.46995378155165
1171,231.46168761302243
1172,231.94450265742904
1173,232.05135288962978
1174,232.1140720881746
1175,232.18459389426715
1176,232.33721287744441
1177,232.684555735396
1178,232.74528933206435
1179,232.865554906887
1180,232.90200750564776
1181,232.9874431489913
1182,232.99134983202572
1183,233.0207371296298
1184,233.02690689545858
1185,233.323305271339
1186,233.56389970123328
1187,233.5909992723889
1188,233.68029012507887
1189,233.89535321148526
1190,234.0218415687315
1191,234.30819476490677
1192,234.32643459554538
1193,234.38209119994966
1194,234.48487270791406
1195,234.5883216804508
1196,234.8496865049659
1197,235.00466133973248
1198,235.46450361976804
1199,235.6006709811188
1200,235.6513016269777
1201,235.92169278194237
1202,235.99221032262014
1203,235.9982759690206
1204,236.10658152675893
1205,236.44978074573862
1206,236.55548763656216
1207,236.62118047742885
1208,237.07750027233473
1209,237.1371107013401
1210,237.1864192634524
1211,237.2203194282188
1212,237.27227744812785
1213,237.30503829855957
1214,237.4263723607583
1215,237.62467472111388
1216,237.78086795595706
1217,238.12379082759153
1218,238.32243755463685
1219,238.32243755463685
1220,238.48774106266146
1221,238.84225375658687
1222,238.98468135607192
1223,239.34029576368013
1224,239.36167460259122
1225,239.46395883732663
1226,239.61820626783967
1227,239.77075967569345
1228,239.8678012022645
1229,239.88114193576058
1230,239.88373034300122
1231,239.96771106157934
1232,240.07244242846176
1233,240.04576962443107
1234,240.5047084021505
1235,240.55416599346347
1236,240.88897366396583
1237,241.01373581713702
1238,241.0534547103487
1239,241.1836541193408
1240,241.22466626901902
1241,241.27463496950065
1242,241.46320784991528
1243,241.63293810774155
1244,241.95615882568737
1245,242.1960875953781
1246,242.22520688774523
1247,242.2288068716304
1248,242.5012068721371
1249,242.62039654879834
1250,242.80486903274942
1251,242.9298359913608
1252,242.9642727648198
1253,243.10924781448642
1254,243.31001109139464
1255,243.31098260768553
1256,243.3409934200805
1257,243.31000397493105
1258,243.38521449021565
1259,243.62271271647435
1260,243.79921812641214
1261,243.9010471757501
1262,244.0440307350351
1263,244.05620513786218
1264,244.1754984280855
1265,244.29804178243634
1266,244.609573087328
1267,244.60872558829826
1268,244.76410221764684
1269,244.8820895598527
1270,245.0590110504356
1271,245.15107758768613
1272,245.28371011369788
1273,245.35466873750158
1274,245.51333463389486
1275,245.54223582702372
1276,245.5348225558092
1277,245.6053218766302
1278,245.91986983245087
1279,245.94145150480404
1280,245.9547899293889
1281,246.01416160150157
1282,246.15104246762644
1283,246.38598949008457
1284,246.64536934892436
1285,246.65568902518834
1286,246.75608556713811
1287,246.93001768187233
1288,247.00442144802253
1289,247.092282034213
1290,247.19354488113288
1291,247.27731550850208
1292,247.66837426942837
1293,247.7653495575948
1294,247.76807097196343
1295,247.783293373134
1296,248.0101435768599
1297,248.40863205800403
1298,248.72583906357127
1299,248.74230807211634
1300,248.7663970293653
1301,248.8866524014327
1302,249.02450959235335
1303,249.18557445371144
1304,249.36554259413418
1305,249.47828825610287
1306,249.50492816063473
1307,249.73067933602783
1308,249.74900939105808
1309,249.84878172726093
1310,249.9521030637671
1311,250.0136786638309
1312,250.2258900724381
1313,250.43930681211003
1314,250.4525342314359
1315,250.6349844918612
1316,250.69182531827087
1317,250.6681784533857
1318,250.65612726350568
1319,250.79120571942389
1320,250.99889801952563
1321,251.03556559140617
1322,251.0399946666668
1323,251.24391860581358
1324,251.27609187773308
1325,251.34611367919229
1326,251.3731393083936
1327,251.4626105370976
1328,251.4940877203821
1329,251.50960343727883
1330,251.86032144501917
1331,251.97405291954658
1332,252.1322671922594
1333,252.2064378228776
1334,252.2539892764727
1335,252.25170384111368
1336,252.27005809724676
1337,252.27843639594968
1338,252.51567128265208
1339,252.60891029298517
1340,252.7671388592862
1341,252.9250061778551
1342,253.03296018407872
1343,253.0493170458823
1344,253.05320890263377
1345,253.13596734774052
1346,253.3119222848922
1347,253.34576713553375
1348,253.35070413657093
1349,253.49965446661798
1350,253.78950575689456
1351,253.82306372904532
1352,253.92131445617557
1353,253.97033446924365
1354,254.15196810767907
1355,254.22844103471783
1356,254.27903661768372
1357,254.35396435181616
1358,254.42388248147205
1359,254.44236476005216
1360,254.5404600891739
1361,254.64586065715886
1362,254.77182124935788
1363,254.79099530279703
1364,255.01059987372858
1365,255.0682931657537
1366,255.1223801708918
1367,255.57310140468098
1368,255.61733186696705
1369,255.63268046158595
1370,255.71863117269584
1371,255.7587939149069
1372,255.89704082731274
1373,256.3508242253339
1374,256.44680027615993
1375,256.53979762942436
1376,256.7480503099491
1377,257.0099147566788
1378,257.0839046128895
1379,257.42400300123836
1380,257.51215881697516
1381,257.50217546035185
1382,257.50217546035185
1383,257.8151686603188
1384,257.9625661393008
1385,258.1494216909851
1386,258.23088076868345
1387,258.3852191830012
1388,258.5257916840581
1389,258.8182240840155
1390,258.88305689660274
1391,259.0243794127515
1392,259.23277050833264
1393,259.32818909852875
1394,259.57459214898427
1395,259.9572318923381
1396,259.9998154491755
1397,260.3428678307386
1398,260.5125496452694
1399,260.52422812045484
1400,260.59267815030773
1401,260.84085733730734
1402,260.8436747734665
1403,261.28380600063224
1404,261.35653283737065
1405,261.48625711862815
1406,262.0819320473897
1407,262.2872355688513
1408,262.33073481363203
1409,262.37145148113154
1410,262.37942877190943
1411,262.53112496235076
1412,262.7882724514682
1413,263.14133682714385
1414,263.3089834920738
1415,263.4078170777264
1416,263.4078170777264
1417,263.4580036553489
1418,263.4967883199697
1419,263.6617345131862
1420,263.7440053784331
1421,263.9732110043878
1422,264.18314678916425
1423,264.3387124672154
1424,264.42730187292346
1425,264.49787426052933
1426,264.59648135329064
1427,264.6997565944551
1428,264.61715182363974
1429,264.7081635364163
1430,265.0411090545216
1431,265.06541144037664
1432,265.0828144186104
1433,265.1787163879057
1434,265.20506418263335
1435,265.2788165937237
1436,265.43869445021556
1437,265.486690301297
1438,266.02058259530725
1439,266.1047711781926
1440,266.34287530274463
1441,266.3478109167627
1442,266.5038090089129
1443,266.7606034677014
1444,266.7695424357586
1445,266.8496249405821
1446,267.0897657410918
1447,267.1910960950438
1448,267.32991901635665
1449,267.5104871311207
1450,267.50553100344393
1451,267.6851370875272
1452,267.7147049387677
1453,267.7172785160784
1454,267.85352578206664
1455,268.06673675079867
1456,268.1499709603303
1457,268.25125951435643
1458,268.2492661128613
1459,268.5245227087994
1460,268.6386857955011
1461,268.70401658704196
1462,268.8972265953937
1463,269.0194637678065
1464,269.06079125520944
1465,269.1901072082346
1466,269.21763943517254
1467,269.458777158789
1468,269.57103228624135
1469,269.646157661777
1470,269.66034293740927
1471,269.6659460850488
1472,269.8043896315667
1473,269.9523065896445
1474,270.0246066259323
1475,270.06562742878
1476,270.13753609588076
1477,270.27054156247397
1478,270.45114425934537
1479,270.45294044127166
1480,270.5513039141511
1481,270.5484605182797
1482,270.60348172120155
1483,270.6269836318218
1484,270.7681758123131
1485,270.93807866936265
1486,270.93213889290206
1487,271.0311062739505
1488,271.2068173548534
1489,271.2138499881374
1490,271.20523164561394
1491,271.23859729398686
1492,271.5453385554904
1493,271.5138006003753
1494,271.5562413052088
1495,271.6098254012504
1496,271.7098343982521
1497,271.7659255847763
1498,271.83094508960227
1499,271.853884862329
1500,271.88674628742064
1501,271.9174730194363
1502,272.0554090944719
1503,272.1106888725762
1504,272.13200396662444
1505,272.280067603988
1506,272.3275189179444
1507,272.5814974645352
1508,272.63646879542813
1509,272.7279946108968
1510,272.87104616812934
1511,273.04909583669485
1512,273.1568737657513
1513,273.3653211552125
1514,273.69542933373776
1515,273.7028305857257
1516,273.7913049863164
1517,273.9282596554945
1518,274.06801822483857
1519,274.2222010525658
1520,274.4133429137519
1521,274.55996059371387
1522,274.86450754222847
1523,275.00869123854994
1524,275.02081977592866
1525,275.37438534721764
1526,275.52944092433677
1527,275.60485184952057
1528,275.7071687465081
1529,275.7763257934614
1530,275.92648953295304
1531,275.9703434160501
1532,276.139287960605
1533,276.25003559571155
1534,276.3505256845997
1535,276.5048789461966
1536,276.5568865061482
1537,276.6213987828817
1538,276.88491791520215
1539,277.53910792863
1540,277.8746519083994
1541,278.00192413773493
1542,278.21091574127075
1543,278.2270895256706
1544,278.58166594031275
1545,278.66371452261683
1546,278.6792076751435
1547,278.92484227623913
1548,278.9569611876368
1549,279.0835000723665
1550,279.12855633662247
1551,279.247566336917
1552,279.3305013254201
1553,279.5553698727313
1554,279.58631938701313
1555,280.04301711350746
1556,280.0950624059293
1557,280.0977153583588
1558,280.1046035360831
1559,280.4899836098408
1560,280.8252494248278
1561,280.8283781441168
1562,280.88173091902337
1563,280.8982529525477
1564,280.97279415448054
1565,281.1179076343672
1566,281.0143383687911
1567,281.1058414606209
1568,281.17787204481584
1569,281.31349936695364
1570,281.3233868001024
1571,281.348705287426
1572,281.35654035331424
1573,281.42220021652304
1574,281.43342391353883
1575,281.64358187974983
1576,281.8045008696706
1577,281.94725726340505
1578,282.0395612910776
1579,282.22858420214317
1580,282.31707000649584
1581,282.3208752311155
1582,282.5286978376199
1583,282.54721590522365
1584,282.7332058469904
1585,282.7381664939919
1586,282.7455320513513
1587,282.8681057320646
1588,282.9690642458837
1589,283.25102147591457
1590,283.55764143409505
1591,283.6515536940271
1592,283.6250243381597
1593,283.6433871099164
1594,283.7490565706644
1595,283.9112832699057
1596,283.9837237364872
1597,284.0447277409369
1598,284.1365030008424
1599,284.1365030008424
1600,284.1405397195
1601,284.1567516419961
1602,284.24536498404433
1603,284.60867190624595
1604,284.96064069151413
1605,285.0573928222051
1606,285.14994224892854
1607,285.42036784794465
1608,285.4306240439627
1609,285.5049335654461
1610,285.6493866252256
1611,285.70804957993516
1612,285.80915662781445
1613,285.9197326215636
1614,285.9808004005236
1615,286.15654699984776
1616,286.2405756573092
1617,286.53678540967246
1618,286.78196598504996
1619,286.9567933456446
1620,287.1062829125872
1621,287.19261387718325
1622,287.20797137017655
1623,287.18673492859784
1624,287.4380513446956
1625,287.6156165849272
1626,287.6154053812082
1627,287.8621764367775
1628,287.9389698864532
1629,287.9389698864532
1630,287.9311564861332
1631,288.34372045290655
1632,288.41218109572594
1633,288.6150726094157
1634,288.66669583041363
1635,288.713774658446
1636,288.86964283585417
1637,289.16859058881914
1638,289.2357058432598
1639,289.44250455678605
1640,289.44233002368327
1641,289.8004127336416
1642,289.83974986949397
1643,289.84026390441636
1644,289.8703970780311
1645,289.93751532634593
1646,290.0662872459307
1647,290.1936607382273
1648,290.2769464522562
1649,290.32051086859536
1650,290.35019253167496
1651,290.4148086623398
1652,290.44645777182575
1653,290.5372149442408
1654,290.8464540105107
1655,291.39577495777837
1656,291.4689437473694
1657,291.4044898035567
1658,291.5871176648175
1659,291.65010386957925
1660,292.0027812476091
1661,292.1527453615572
1662,292.1527453615572
1663,292.4705539470799
1664,292.47884805069765
1665,292.7917954576876
1666,292.7974211719562
1667,293.0367211440925
1668,293.0581202888478
1669,293.1462240103583
1670,293.3329089675654
1671,293.3785564047979
1672,293.69982448105594
1673,293.9259118359182
1674,293.9491688895807
1675,293.98590555997475
1676,294.01471069783844
1677,294.101070757621
1678,294.2203043915702
1679,294.2934063029899
1680,294.29455013347985
1681,294.3606140158246
1682,294.36909940005387
1683,294.37798044116767
1684,294.4024339082346
1685,294.56411312741733
1686,294.7404259010684
1687,294.81813510291965
1688,295.02801515961045
1689,295.29533006372026
1690,295.3443170619089
1691,295.3494688098633
1692,295.6121619627222
1693,296.0230174596936
1694,296.3430778169927
1695,296.3326269412365
1696,296.5354970729147
1697,296.8944472732753
1698,296.93950352445216
1699,296.95163822523625
1700,297.0232394439877
1701,297.04163822897215
1702,297.0842511832251
1703,297.2418837408751
1704,297.54803847676084
1705,297.5628131326103
1706,297.6483069797963
1707,297.7772356362841
1708,297.7772356362841
1709,297.8009726878034
1710,297.9002656398902
1711,298.0094181883843
1712,298.3458288586102
1713,298.3988783612819
1714,298.4394788753892
1715,298.53738061970535
1716,298.6741353042106
1717,298.7755285029525
1718,298.8683681941343
1719,298.90320353183904
1720,298.9970206179349
1721,298.9593593063254
1722,299.0101696503159
1723,299.20457235537356
1724,299.3541596353809
1725,299.571955871518
1726,299.7197427849967
1727,299.73654071856026
1728,299.7725150765053
1729,299.8184840662896
1730,300.17348378625667
1731,300.3018853135607
1732,300.4921954657854
1733,301.06713445594454
1734,301.28123024373343
1735,301.51079443863046
1736,301.5438260568896
1737,301.5693319020688
1738,301.7075371055797
1739,301.9904299272759
1740,302.196630812889
1741,302.17127148029147
1742,302.2171266432424
1743,302.49267266846323
1744,302.5466076168967
1745,302.55239645614046
1746,302.7649583379048
1747,302.82157301566383
1748,303.1439313727526
1749,303.3405533102468
1750,303.39519398711747
1751,303.42189284160975
1752,303.4985172523106
1753,303.55476724249394
1754,303.7821912538857
1755,303.78205477303857
1756,303.8318485545773
1757,304.2168688419285
1758,304.3794770477965
1759,304.55146394577326
1760,304.6061925786275
1761,304.72749315911557
1762,304.8706613155129
1763,305.1215031598999
1764,305.3345543656832
1765,305.7852121357158
1766,305.83877898725297
1767,305.9549681266235
1768,306.05173979131376
1769,306.3421970761525
1770,306.337009272734
1771,306.4167276239258
1772,306.46028689165394
1773,306.49320680900684
1774,306.6770470557537
1775,307.0450051450581
1776,307.06037288376007
1777,307.2648592640892
1778,307.55526030659485
1779,307.50575105337026
1780,307.5549059253416
1781,307.5352105867063
1782,307.7237174250335
1783,307.8717699286874
1784,307.94628563384526
1785,308.0385621515015
1786,308.07965628606934
1787,308.16035122227447
1788,308.1793020637663
1789,308.2211354350306
1790,308.44878280413826
1791,308.494973417971
1792,308.6422452009543
1793,308.7636806718125
1794,308.85091340083704
1795,308.8933005533781
1796,308.96912363953027
1797,309.3629495581523
1798,309.45371129454236
1799,309.47259074959857
1800,309.5432540378855
1801,309.6014992618415
1802,309.7235637365143
1803,309.88639965900273
1804,309.96112080838856
1805,309.997593533424
1806,310.09895217806644
1807,310.1075019708288
1808,310.1299967319607
1809,310.1299967319607
1810,310.3436083102079
1811,310.4841401188358
1812,310.6569711552565
1813,310.68221923985067
1814,310.75615843228144
1815,311.0631036940026
1816,311.28188992953096
1817,311.3346378069395
1818,311.4496848785442
1819,311.5034432799801
1820,311.5304042028045
1821,311.68485061739955
1822,311.7137768546059
1823,311.7246973533198
1824,311.861282455516
1825,312.1686407328408
1826,312.1795932398451
1827,312.179903079315
1828,312.30964168134403
1829,312.3991021181161
1830,312.41193344105807
1831,312.5824378457691
1832,312.7832944600168
1833,312.88937590686766
1834,313.12614518591795
1835,313.26309803278707
1836,313.27284329787716
1837,313.31495655777
1838,313.36278877539786
1839,313.68387664857886
1840,313.72996066290176
1841,313.77874433936364
1842,313.9946291061242
1843,314.2551070678796
1844,314.3845148405651
1845,314.495819245405
1846,314.58780339395025
1847,314.73848894634386
1848,315.21656746301454
1849,315.45887483367034
1850,315.53771704682134
1851,315.75204158632505
1852,315.7997958091311
1853,315.8561203739046
1854,315.92742181019617
1855,316.073799864237
1856,316.16680163472444
1857,316.27576744610417
1858,316.3584361534978
1859,316.4469566676861
1860,316.65044336532225
1861,316.88623840181845
1862,317.17285319222947
1863,317.18731780203825
1864,317.2838765674659
1865,317.3714646872341
1866,317.42348103583566
1867,317.6001243152767
1868,317.612674942158
1869,317.6605211595484
1870,317.6794375219055
1871,318.0294079548205
1872,318.1644603178974
1873,318.181202846008
1874,318.1791997335504
1875,318.41134247379523
1876,318.5191783655433
1877,318.57910072753316
1878,318.7500021959391
1879,319.04606294289204
1880,319.3078441597382
1881,319.3203488350116
1882,319.6282321549128
1883,319.7051174699588
1884,319.82476545897043
1885,319.8536220956503
1886,320.08283615474653
1887,320.4664456513783
1888,320.6063182208815
1889,320.7149559072636
1890,320.867127953632
1891,320.98641085762995
1892,320.98726293555194
1893,321.02909261949947
1894,321.1346513537365
1895,321.37199854028603
1896,321.4695691739292
1897,321.58537982572375
1898,321.8711881116524
1899,321.9011833756166
1900,321.99521164815417
1901,322.1052633568025
1902,322.1078380966853
1903,322.18201321718954
1904,322.2055285046262
1905,322.2704747389553
1906,322.3380351343983
1907,322.3897047380567
1908,322.67026021177236
1909,322.74033693786305
1910,322.83257864661135
1911,323.1669331654676
1912,323.35478518874663
1913,323.54107716106193
1914,323.9780176684549
1915,324.2610470398942
1916,324.2675349575518
1917,324.41849319463813
1918,324.50556417564314
1919,324.5127095056816
1920,324.83156027687824
1921,324.8474643544049
1922,324.8799268032771
1923,324.90757096834227
1924,325.0374604622001
1925,325.14402110259937
1926,325.22159150065977
1927,325.3846919733413
1928,325.3870865035383
1929,325.3904708368602
1930,325.55568342572394
1931,325.57096602391135
1932,325.7061350139839
1933,325.77681362897636
1934,325.7919212921563
1935,325.92070663059366
1936,326.024258713193
1937,326.03386187493373
1938,326.29517696560174
1939,326.44210481582456
1940,326.4930032289059
1941,326.8671204499547
1942,327.10854017809453
1943,327.1342364185422
1944,327.3152276433137
1945,327.4056098008149
1946,327.5780709460385
1947,327.5998888826051
1948,327.608069676809
1949,327.7082513633472
1950,328.1255130159039
1951,328.45447105113465
1952,328.6512744621993
1953,328.63831442493665
1954,328.74869217564947
1955,329.02040648376
1956,329.18110664816675
1957,329.2703632670377
1958,329.5933918585334
1959,329.79951498068266
1960,329.85072839046825
1961,329.93872506938214
1962,329.9411184455745
1963,330.0948759549657
1964,330.1038035901848
1965,330.1252777615743
1966,330.25536182141235
1967,330.3222356965078
1968,330.3293105481481
1969,330.45052223259785
1970,330.5878256925007
1971,330.61388766256886
1972,330.68165023298985
1973,330.7176535381977
1974,330.82563880923493
1975,330.85161287806216
1976,330.93288616025814
1977,331.16803683136595
1978,331.61506013573523
1979,331.77013764027487
1980,332.04613159334576
1981,332.198290852527
1982,332.30342350365447
1983,332.3254001427518
1984,332.52987253925596
1985,332.5866289919378
1986,332.6722241325293
1987,332.8095922786837
1988,332.8794961991262
1989,333.0704922532805
1990,333.24895090138017
1991,333.56107308088605
1992,333.6254437218931
1993,333.6225581949206
1994,333.6723329549591
1995,333.71282531148285
1996,333.7124407815037
1997,333.7817853620167
1998,333.9173021094193
1999,334.3161701326449
2000,334.36158150180836
2001,334.41746879152316
2002,334.4158121282458
2003,334.4446946149701
2004,334.4792280714388
2005,334.77918145296144
2006,334.7996363120894
2007,334.8170173742297
2008,334.9754874397888
2009,335.3094262579359
2010,335.3161252210743
2011,335.48438328311727
2012,335.7218436754561
2013,335.8131603314309
2014,336.04724290484995
2015,336.0191311882725
2016,336.07889562612064
2017,336.1000291381147
2018,336.12487304035443
2019,336.1928451729115
2020,336.265106282799
2021,336.27701497525965
2022,336.30230024799044
2023,336.3288378774808
2024,336.3395051084455
2025,336.71314327359454
2026,336.7775320554595
2027,336.8950508610352
2028,336.93519159583434
2029,337.0493976114374
2030,337.0895840339602
2031,337.2915892128013
2032,337.366773497165
2033,337.5946050017789
2034,337.5946050017789
2035,337.6965008266131
2036,337.8277162019755
2037,337.9107807040115
2038,338.0210068736837
2039,338.05397307544786
2040,338.12100498327993
2041,338.32064088576396
2042,338.32064088576396
2043,338.3405675841874
2044,338.36483089638057
2045,338.3774280610429
2046,338.52200919708264
2047,338.55132712605985


==> data/ada_upper_regret_gtype_clique_group_repeat_40_K_60.csv <==
,0
0,0.0
1,7.328154439991108
2,9.084690579349818
3,9.976169800555295
4,10.00873493276572
5,10.510616386679997
6,10.793364503678617
7,11.200543528551941
8,11.734738470934039
9,11.992275906029647
10,12.337400640010141
11,12.674718118888038
12,12.814494284355973
13,13.133949615783289
14,13.557892640856585
15,14.471503752348102
16,14.658424210305242
17,15.047369495468935
18,15.269831693873368
19,15.653299353111372
20,15.835583822605177
21,15.869331597535606
22,16.25180819660195
23,16.587604697382133
24,17.40080162431968
25,17.678573674613197
26,17.92986005220388
27,18.19705536717432
28,18.48868247552929
29,18.807196044029304
30,19.057598635260923
31,19.32706982849991
32,19.500919135368513
33,20.018873558099187
34,20.14845116532503
35,20.393556132473435
36,20.626805203659057
37,21.08776726553424
38,21.295243024300657
39,21.418828407509476
40,21.814038907932712
41,21.914292220549243
42,22.361687978137475
43,22.554772787581697
44,22.749837624793358
45,22.9713991642643
46,23.20646056797326
47,23.621324194336356
48,23.85831339044595
49,23.959054735383916
50,23.982255927967284
51,24.324238375553517
52,24.70174264058914
53,25.278349919973046
54,25.304554869107424
55,25.60089819713726
56,25.98302828629334
57,26.39115997461251
58,27.08057071740469
59,27.290633247607893
60,27.36960589226436
61,27.689698065963142
62,27.721601365674967
63,28.455836810931363
64,28.72202225241767
65,29.028066958714323
66,29.229995997850175
67,29.576209647291325
68,29.970173954696165
69,30.263211016957484
70,30.38651873994924
71,30.882842854317502
72,31.287785881454717
73,31.640414682600245
74,31.663494169018303
75,31.7927128906546
76,31.913918878918786
77,32.00962777522153
78,32.0705380218576
79,32.202033847626105
80,32.59056764027503
81,33.11294296084225
82,33.262455317168445
83,33.39199457335995
84,33.46965215377054
85,33.62239441426647
86,34.04973544527565
87,34.35225264866416
88,34.70532068395444
89,35.02844211782871
90,35.270491993839116
91,35.49479711788251
92,35.51756735447009
93,35.73441391302034
94,36.12572823881667
95,36.56264694362994
96,36.74616188673991
97,36.8025956175088
98,37.049589078501384
99,37.064254213442624
100,37.159949936878455
101,37.32546931835653
102,37.56854725170562
103,37.9823904807856
104,38.21427268205405
105,38.375989824833354
106,38.65150955921402
107,38.72655729488457
108,38.84292812622061
109,39.082878686897715
110,39.12058319842116
111,39.435595835844644
112,39.58975647807056
113,39.73078241655364
114,39.91305323016151
115,40.10202523012387
116,40.30672309717731
117,40.43430582013559
118,40.505503574398666
119,40.65988262406035
120,40.96444141603774
121,41.520531170393454
122,42.03234498456047
123,42.3756582729481
124,42.46991843304567
125,42.874096607134035
126,42.82148346643093
127,43.163452651939316
128,43.18489575305355
129,43.28005209030299
130,43.29891139832461
131,43.48521669554555
132,43.62366183467824
133,43.901906349897665
134,44.073456434849135
135,44.51696158364936
136,44.695681706781656
137,44.84553372755926
138,45.20763470882058
139,45.472556682558206
140,45.66311617166034
141,45.856711178036754
142,46.231412718927096
143,46.32564199613297
144,46.72854887858507
145,46.797208631572715
146,47.44637041407075
147,47.63381983678222
148,48.02330402490969
149,48.36049808646149
150,49.17019681363148
151,49.83862087166574
152,50.00289359645468
153,50.511219956032186
154,50.67993564209441
155,51.199515156307115
156,51.33233655173265
157,51.46592385079373
158,51.655121574687186
159,52.03298371431718
160,52.12403698662964
161,52.263700047042576
162,52.558119514067855
163,52.92351997542058
164,53.05825736975679
165,53.19368960495305
166,53.914078641296726
167,54.242840499168956
168,54.36953496199061
169,54.53568466882996
170,54.595591680001924
171,55.01929956118901
172,55.36089354761063
173,55.42936925509645
174,55.4632665312688
175,55.55246672022447
176,55.66297467243152
177,55.725091154548124
178,56.131647659760006
179,56.457121844681105
180,56.730828033934756
181,56.96107245600271
182,56.90177085954197
183,57.250369123489826
184,57.86375897329404
185,57.935621321473135
186,58.07476804634267
187,58.420265213177274
188,58.602990018317705
189,58.97478037173589
190,59.18332975377774
191,59.25170995949613
192,59.444043264072704
193,59.50975090049468
194,60.09259108469713
195,60.119100066905794
196,60.396885374960476
197,60.48237970720548
198,60.58588040394975
199,60.80852681010204
200,60.88350332560685
201,61.145374276883885
202,61.473435790143746
203,61.80365032429057
204,61.961904157088554
205,62.14550165547557
206,62.36758278795571
207,62.49528247602674
208,62.87795228023478
209,63.009421778730484
210,63.12284991831046
211,63.30407515338882
212,63.37738174292569
213,63.55682795913922
214,63.65727858659201
215,63.77239170509543
216,63.96823847729179
217,64.022171399976
218,64.06682142213484
219,64.11545676475336
220,64.19759162915521
221,64.41151255903135
222,64.62267865162426
223,64.73546580097046
224,64.9090538862789
225,65.17000754995962
226,65.2730725902082
227,65.55155167905058
228,65.57262151792798
229,66.1473734268229
230,66.2687850663444
231,66.3375042827014
232,66.35768010116705
233,66.4341904921947
234,66.81055407806038
235,66.91063150565249
236,67.44232096129201
237,67.7895240113709
238,68.11643535321925
239,68.68790959790316
240,69.0845191740405
241,69.33004701918782
242,69.64887274595854
243,70.07404999100233
244,70.42478051020832
245,70.67290695841166
246,70.84581000328174
247,71.25795227376021
248,71.58680281951487
249,71.80036675956782
250,72.11789656611364
251,72.25965363283514
252,72.30352286852217
253,72.52135885072614
254,73.0064001245804
255,73.3931070105975
256,73.58762396678017
257,73.66561686605024
258,73.78904672356171
259,73.9438530826555
260,74.23181043215168
261,74.59244383912922
262,75.04325030314182
263,75.21732159491334
264,75.29380173170313
265,75.6337621579594
266,76.05226523929349
267,76.16319242404344
268,76.5279241829922
269,76.79666079637308
270,76.96112352844864
271,77.2705240332928
272,77.30059309389962
273,77.38318584216036
274,77.83725882331065
275,77.85484835191549
276,78.09702277897686
277,78.1386357515121
278,78.46947416345942
279,78.66113804506037
280,78.94428600970998
281,79.09035400153675
282,79.31783158114445
283,79.36279822614705
284,79.51500159417219
285,79.79694478500107
286,79.91208787748886
287,80.4378003736744
288,80.47325765962924
289,80.56454503400872
290,80.66209297148023
291,80.71472138664755
292,80.97678272780038
293,80.98865638184306
294,81.19217692798273
295,81.65606954570869
296,81.67180662232657
297,81.82961191833388
298,82.05581855204258
299,82.0509792947683
300,82.08990956257851
301,82.24123973304035
302,82.3214271861894
303,82.62054839662758
304,82.6587866948603
305,82.89601925453574
306,82.89659401086932
307,83.20886113536926
308,83.3850285705345
309,83.60559677719111
310,83.6979257155616
311,83.98564250678093
312,84.02829454778339
313,84.12435485306472
314,84.25347016585334
315,84.53972251806665
316,84.80752759805023
317,85.13302211500847
318,85.66770288655746
319,85.76978017126068
320,86.13843787179408
321,86.37553918113416
322,86.3955594251381
323,86.6179438349941
324,86.69839843328711
325,86.89189955800356
326,87.3686535224594
327,87.47785788049168
328,87.61251696796133
329,87.66912283306284
330,87.88086031109354
331,88.2015676426927
332,88.58328004265249
333,88.65156787189574
334,88.74959493667771
335,88.9403529970302
336,89.45530315420407
337,89.64928141640898
338,89.92882202934325
339,90.30326371359826
340,90.48086535296079
341,90.85631078399517
342,90.9367461929456
343,90.99330001739338
344,91.24325767410816
345,91.26034685195604
346,91.25671892795987
347,91.4143218864772
348,91.45338859668342
349,91.7375126522296
350,91.87433619912326
351,92.08819068513937
352,92.12148639642312
353,92.34615625268758
354,92.92831641812946
355,93.23832088890805
356,93.47252833537249
357,93.69536584880106
358,94.41408733557887
359,94.66588012750331
360,94.76539816981361
361,95.2198290378003
362,95.5431609709528
363,95.6529871464862
364,95.69817554163775
365,95.8968224028947
366,96.01288971591639
367,96.09214787085541
368,96.20832871909573
369,96.44011892381498
370,96.72131407175969
371,96.89675462897544
372,97.12996927847557
373,97.11280371071706
374,97.33834002675377
375,97.44865869265328
376,97.72748259835461
377,97.81257075097439
378,98.19680362641716
379,98.53476085775243
380,98.75357006281271
381,99.41658674147611
382,99.5025198008747
383,99.64156180459076
384,99.84864354014235
385,100.04428177134051
386,100.39143729729933
387,100.59192845329457
388,100.69757902360715
389,101.0181260329388
390,101.0684253755658
391,101.21735795739299
392,101.71061880919443
393,101.7687720835269
394,101.79263902932605
395,101.95721876459191
396,102.22096519787104
397,102.46156929320925
398,102.63722327157257
399,103.38540147935781
400,103.30751719675291
401,103.44577712222191
402,103.609472476339
403,103.788330384447
404,104.16193652986424
405,104.27250927479874
406,104.28915016084991
407,104.2951738109609
408,104.37294847212644
409,104.75768085763085
410,105.03463282222927
411,105.48527161256474
412,105.62924355380605
413,105.63801232877154
414,105.7624480590728
415,105.87474398160737
416,105.99805472660717
417,106.1284949532548
418,106.25498074884585
419,106.50297454055006
420,106.64745638884804
421,106.66753971747231
422,107.05505822722901
423,107.17069439168016
424,107.40256244278706
425,107.51400014149961
426,107.55139211191008
427,107.82112861336932
428,107.93939943637447
429,108.653825976864
430,108.72071075688945
431,108.71885461814917
432,109.00963712182333
433,109.19945661908262
434,109.35350419978427
435,109.66765614980862
436,109.72048640297805
437,109.81598611852034
438,109.9911017805633
439,110.29550758293071
440,110.37459101962571
441,110.53948132035296
442,110.85677585874505
443,111.03835275156122
444,111.2783779398496
445,111.36927732380795
446,111.67421233969895
447,111.9980622184405
448,112.20586695561082
449,112.45729827502154
450,112.67011812404533
451,112.92800459826296
452,113.08197219181183
453,113.26518027765471
454,113.38920311384068
455,113.53480853778558
456,113.64752097209414
457,114.09106795334087
458,114.20222117674341
459,114.25113466661645
460,114.41066409770565
461,114.68845511933348
462,114.89448815156872
463,115.09155018987686
464,115.2441903115788
465,115.24983139866751
466,115.43377102748326
467,115.75887406744441
468,116.3762283380872
469,116.58039189140878
470,116.70020416714162
471,116.897029875261
472,117.28889950791542
473,117.48870435733451
474,117.54280877247064
475,117.60467549430413
476,117.84042450888585
477,117.87577112362796
478,118.00703755004734
479,118.29670087246004
480,118.33659785124841
481,118.71407597655684
482,118.83098637004097
483,119.2979584082634
484,119.57566183872228
485,119.77959750242532
486,119.90649178400048
487,120.3205016787081
488,120.44670353720888
489,120.83364221382176
490,120.99026435369535
491,121.1279194539206
492,121.42576977195174
493,121.42737099311556
494,121.49605909030825
495,121.52407755252088
496,121.70544002946764
497,122.00210763197592
498,122.2042609154598
499,122.42326156400243
500,122.58012902269678
501,122.82035122116497
502,122.82583927357604
503,122.89388064533615
504,123.26388641656338
505,123.43361743043431
506,123.60153247177652
507,123.85146976256081
508,123.90272952672446
509,124.0266070520637
510,124.36912689596984
511,124.39315165807083
512,124.67632517683626
513,124.68470568806526
514,125.24879262805376
515,125.26026854418942
516,125.68528679113747
517,126.02348968357528
518,126.06939028696024
519,126.15867301972828
520,126.3591602976329
521,126.41512777489422
522,126.79442863427933
523,127.05009967367822
524,127.05790306340157
525,127.08330489406877
526,127.15029723460252
527,127.24969805494922
528,127.41539481217447
529,127.45953746719046
530,127.52504680864772
531,127.5364706429569
532,127.5364706429569
533,127.60927371052138
534,127.8989163142412
535,128.32198642062133
536,128.42812789470406
537,128.48407617527016
538,128.6866850074922
539,128.76987227846126
540,128.8774366817447
541,129.24224694782995
542,129.2770292438459
543,129.55095500574032
544,129.62002395062981
545,129.665637817091
546,129.74101285506234
547,129.72518202204242
548,129.74790204130687
549,130.06060762965146
550,130.19599668868761
551,130.4008288736689
552,130.6159549417987
553,130.71427332263576
554,130.89182545625778
555,131.04127962519303
556,131.205142396483
557,131.37837651795815
558,131.50751331820044
559,131.5900154542474
560,131.83420988413528
561,131.90672993791705
562,132.06627674188977
563,132.26926174286552
564,132.43784360273236
565,132.6424162813524
566,132.79182165115952
567,132.80325398404952
568,132.90733050349897
569,133.1361874064624
570,133.1405606294929
571,133.14519035898064
572,133.44250640701745
573,133.6941090902726
574,133.90065212279754
575,134.36511474142142
576,134.41462918980528
577,134.4500467279712
578,134.53753029282814
579,134.67189543566144
580,134.7448263884668
581,134.9552823534911
582,135.0644113978647
583,135.0669591968691
584,135.12302818374644
585,135.4163135548751
586,135.43672726385265
587,135.61860246983665
588,135.88323216952844
589,135.9668373990599
590,136.10955674367665
591,136.47635719737173
592,136.53108065223688
593,136.55698558307589
594,136.5714231612824
595,136.78951723514461
596,136.86939641346743
597,137.10554842078704
598,137.07235631970292
599,137.09766485138124
600,137.1106233225249
601,137.21913888426798
602,137.43146992516714
603,137.58316634254464
604,137.58347633482225
605,137.7567175167755
606,137.7989883502123
607,137.8374432993252
608,138.0509191630556
609,138.07630550781886
610,138.13925181759873
611,138.25912123992728
612,138.58194140177656
613,138.61051695029084
614,138.6279333258571
615,138.7124372625211
616,138.9920729320214
617,139.08640654624912
618,139.20715736594553
619,139.36228124980923
620,139.39379334031247
621,139.3339744434038
622,139.60151270395306
623,139.96970751760475
624,140.20584917655094
625,140.48325376849826
626,140.63449450549496
627,140.50888280821886
628,140.56520394826197
629,140.66652314043384
630,140.88885841073994
631,141.1390206168794
632,141.45511143752518
633,141.64487490814327
634,141.69657824752068
635,141.98191850179074
636,142.01151881983387
637,142.14089041001625
638,142.41949013024973
639,142.7862860252795
640,142.72545891210535
641,142.830278138119
642,142.97988797211386
643,143.49926594389888
644,143.545646677721
645,143.54012750275504
646,143.6844328197655
647,143.91203977066058
648,143.93741489191692
649,144.0541501772345
650,144.13405179403455
651,144.31617177084863
652,144.34756945045527
653,144.55798369051274
654,144.72222454410314
655,144.92325274890294
656,145.0988552635577
657,145.1983879544462
658,145.23276880748307
659,145.3692816957341
660,145.58351065436466
661,145.6232501681141
662,145.6222270167243
663,145.70971785139403
664,146.39678898779695
665,146.52025656865436
666,146.71127763496008
667,147.0234269123079
668,147.31018039236824
669,147.3476312319269
670,147.42856477039288
671,147.47996685063063
672,147.58306351236658
673,147.91550142744376
674,147.94889498080306
675,147.93501826474375
676,148.0016713102013
677,148.20531783303937
678,148.3588069762513
679,148.41045334976647
680,148.4777760935326
681,148.61112272073413
682,148.8543230526288
683,148.8543230526288
684,148.97178582439577
685,149.11990827043206
686,149.25934199799693
687,149.26041344086724
688,149.31051689954327
689,149.33496532803304
690,149.62816028771917
691,149.63329618613423
692,149.7256791187068
693,149.79301225762316
694,149.96920062434745
695,150.0451734875667
696,150.08971383610094
697,150.14143109081857
698,150.18038390614512
699,150.23813938784667
700,150.2783126800001
701,150.44115221147152
702,150.59350039905365
703,150.69754480986305
704,150.63158648439384
705,150.7067683656028
706,151.00599930642372
707,151.20680332481635
708,151.35158669433144
709,151.44492589790954
710,151.66901627350012
711,151.775824975152
712,151.91342528412866
713,152.04631530790874
714,152.4086219268862
715,152.4439728545691
716,152.62425963687986
717,152.66781359998956
718,152.7090000419083
719,152.87104599573718
720,152.9624514002586
721,153.0328413590679
722,153.3851406150106
723,153.73437093638742
724,153.83115456201543
725,153.98631333461478
726,154.09171590595182
727,154.09224799562767
728,154.396376814723
729,154.8537762165472
730,155.21108577388065
731,155.21560883020956
732,155.35847162706446
733,155.80555793209373
734,155.9475985753992
735,155.93279185235158
736,156.04685265165674
737,156.19414292988333
738,156.43262267553536
739,156.4428341228647
740,156.48651111407878
741,156.48578571162832
742,156.62483884922494
743,156.72902901840524
744,156.88762090264322
745,157.07752669889888
746,157.15651928437146
747,157.3232295428845
748,157.56052490369453
749,157.601162834483
750,157.95821885525103
751,158.18666603813008
752,158.60153272921067
753,158.63525387456892
754,158.80598175510175
755,158.83686691051625
756,158.97383091756828
757,159.39055074682597
758,159.54070065238625
759,159.51396170977543
760,159.578996501981
761,159.58994634875765
762,159.83522872551202
763,159.87821866374034
764,159.98357743496354
765,160.11345307935164
766,160.31183038471806
767,160.3454648350985
768,160.53871828182724
769,160.89635558668996
770,161.08616230968664
771,161.3412041835564
772,161.41868601606004
773,161.536555850201
774,161.57706670184467
775,161.87646789140692
776,162.02256232872375
777,162.5790310695963
778,162.74372135181522
779,162.94935032131664
780,162.95219240896245
781,163.07632555892374
782,163.23850338148375
783,163.3958615018941
784,163.60664907197344
785,163.8647240479542
786,164.24096958905344
787,164.29296009938145
788,164.56741574076696
789,164.82705564680722
790,165.15675384314156
791,165.25182936088135
792,165.49007832546403
793,165.57542152697386
794,165.6871652144664
795,165.8437506994414
796,165.81793821242388
797,165.8726005838048
798,166.31646031775404
799,166.39947615243662
800,166.66982778493673
801,166.73149298944216
802,166.9240815779991
803,166.92717608174166
804,167.0316196635302
805,167.1259824785528
806,167.20205849674247
807,167.27326214312802
808,167.2790189546505
809,167.79984993996467
810,167.92770958592422
811,167.93516266266818
812,168.08964071351545
813,168.24939658179682
814,168.71896095357246
815,168.75730257093846
816,168.8630483742515
817,169.1776162297209
818,169.28109339418486
819,169.6370614772951
820,169.70688802031222
821,169.96237351863948
822,170.09094625580093
823,170.3928711895098
824,170.5207931769717
825,170.5706429561451
826,170.64155988579512
827,170.77272558489568
828,170.8485397849928
829,171.0914059285622
830,171.16781251900463
831,171.56126881000205
832,171.68308544125563
833,171.9242232747724
834,171.9278727431226
835,172.13182856451283
836,172.29834153946967
837,172.46283041017023
838,172.73344926742834
839,172.74152723223025
840,172.91368074974957
841,173.28545254903923
842,173.37913087655807
843,173.5236441831975
844,173.92718724467233
845,174.0415513264844
846,174.13589823013945
847,174.30848515667606
848,174.77014662395308
849,175.21420439581757
850,175.29720876950836
851,175.4652423136683
852,175.5661262246196
853,175.67366358058013
854,175.68192631614463
855,175.70943714827143
856,176.01896041693985
857,176.1299341422035
858,176.45401905147622
859,176.50414614907038
860,176.6350393254115
861,177.01197046211556
862,177.13721993885983
863,177.16084960721568
864,177.31595298663012
865,177.61978553336522
866,177.7126573900249
867,177.94971001487198
868,177.96950676950863
869,177.99747537765356
870,178.07650355700946
871,178.13668926944442
872,178.21997530881822
873,178.31715865158085
874,178.50235343842797
875,178.5948624823235
876,178.83342561013856
877,178.97500579196233
878,179.07652817737318
879,179.13407898710352
880,179.19246797254266
881,179.2720351848565
882,179.3940969606379
883,179.6089554216395
884,179.64150835487305
885,179.68241149705338
886,179.8520661946378
887,179.9385654007864
888,180.11375743556692
889,180.3475747074057
890,180.4246910250739
891,180.50725336507526
892,180.64217241502033
893,180.7738384105615
894,180.8842757794231
895,181.33463096352648
896,181.39885502686818
897,181.43513729986293
898,181.50705021403115
899,181.74911980922406
900,181.76098059650914
901,181.79984868407556
902,181.99022828282222
903,182.2666446627617
904,182.39623158543418
905,182.410261862351
906,182.66527789500134
907,182.93787142444285
908,183.521668657953
909,183.8143086236167
910,184.13798360875296
911,184.2254618101249
912,184.2368954897127
913,184.3885971647024
914,184.41561837049227
915,184.49570254023683
916,184.57710594401922
917,184.6467952343931
918,184.82249949380872
919,184.8586946128625
920,185.14098499092455
921,185.39653089833723
922,185.47777157367767
923,185.78430923636975
924,185.87369051231224
925,186.00432578700924
926,186.0566271077015
927,186.21199374970928
928,186.27793583845215
929,186.31416020162052
930,186.60507794018832
931,186.96795711842913
932,186.97918117920895
933,187.0275733099692
934,187.66818966883613
935,187.7808750670021
936,187.94237692817703
937,188.3350230186408
938,188.32707212495984
939,188.35824083323578
940,188.624424760619
941,188.77592769199458
942,189.0742486537191
943,189.19491715949187
944,189.19491715949187
945,189.23215928064195
946,189.61215563210502
947,190.16997561107598
948,190.27693256412522
949,190.45053621178633
950,190.50226749643417
951,190.60632561482674
952,190.73376474823164
953,190.8002392234466
954,191.05414803029402
955,191.30864965187013
956,191.72279029124232
957,191.79934974311342
958,191.91653172995024
959,192.0848924586531
960,192.32708982330692
961,192.3691634026503
962,192.49720144873805
963,192.5265710391402
964,192.63957632077668
965,192.8267906361587
966,192.9848930744036
967,193.06441352731787
968,193.07415379305095
969,193.21691592187386
970,193.25556863733715
971,193.37957113174147
972,193.5902520225684
973,193.90266856110037
974,193.8937404124047
975,194.09603099954444
976,194.194599061103
977,194.21711454709228
978,194.3765550208374
979,194.59681783562937
980,194.90329190917993
981,195.0146997178844
982,195.32709809237988
983,195.4494780088877
984,195.43782984158682
985,195.4362297041007
986,195.66318554720453
987,195.8363939676767
988,196.021366942294
989,196.13395592031532
990,196.18554773053918
991,196.33671307044477
992,196.37621999134979
993,196.72626008545575
994,196.7610372747493
995,197.1716550710275
996,197.1915502658788
997,197.33355630470928
998,197.3390658875155
999,197.62108060617007
1000,197.86356580225694
1001,198.15344887830025
1002,198.57967578361362
1003,198.64121156347252
1004,198.80940305515648
1005,198.8750233821907
1006,199.15213185977746
1007,199.30054150514857
1008,199.37741619805504
1009,199.42548756493278
1010,199.72229433375477
1011,199.98955165663963
1012,200.21667991277346
1013,200.30533667596387
1014,200.40961698157298
1015,200.49275048506794
1016,200.8765386837732
1017,200.89652671083533
1018,201.1064602032346
1019,201.23952364090363
1020,201.23655689895276
1021,201.36723417034682
1022,201.59587392020904
1023,201.5995962782318
1024,201.64747433281036
1025,201.6471981213702
1026,201.69918136089547
1027,201.88078105123188
1028,201.98661822806451
1029,202.11707728516444
1030,202.37997272458483
1031,202.53506197288206
1032,202.65594688239258
1033,202.6778518267224
1034,202.86400399513326
1035,202.995184849405
1036,202.995184849405
1037,203.07712244231405
1038,203.06893558220605
1039,203.16121706931543
1040,203.28663906516948
1041,203.36925418691197
1042,203.55140201165386
1043,203.59107429852307
1044,203.6866144718128
1045,203.75359618964097
1046,203.94168807841228
1047,204.1120233821806
1048,204.13304374135944
1049,204.44713093273913
1050,204.4639556968403
1051,204.48050418265922
1052,204.5277430591786
1053,204.49155598005916
1054,204.54327550261172
1055,204.4368191184842
1056,204.43681911848424
1057,204.43896667650137
1058,204.4470141826438
1059,204.59131152833237
1060,204.63577064898803
1061,204.9100706049739
1062,205.3187665703691
1063,205.39242285784368
1064,205.42245831285172
1065,205.5887746905971
1066,205.65687369972764
1067,205.7198790974579
1068,205.71952202664
1069,205.9155453192743
1070,205.92583546420244
1071,205.9910224832121
1072,206.0205664776619
1073,206.01942294387194
1074,206.16189116539567
1075,206.26078822391815
1076,206.26649733283946
1077,206.33697912178172
1078,206.35155782770627
1079,206.54533230929167
1080,206.6663429867609
1081,206.84812065221382
1082,207.00224695917038
1083,207.08494638339357
1084,207.158828515145
1085,207.17900554028492
1086,207.29340186520093
1087,207.3875304390238
1088,207.42119599323317
1089,207.5633959743098
1090,207.6412100079395
1091,207.69357480526347
1092,207.7153562085219
1093,207.91753202739994
1094,208.05390937671555
1095,208.05390937671555
1096,208.11884655093678
1097,208.1276216174868
1098,208.4474822045275
1099,208.69872608700368
1100,208.74615509152363
1101,208.8664581855707
1102,209.15882424641165
1103,209.2022328045281
1104,209.26833688670627
1105,209.32297745230326
1106,209.57359417843088
1107,209.57660564066845
1108,209.57660564066845
1109,209.66587399114886
1110,209.84018782052812
1111,209.8420327191004
1112,210.18007270321533
1113,210.4051137117948
1114,210.4725340529834
1115,210.49436726944708
1116,210.6564650147316
1117,210.6576500799731
1118,210.66307905558676
1119,210.8928545488324
1120,210.9980408661084
1121,211.06019562900488
1122,211.0424435213897
1123,211.16583802809043
1124,211.25121135814675
1125,211.26178721503584
1126,211.35680287258577
1127,211.5756266707156
1128,211.93207668522268
1129,212.0010130803921
1130,212.0649823203323
1131,212.12006540984504
1132,212.1446060825319
1133,212.25067361352794
1134,212.28674012388595
1135,212.38572084924354
1136,212.49461994843278
1137,212.54192931976135
1138,212.5125668777539
1139,212.61339202385466
1140,212.80722228214523
1141,212.94237388819448
1142,213.0346634901753
1143,213.23481472679617
1144,213.51629506668172
1145,213.5393763160089
1146,213.58314790856207
1147,213.60786210786102
1148,213.69558603284082
1149,213.88212023756802
1150,213.9088152765652
1151,213.96352786853404
1152,214.02089558725453
1153,214.07508622921222
1154,214.18342172147015
1155,214.21989356407192
1156,214.21538877986683
1157,214.46552432015406
1158,214.60252119433258
1159,214.8222476157671
1160,214.98137482067847
1161,215.00393921019656
1162,215.07607409670982
1163,215.0996965908086
1164,215.10105820333595
1165,215.14400112719335
1166,215.28778414813968
1167,215.3334682574932
1168,215.4240200549583
1169,215.64614477539135
1170,216.1287171956112
1171,216.25472679700172
1172,216.30049845682348
1173,216.3020977087484
1174,216.40867691663192
1175,216.50525587382378
1176,216.8332558460896
1177,217.1677159324133
1178,217.22511908787945
1179,217.28594493465658
1180,217.37734506752102
1181,217.44770547501642
1182,217.8846640421886
1183,218.32320221334405
1184,218.3972996301817
1185,218.60866248961702
1186,218.60500982999596
1187,218.71881985498095
1188,218.80810788707572
1189,219.00310653652022
1190,219.00310653652022
1191,219.19638338336742
1192,219.43972206834363
1193,219.630638192012
1194,220.2092945365749
1195,220.47346221715077
1196,220.47544653014742
1197,220.55105339976717
1198,220.66814506003146
1199,220.72853881615777
1200,221.11388912376825
1201,221.2125706115913
1202,221.22303960893194
1203,221.6669064898165
1204,221.87307117945727
1205,221.87307117945727
1206,221.87769801147203
1207,221.9569792577286
1208,222.04068127451995
1209,222.01081665511887
1210,222.1186559452584
1211,222.14208021748033
1212,222.18716463462692
1213,222.51765415105612
1214,222.59912082314543
1215,222.69877679319873
1216,222.71371271156255
1217,222.91080025974225
1218,222.9979659892561
1219,223.05500556917704
1220,223.07480656705675
1221,223.1800650910388
1222,223.2263147896404
1223,223.47453655931417
1224,223.52004615599614
1225,223.69101736355788
1226,224.21849508291731
1227,224.23744352713044
1228,224.5754990340508
1229,224.74050876809764
1230,224.8164062359668
1231,224.9196593133345
1232,225.08333541163475
1233,225.64219032122043
1234,225.72128736621428
1235,225.8000591553917
1236,226.00697757438962
1237,226.33561791257813
1238,226.38139885755686
1239,226.60922776735845
1240,226.58260588648042
1241,226.70966899776823
1242,226.78783218391266
1243,227.19282209866316
1244,227.46918098384998
1245,227.68227548441862
1246,228.31068271204072
1247,228.44364886035643
1248,228.76733862354098
1249,228.8138220030605
1250,229.13943990009147
1251,229.19651225642457
1252,229.3627772685963
1253,229.3627772685963
1254,229.518543353584
1255,229.53490945138637
1256,229.78405188576426
1257,229.870532970249
1258,230.0180280421833
1259,230.0933465078037
1260,230.41482004123947
1261,230.61537011731826
1262,230.55601935589854
1263,230.64425836737553
1264,230.67072348505815
1265,230.901091583911
1266,230.8969471672721
1267,230.99806141187838
1268,231.0348438179617
1269,231.05292088494136
1270,231.13347105040336
1271,231.1646149318185
1272,231.21753872934656
1273,231.33050304520998
1274,231.38126189933365
1275,231.4033410352775
1276,231.71633629192578
1277,231.76063518953595
1278,231.84480570456404
1279,231.7718862810279
1280,231.78316402649943
1281,231.87862061085545
1282,231.8815405149288
1283,231.8709162197233
1284,231.84344111120012
1285,232.01173319677338
1286,232.13911101862251
1287,232.39260507934273
1288,232.43104883441546
1289,232.78103292293784
1290,232.95932315782247
1291,232.97420592101827
1292,233.05884535198626
1293,233.04029814451064
1294,233.09863330525118
1295,233.1650160134497
1296,233.34526072740653
1297,233.6869876389977
1298,233.62106612193014
1299,233.82386534661802
1300,233.84626751128997
1301,233.86854459846217
1302,234.26861097305746
1303,234.34687938668196
1304,234.51256998636202
1305,234.52982376912976
1306,234.6086278596235
1307,234.73275739526605
1308,234.86365888424797
1309,234.96986970795388
1310,235.0653197177746
1311,235.4042817860628
1312,235.3982707837816
1313,235.4523074617
1314,235.56193334460784
1315,235.6198114972768
1316,235.6285092730673
1317,235.62342112470347
1318,235.58841552827454
1319,235.95582919996252
1320,235.98127849367603
1321,235.96293287721824
1322,236.09642157182577
1323,236.56703243395216
1324,236.56703243395216
1325,236.6234436384206
1326,236.75504565739527
1327,236.8050236887802
1328,236.81805193243736
1329,236.8563937345712
1330,237.13526884859792
1331,237.51461371549252
1332,237.84935760977947
1333,237.9110359986033
1334,237.9110359986033
1335,237.99927933099394
1336,238.24935792175842
1337,238.3789757153739
1338,238.3831788856384
1339,238.4807790841352
1340,238.6654418974033
1341,238.64531768001615
1342,238.69302266238864
1343,238.6878959402009
1344,238.74362894960603
1345,238.7860581498638
1346,238.88002474596726
1347,239.16248861190743
1348,239.17448257589726
1349,239.23704695341615
1350,239.26565286732492
1351,239.3614063801468
1352,239.36954009232227
1353,239.45208303305785
1354,239.45517053628504
1355,239.5080100021071
1356,239.54080572309385
1357,239.6487342724389
1358,239.68090790836243
1359,239.76865750666389
1360,240.0535397274425
1361,240.3704213198493
1362,240.53377681388764
1363,240.65031101946184
1364,240.65094346526047
1365,240.7313279644678
1366,240.74565837295503
1367,240.84054489778515
1368,241.0433522856406
1369,241.06622800780627
1370,241.09560958106667
1371,241.29864313573106
1372,241.43636343946315
1373,241.55796201568106
1374,241.63896403386101
1375,241.91575311882252
1376,241.85864444634566
1377,241.86195179262432
1378,242.11747801586282
1379,242.45077001875433
1380,242.86424730160832
1381,242.96264371050978
1382,243.04877588252938
1383,243.08889487830498
1384,243.32293762947583
1385,243.51648542544837
1386,243.6988592374516
1387,243.81185071414544
1388,243.8337258814734
1389,243.84976368818351
1390,243.89811505582574
1391,243.9060841322771
1392,244.07729480841923
1393,244.23406480069383
1394,244.2407685046129
1395,244.29495051877743
1396,244.45898529297725
1397,244.88969218659466
1398,244.95286174884117
1399,245.40277762717406
1400,245.4435266081258
1401,245.48746339243763
1402,245.45680641437727
1403,245.57710073676512
1404,245.85783991698867
1405,245.93244979772564
1406,246.165843051562
1407,246.32630084368304
1408,246.53020610068535
1409,246.64882840056805
1410,246.68400048323164
1411,247.0571433836736
1412,247.18404954222427
1413,247.3443279121827
1414,247.66745464567046
1415,247.66745464567046
1416,247.70359441015728
1417,247.81205803589415
1418,247.8165126172894
1419,247.98962354556278
1420,248.02898733734006
1421,248.21070194479657
1422,248.17718581140988
1423,248.24169615058258
1424,248.27158476776773
1425,248.27334374084506
1426,248.30014018641535
1427,248.49882474842232
1428,248.4698768267222
1429,248.4806070869591
1430,248.46475956563813
1431,248.6821724389802
1432,248.8726202015869
1433,249.43568113152787
1434,249.5777391363149
1435,249.69703775872927
1436,249.87230687036228
1437,250.0334790087318
1438,250.32520160483176
1439,250.3600624894618
1440,250.6590284738782
1441,250.71458366976267
1442,250.74494118523947
1443,250.82759354140236
1444,251.04233425412835
1445,251.1305701118917
1446,251.20938645299836
1447,251.25371696822927
1448,251.6034936600177
1449,251.63811273405548
1450,251.8843570603535
1451,252.14025606544186
1452,252.5295212117489
1453,252.64251013583035
1454,252.6763343213531
1455,253.0683970194238
1456,253.14075305874246
1457,253.27627230043018
1458,253.31511537018537
1459,253.44504570873983
1460,253.45851689934483
1461,253.83126358251383
1462,254.2128263675473
1463,254.2834874778936
1464,254.3109989780018
1465,254.37583294930118
1466,254.4351572388725
1467,254.52165488188362
1468,254.9921961244595
1469,255.106083267592
1470,255.5304419312667
1471,255.56645621457858
1472,255.75452884253644
1473,255.82172653495047
1474,256.12669987286176
1475,256.1715793797489
1476,256.28572838640594
1477,256.5250948922086
1478,256.59718878739693
1479,256.64066470661413
1480,256.64066470661413
1481,256.80271425559346
1482,256.9286398686369
1483,257.0290996701197
1484,257.1195829670794
1485,257.18674974061236
1486,257.2113402038598
1487,257.25450731231587
1488,257.501857505866
1489,257.50243687526245
1490,257.5469919661164
1491,257.6127519377975
1492,257.8152600538442
1493,258.1848272663666
1494,258.21981022046515
1495,258.27996579793523
1496,258.43246391810476
1497,258.71403637779827
1498,258.82057731040203
1499,259.2344894666307
1500,259.2976421815964
1501,259.32475931907646
1502,259.32475931907646
1503,259.40189979319234
1504,259.64870064126933
1505,259.74680970531455
1506,259.83114987369004
1507,260.00815496294854
1508,260.1198230871982
1509,260.17537514160455
1510,260.30943732612616
1511,260.3858847401014
1512,260.49886166434464
1513,260.7118874507487
1514,260.7118874507487
1515,260.7665335247366
1516,260.8188959497986
1517,260.9182715109972
1518,260.92495746303274
1519,261.153929186694
1520,261.21703592462677
1521,261.34316886652226
1522,261.35539465319073
1523,261.6676409667643
1524,261.7153072866368
1525,261.7712023250889
1526,261.91093576414033
1527,261.9543724760161
1528,262.167918236103
1529,262.2497669602523
1530,262.2654675980766
1531,262.33888564415537
1532,262.6021016892644
1533,263.178243482105
1534,263.7156897886175
1535,263.7129695890832
1536,264.0816015999235
1537,264.09808064640407
1538,264.2526013832454
1539,264.272830057841
1540,264.4234525320968
1541,264.73783463707287
1542,264.80552275303216
1543,264.8739069997985
1544,265.14467540918156
1545,265.17485727245133
1546,265.21887063973224
1547,265.40004194049817
1548,265.4638879609997
1549,265.83588198126546
1550,265.91311428120673
1551,266.01466277333293
1552,266.0117753157449
1553,266.0163238204657
1554,266.01915367220886
1555,266.0488358068957
1556,266.19811305672476
1557,266.2032328230761
1558,266.3085474699492
1559,266.339156265363
1560,266.3799379331193
1561,266.49876176112167
1562,266.49210973478955
1563,266.6283070475061
1564,266.7121943495452
1565,266.78976609182126
1566,266.8663724376552
1567,266.99269710463165
1568,267.2955616258113
1569,267.3673737684369
1570,267.43005513733584
1571,267.5898744467318
1572,267.80841468201515
1573,268.08969494964447
1574,268.0603169933369
1575,268.0923968380902
1576,268.2215571438061
1577,268.22452340664535
1578,268.2245234066453
1579,268.2711658058595
1580,268.4885904186839
1581,268.5286252791417
1582,268.552184908469
1583,268.552184908469
1584,268.61639397105387
1585,268.69181756105246
1586,268.8264454981318
1587,268.9238567468184
1588,268.9846659193459
1589,269.2147551667647
1590,269.300985075159
1591,269.50002719947634
1592,269.5383246715317
1593,269.6688236029303
1594,269.74217834155763
1595,269.8793151801777
1596,269.94465856178
1597,269.96638753111836
1598,270.0184753473809
1599,270.0527886290543
1600,270.2788288279404
1601,270.7848997019759
1602,270.82223184208885
1603,271.0340133418643
1604,271.0425042266629
1605,271.0461693867752
1606,271.14230740008185
1607,271.3254647821468
1608,271.4887743044482
1609,271.6007229684363
1610,271.9876043388499
1611,272.14768198783605
1612,272.301358209707
1613,272.3455530507749
1614,272.64136461700383
1615,272.64046208222504
1616,272.84731327475697
1617,272.93177123920645
1618,273.0436896320425
1619,273.1102452794756
1620,273.2541962877276
1621,273.2305486002246
1622,273.3279504145201
1623,273.6655954923865
1624,273.6771727577899
1625,273.7642130703393
1626,273.965592798951
1627,274.04135770794255
1628,274.30708958930285
1629,274.3754511509843
1630,274.4539613514959
1631,274.61038964813565
1632,274.7049263115422
1633,274.8505945148725
1634,275.04381708431083
1635,275.1075196069847
1636,275.17247741031287
1637,275.3081525682733
1638,275.45367796017325
1639,275.62192190118986
1640,275.66646367211126
1641,275.77210400745497
1642,276.25468178328873
1643,276.46165087536934
1644,276.7592096633708
1645,276.9263270863148
1646,276.93051172840484
1647,277.09900647453355
1648,277.31269064650985
1649,277.43687034407554
1650,277.5054972676543
1651,277.50550053783513
1652,277.51662744988215
1653,277.61529619630676
1654,277.6720044227896
1655,277.81127083061943
1656,277.88687768945584
1657,277.88486319616834
1658,277.9936825320709
1659,278.03323149315145
1660,278.02696025436586
1661,278.0419914267903
1662,278.1536290780299
1663,278.1797435049915
1664,278.1974546121465
1665,278.24668533743414
1666,278.3189550865892
1667,278.3195420577437
1668,278.35885217136337
1669,278.692236333808
1670,278.7841330980527
1671,278.8447067699995
1672,279.2233150598526
1673,279.5746097214625
1674,279.78269336043985
1675,279.9023930496985
1676,279.9729687623458
1677,280.03897823126533
1678,280.0681521216812
1679,280.204917414966
1680,280.2859922434537
1681,280.34953869374436
1682,280.4382487892509
1683,280.4221183992941
1684,280.5933838968389
1685,280.62728525562795
1686,280.65858070016395
1687,280.71058929369724
1688,280.7465914749066
1689,280.70215522220377
1690,280.71855285261785
1691,280.8381098218317
1692,280.8605445219944
1693,280.9374400548875
1694,281.0812906733004
1695,281.2410642513717
1696,281.48942963197123
1697,281.61060301539726
1698,281.5836900847711
1699,281.95478048919233
1700,282.1404821178942
1701,282.29044899405443
1702,282.48699285905076
1703,282.66541584317196
1704,282.62523185082705
1705,282.6123583707047
1706,282.9953294025269
1707,283.1530841559176
1708,283.1407510741979
1709,283.1772352892971
1710,283.3976286100529
1711,283.49957480500524
1712,283.57182539501065
1713,283.79077980705756
1714,283.96063327127155
1715,284.0870466116569
1716,284.1222696208426
1717,284.2844643930511
1718,284.3937446699223
1719,284.48348234606897
1720,284.6316488819746
1721,284.7508079053656
1722,284.89158443577054
1723,284.82965661216195
1724,285.1913649975061
1725,285.26096195581914
1726,285.3731135114033
1727,285.4801513886876
1728,285.5435845236241
1729,285.5435845236241
1730,285.55320713672904
1731,285.62444668797104
1732,285.64757086227894
1733,285.729810286397
1734,285.8438834537814
1735,285.85646489749195
1736,286.0141386050886
1737,286.00850148515127
1738,286.07865142028646
1739,286.1506387077564
1740,286.3107143893303
1741,286.3348427231881
1742,286.3780813869875
1743,286.49569289374114
1744,286.87863677717945
1745,286.9289273743001
1746,286.9979302931166
1747,287.0353604566016
1748,287.2169208292464
1749,287.41467899075707
1750,287.61138114948096
1751,287.6488862331994
1752,287.8892101959232
1753,287.9794326055634
1754,288.4210984301452
1755,288.5235304876809
1756,288.6568087940602
1757,288.9662333605078
1758,289.1195217082657
1759,289.1235870452209
1760,289.0993044089184
1761,289.0849810659933
1762,289.1614101055926
1763,289.21193122385597
1764,289.21155709319453
1765,289.2799256825904
1766,289.3595100807423
1767,289.36699256450163
1768,289.40522501694534
1769,289.52686656173455
1770,289.8155143074161
1771,290.0073392269026
1772,290.27117658227206
1773,290.2918666625734
1774,290.3775083228288
1775,290.4240306897691
1776,290.62591420723163
1777,290.6452548208954
1778,290.72886012452864
1779,290.8768029920494
1780,290.9019412771035
1781,290.91895307088095
1782,291.1263777994957
1783,291.16086952043025
1784,291.2706822377041
1785,291.37729401658873
1786,291.5136995606941
1787,291.59841354291973
1788,291.6361046034991
1789,291.7520020196706
1790,291.75833698448133
1791,291.9336641104788
1792,292.0508685921386
1793,292.34526709037016
1794,292.38896102325214
1795,292.41143643900153
1796,292.61794572577276
1797,292.76679567946394
1798,292.8349939528806
1799,293.02289025435624
1800,293.4490307668665
1801,293.44877148451326
1802,293.61230341044245
1803,293.8258613949759
1804,294.12931530307065
1805,294.1330361407468
1806,294.2349553522854
1807,294.37428830776236
1808,294.5275666932904
1809,294.5751355083547
1810,294.7381549062406
1811,294.7467905692722
1812,294.8560353258579
1813,295.0677479021441
1814,295.1905924407647
1815,295.48071368752807
1816,295.6511206122523
1817,295.6511206122523
1818,295.86074940272783
1819,296.02215930288713
1820,296.0674356657674
1821,296.0674356657674
1822,296.22763531869595
1823,296.4288377473044
1824,296.4288377473044
1825,296.42454801339557
1826,296.6170719493328
1827,296.6056033260891
1828,296.7941199639957
1829,296.8152868262855
1830,296.8823400526025
1831,296.91017452805534
1832,296.90358407603946
1833,297.09019697506164
1834,297.20009019938533
1835,297.42361375988946
1836,297.4205412887288
1837,297.5712938044477
1838,298.0012319204293
1839,298.1661941078879
1840,298.3711257732784
1841,298.65089381608834
1842,298.8906311130329
1843,299.16624920867696
1844,299.22039075498316
1845,299.52098128203465
1846,299.6533896234511
1847,299.786216787723
1848,299.9152758291591
1849,299.914129890289
1850,299.9258030129156
1851,300.12736733908974
1852,300.37605713884074
1853,300.38896138599864
1854,300.4336529830406
1855,300.4519494556367
1856,300.53565922884917
1857,300.6722857647381
1858,300.67151781931057
1859,300.70525917040305
1860,300.86436980653997
1861,301.1319334967631
1862,301.1662995315994
1863,301.262629715445
1864,301.3780728841527
1865,301.61325518387804
1866,301.817968632215
1867,302.0375181591878
1868,302.3063137522363
1869,302.4087517653147
1870,302.50394559504673
1871,302.64420767832223
1872,302.83240578941167
1873,302.9824635851008
1874,303.0748121269211
1875,303.24943940743935
1876,303.2836575188997
1877,303.39044892351365
1878,303.5767179787558
1879,303.66722750903966
1880,303.74634585178995
1881,304.11060759567584
1882,304.5410643236615
1883,304.8489379412115
1884,304.92452716963453
1885,305.00439995233415
1886,305.1483936361488
1887,305.0940197555622
1888,305.2402555647643
1889,305.30347396047375
1890,305.35602052450645
1891,305.55029729239544
1892,305.5809002675889
1893,305.8426711868439
1894,305.83951706365957
1895,305.9482501290968
1896,305.99856967056314
1897,306.0622105301799
1898,306.2139914839208
1899,306.2238337594173
1900,306.2347361939461
1901,306.29536202218503
1902,306.39595120490594
1903,306.39595120490594
1904,306.53654293416787
1905,306.82789985623816
1906,306.8657257108923
1907,307.08665263094474
1908,307.0862636878717
1909,307.22060053136175
1910,307.48592954506455
1911,307.4918739048898
1912,307.67562320515515
1913,307.7094233368383
1914,307.9725958087121
1915,308.0827260660027
1916,308.25651899674216
1917,308.3910708606972
1918,308.8462059094561
1919,309.30075356974555
1920,309.48094297791596
1921,309.6204122902153
1922,309.6391281441021
1923,309.789679010809
1924,309.95277990293147
1925,309.9913871955485
1926,310.0120212829143
1927,310.0441837536022
1928,310.14371808376984
1929,310.17726569230365
1930,310.30581789938
1931,310.4552143789745
1932,310.6992805927235
1933,310.7036699027767
1934,311.052590724025
1935,311.123698629649
1936,311.19942540778504
1937,311.38073205247576
1938,311.3581145767243
1939,311.4277063122444
1940,311.74015222856326
1941,311.8261091205613
1942,311.8605231234417
1943,311.96209056972083
1944,312.07995444663555
1945,312.37497862982235
1946,312.6120385784214
1947,312.71829918508917
1948,312.8645960733675
1949,312.8806846893724
1950,313.1787794593596
1951,313.176573599429
1952,313.3724074694713
1953,313.4225128048404
1954,313.4474520928652
1955,313.47356922175686
1956,313.599319276105
1957,313.70917199097426
1958,313.71061021801347
1959,314.01358176118555
1960,314.10131385910336
1961,314.23698697894156
1962,314.3499900922113
1963,314.4203056741447
1964,314.51865771400514
1965,314.83867783707626
1966,314.93554175784715
1967,315.14873820327773
1968,315.2625549442103
1969,315.56068020870833
1970,315.7688407231635
1971,315.81396005588977
1972,315.82767124855707
1973,315.92852688407373
1974,315.9343684802347
1975,316.0066828659047
1976,316.0745750864247
1977,316.12832324539596
1978,316.2213049727474
1979,316.29149008171953
1980,316.4414187411915
1981,316.44432831790107
1982,316.528452270807
1983,316.6994023395719
1984,316.7882732971385
1985,316.80739863248823
1986,317.05821944667815
1987,317.0986731606092
1988,317.1195577032177
1989,317.5977910980027
1990,317.7801015389026
1991,317.89748728136766
1992,318.0367136414937
1993,318.1930925277948
1994,318.2228112732041
1995,318.53621287405224
1996,318.78088252111945
1997,318.90359651397154
1998,319.036784093853
1999,319.1660677980492
2000,319.2048669813496
2001,319.2284404154938
2002,319.46319328698064
2003,319.63570875324086
2004,319.65543813470265
2005,319.81578242375497
2006,319.88576614613226
2007,320.08140168224224
2008,320.11295332477556
2009,320.13048203906226
2010,320.3260834899853
2011,320.34874719986124
2012,320.3932124874613
2013,320.4044998174852
2014,320.8656161421105
2015,320.85242627130174
2016,320.96361561214314
2017,321.0238369373799
2018,321.0678746824961
2019,321.0711627908802
2020,321.11396656270404
2021,321.206988226584
2022,321.29849106870523
2023,321.4162323766726
2024,321.67481122271647
2025,321.9049238991719
2026,321.97360680477186
2027,322.20591993715954
2028,322.1885829531464
2029,322.24771590477854
2030,322.32522010391733
2031,322.397794383417
2032,322.5093341465002
2033,322.5767193836482
2034,322.5655982056169
2035,322.88966250507264
2036,322.94297373895074
2037,322.98079935551715
2038,323.0194931796279
2039,323.26717525507365
2040,323.3988600183319
2041,323.4068181265227
2042,323.84917518575537
2043,323.8835999219463
2044,323.9967611359759
2045,324.11863871326756
2046,324.60285973674223
2047,324.7572871498701


==> data/ada_upper_regret_gtype_clique_group_repeat_40_K_80.csv <==
,0
0,0.0
1,8.333125030398488
2,9.637771849291255
3,11.226706774000919
4,11.343757936189121
5,11.75069300864687
6,12.305627013742134
7,12.857635475720723
8,13.162037966299131
9,13.35263465678064
10,13.445601225002001
11,13.83270115965674
12,13.87259739089464
13,14.035889922627145
14,14.483693045947225
15,14.72596093502523
16,15.121256968349023
17,15.2855701022734
18,15.376770782626298
19,15.655526421868192
20,15.818289824257178
21,16.316217512875152
22,16.82325452331763
23,17.110533265635162
24,17.22542838461437
25,17.500655891273556
26,17.944986940882814
27,18.511882618397948
28,18.835783404620337
29,19.04415590820326
30,19.424257847802714
31,19.73415203754884
32,19.77518154106534
33,19.78965282903393
34,19.967543863002348
35,20.322133285733173
36,20.36963955196319
37,20.56007398717542
38,20.64953375197091
39,20.8488952156412
40,20.984830393606547
41,21.52717340671369
42,21.837508638158447
43,21.965230377589
44,22.43756495213485
45,22.799012094724453
46,23.272955747852087
47,23.349018384355137
48,23.48677800794332
49,23.865692292914588
50,24.02257680109719
51,24.626339459305367
52,24.957828506475867
53,25.170552260430842
54,25.50737010225432
55,25.638727565780435
56,25.765147539814706
57,26.101320749368668
58,26.7384483543374
59,27.12877280546953
60,27.317478679131213
61,27.775272170503847
62,28.156576960129314
63,28.558465889247728
64,28.698276212749267
65,28.737205149577434
66,28.909031894319458
67,29.24991427018101
68,29.527754423601564
69,29.558575387115518
70,29.72306179184058
71,30.11970951622961
72,30.332923127209774
73,30.85828706099615
74,31.373553675732424
75,31.612508013722643
76,31.904559805334124
77,32.30234240942198
78,32.391652229529114
79,32.53284905196307
80,32.555473606167695
81,32.97166132972361
82,33.160886080235336
83,33.526064146410526
84,34.08615682806101
85,34.45806217321605
86,34.611216584477035
87,34.691150005186934
88,35.08985693658565
89,35.52672990195678
90,36.13968382443233
91,36.197334819050496
92,36.47668240370661
93,36.611464292206826
94,36.82112321046087
95,36.91897141028701
96,37.19584904899616
97,37.39836288848643
98,37.605485701334175
99,37.95569507918881
100,38.58546338287064
101,38.85517488159436
102,38.91985944781572
103,39.109325159571334
104,39.35719692709244
105,39.38229564018816
106,39.66204705769405
107,40.20745280165556
108,40.2731071032985
109,40.41421791769145
110,40.6877286881135
111,41.20167388745193
112,41.546169497214514
113,41.65209824750718
114,42.11491366911482
115,42.15517917785563
116,42.459809605403905
117,42.722734728951345
118,42.81288909085241
119,42.86936817344421
120,43.071832144191404
121,43.31985718531742
122,43.55750079565125
123,43.955035878877155
124,44.3948327891551
125,44.4433039101558
126,44.510922991419115
127,44.53427712689925
128,45.183212764436874
129,45.415666577097944
130,45.450768576738625
131,45.55673519220492
132,45.60914074073948
133,45.83663180228016
134,46.13550176333885
135,46.27456400185461
136,46.225163283445085
137,46.334725375463364
138,46.34812877337928
139,46.68837056522495
140,47.022743827691556
141,47.22704357050578
142,47.18287057998542
143,47.45047404453594
144,47.484114084260206
145,47.60612811793638
146,47.735528024485426
147,47.811230792134516
148,47.99686772387396
149,48.64622085412744
150,48.98891380001663
151,49.19649272999302
152,49.43645343752363
153,49.708334577043665
154,49.919012882428426
155,50.21269961174065
156,50.34601619607063
157,50.55018671821914
158,50.71608463239945
159,51.11364957502284
160,51.38479152099137
161,51.77221833375745
162,51.83872423480989
163,52.10171617183494
164,52.163448994908336
165,52.30347101648887
166,52.34840812847324
167,52.59826460840618
168,52.7339931180036
169,52.81156830986117
170,53.226836133947046
171,53.39884026943202
172,53.98696304695687
173,54.094711403953355
174,54.391680812716004
175,54.50654794973269
176,54.9109851278474
177,55.37731761727419
178,55.405664269898324
179,55.678202915353104
180,55.7616601529671
181,55.87374351236995
182,55.828369652049126
183,55.88827666858064
184,55.88072975411965
185,55.953270214009954
186,56.02422765628164
187,56.205932254480054
188,56.44356036441111
189,56.48257376924671
190,57.031628327169216
191,57.129332348456906
192,57.52579037201321
193,57.985160105769005
194,58.08084767476342
195,58.17780954539792
196,58.45487473900808
197,58.75751575877787
198,59.23116540790902
199,59.6672254945668
200,59.710451657951644
201,59.843188182747646
202,60.622185428651974
203,61.18758716656542
204,61.30686616843607
205,61.58625046887669
206,62.19400626972718
207,62.31776394968679
208,62.540820567602786
209,62.704719148821624
210,63.145996234772774
211,63.33602803343306
212,63.6253868592265
213,63.72244154211819
214,64.0633970931522
215,64.35139945409304
216,64.40695333948476
217,64.61243078908247
218,64.80029617644767
219,65.0345941928784
220,65.38152685687852
221,65.50679241630849
222,66.1347786309808
223,66.31737698734501
224,66.49544741826992
225,66.5111638994905
226,66.62974802910887
227,66.98098069829405
228,67.25346217498885
229,67.58488607845489
230,67.88833228147949
231,68.11163372579922
232,68.20178132227181
233,68.42799797494264
234,68.44374264681653
235,68.4436192969156
236,68.65558031472054
237,68.72300147647655
238,68.98919105308416
239,69.05905029087441
240,69.06776137252126
241,69.41248597298248
242,69.869188949803
243,69.98398507291655
244,70.58736688220183
245,70.7945446374894
246,70.9230854100226
247,71.43405144814062
248,71.48771036511737
249,71.73183202990867
250,71.95823244674695
251,72.12854251870442
252,72.34234019641715
253,72.32740596777421
254,72.51288193236032
255,73.09997647659219
256,73.28110932290996
257,73.58426026034162
258,73.9063483150328
259,74.30616855009613
260,74.30192936694453
261,74.570757076322
262,74.7035324697813
263,74.93674357455174
264,74.97441982589012
265,74.99909185559771
266,75.4573518473102
267,75.80223475369773
268,76.00619486806752
269,76.09695328640882
270,76.2155721149374
271,76.37838465321049
272,76.51650301195924
273,76.80397307319677
274,76.9628832602677
275,77.0118169716319
276,77.1499069664861
277,77.44101354133485
278,77.73290952754536
279,77.87314470958559
280,78.03014577693091
281,78.21620018282856
282,78.19661650043297
283,78.43073983376082
284,78.6589890530516
285,78.83624082719034
286,79.14809003526695
287,79.52889715105391
288,79.66803241875245
289,80.2192480310955
290,80.2827598438023
291,80.34374163835459
292,80.62855189355142
293,80.75431619092068
294,80.78242099044184
295,80.98949573838144
296,81.17817294260196
297,81.50251998390237
298,81.5624825256407
299,81.57984814872997
300,81.81031338574738
301,81.83942126446547
302,82.0382142806894
303,82.0992447084996
304,82.22548329528102
305,82.2369440335842
306,82.65742148460716
307,82.95869788197795
308,83.3724038664754
309,83.52143166425034
310,83.65900102419289
311,83.71651237776182
312,83.70424601600851
313,83.84291882742315
314,84.02257701899856
315,84.4318671416767
316,84.49735175145535
317,84.62928581377687
318,84.66598061318084
319,85.19086510776293
320,85.43069694035884
321,85.70084907746599
322,85.80661605752344
323,85.97405398269204
324,86.0631799512729
325,86.07853981460953
326,86.33423059330961
327,86.50792189431417
328,86.7456195380656
329,86.87305560066953
330,87.09297232677643
331,87.58566328356224
332,87.64184744575533
333,87.95022818733563
334,87.96339373284037
335,88.06499074925567
336,88.15498484591728
337,88.73034943172077
338,88.94689289757635
339,89.01526153639497
340,89.28364161110355
341,89.38559918830238
342,89.48536878914648
343,89.50240618461345
344,89.52175693446188
345,89.86346117411478
346,89.99963029426392
347,90.13725704121921
348,90.22594922198144
349,90.8124482114599
350,91.0436131000055
351,91.10454942876243
352,91.23549863312462
353,91.43818935904181
354,91.65052751989485
355,91.79115063331339
356,92.03192722716088
357,92.03529769501924
358,92.05641762942795
359,92.2822388650021
360,92.41499083501307
361,92.61260591717023
362,92.78177392289311
363,93.05781006002778
364,93.21264474098504
365,93.26390995420388
366,93.27197113136998
367,93.37373370027336
368,93.46716465168022
369,93.77266516669286
370,93.90621103401493
371,94.11498280183022
372,94.31981352892683
373,94.85865721840784
374,95.25567423966653
375,95.27062281835944
376,95.57229128201463
377,95.71195585472789
378,95.92851240961193
379,96.0820160062768
380,96.31813137966083
381,96.30463208831237
382,96.60146407547963
383,96.67486273945161
384,96.81756907205192
385,97.06188423407828
386,97.19853803152718
387,97.91044372511068
388,98.25544453651018
389,98.5197682944297
390,98.87304601045138
391,99.00066967079627
392,99.06821680770207
393,99.33924861025268
394,99.45586676989412
395,99.53820560737766
396,99.56415745522057
397,99.75567034686318
398,99.82665307518512
399,100.0388076982185
400,100.03646952168836
401,100.2792277217363
402,100.43516909170307
403,100.68334360483153
404,100.92664101531295
405,101.09753805742774
406,101.17451505519865
407,101.14727512647177
408,101.5676241329761
409,101.69992280525301
410,101.92168136041298
411,102.01367863776531
412,102.32870258127853
413,102.34272139204879
414,102.31913838917572
415,102.50988856699217
416,102.70672476193047
417,102.80201718460467
418,102.81768991566555
419,103.10016664239767
420,103.212910581139
421,103.31973417273261
422,103.46838910385046
423,103.49820159931446
424,103.6281766855117
425,103.8750802313324
426,104.3323515631281
427,104.5856097545437
428,104.96505314697617
429,105.14999057760727
430,105.36004815798921
431,105.37664407733973
432,105.60717202541824
433,105.80265925605768
434,106.10931671705704
435,106.32313342348301
436,106.407767011479
437,106.83351197455475
438,106.99447642716508
439,107.23722289217012
440,107.3622685230356
441,107.51878866628617
442,107.83424989077977
443,108.21829520694759
444,108.3133502955824
445,108.37382338390721
446,108.63333218437208
447,108.78260543997517
448,108.97319292878186
449,109.07064434885174
450,109.15890425606837
451,109.31192404989373
452,109.46678041638228
453,109.56898344747297
454,109.77334491956387
455,109.92958634891583
456,109.9312411827149
457,110.04100174313852
458,110.35235487490232
459,110.50498904234624
460,110.59237379634739
461,110.70984025486858
462,110.73540790192494
463,110.82443605192327
464,111.19750874918213
465,111.35606335527905
466,111.39819288190307
467,111.47011261291294
468,111.51745804658252
469,111.93801263995913
470,112.29167050982458
471,112.65546767793545
472,112.82280976132114
473,113.26953500404262
474,113.37013562270813
475,113.48318130692502
476,113.53561525833861
477,113.60079077660987
478,113.88957157170263
479,114.14695566446164
480,114.33566029916221
481,114.39996693333416
482,114.4765746733878
483,114.47773799196267
484,115.04589005118902
485,115.25565353664055
486,115.2925944916597
487,115.38862808407862
488,115.76829098157472
489,116.11732063016329
490,116.1849301034051
491,116.23308228782818
492,116.31963321706624
493,116.4691294792529
494,116.59022097299093
495,116.9063759594138
496,117.04422699142857
497,117.26019342246988
498,117.39957222572951
499,117.62964717164546
500,117.8305768096156
501,117.90112573455058
502,118.17753485987653
503,118.35875222611874
504,118.4658308153395
505,118.48698347264487
506,118.74674179675824
507,118.82213220754974
508,118.9310046149954
509,118.99094292408988
510,119.49073244577663
511,119.57432689931726
512,119.81984991859572
513,119.91968321970536
514,120.13671140266752
515,120.30352794490942
516,120.34148627358907
517,120.48128287534588
518,120.58059765283731
519,120.65715439325658
520,120.65148894691839
521,121.2711638949152
522,121.40246163253816
523,121.58529639663898
524,121.79492258760197
525,121.80054394121022
526,122.06623255327632
527,122.36876301761271
528,122.80857697599481
529,122.9049333975587
530,123.15291416958408
531,123.29874311598738
532,123.33981363352014
533,123.57753676983498
534,123.77977359937258
535,123.9533786277606
536,124.07870256569092
537,124.11421047152297
538,124.14638143516945
539,124.25996376628463
540,124.64348602483868
541,124.78374054337269
542,125.03151126066552
543,125.37278481668784
544,125.51303394513424
545,125.68976746269091
546,125.73372585456474
547,125.83868690293423
548,125.9561110591646
549,125.99576693928415
550,126.10704863746857
551,126.38996086007731
552,126.58336876116861
553,126.63279549851026
554,127.10424200838185
555,127.37869356142404
556,127.72137497594565
557,127.89953543423469
558,128.0763463972093
559,128.21983085734516
560,128.49864748558497
561,128.7247528447183
562,128.79174309212286
563,128.94989971726773
564,129.13464390769673
565,129.37905983612143
566,129.5214111410788
567,129.72123150752432
568,130.16202738376694
569,130.4602561666347
570,130.56837002119101
571,130.73197702087379
572,130.73817226332235
573,130.74737781546432
574,130.86314268723575
575,130.98046486486794
576,130.9918675739455
577,131.20518908667484
578,131.273429927698
579,131.81819941078496
580,132.04400898515934
581,132.05152896922752
582,132.1999678072148
583,132.21480037786742
584,132.31789235815359
585,132.44343268124015
586,132.9672159428001
587,133.11570506443408
588,133.23909885992722
589,133.78177952642517
590,134.0663288044511
591,134.4296432761208
592,134.41552401897255
593,134.5743490990249
594,134.60257708235358
595,135.09133601173266
596,135.1864975099069
597,135.24957122083813
598,135.44422212973038
599,135.6008168091489
600,136.19631067766207
601,136.44356205364386
602,136.5130065957966
603,136.64306835673565
604,136.81319847065686
605,136.71719992593694
606,137.06808105234586
607,137.12264647153867
608,137.20080337367932
609,137.2053782783358
610,137.3422646174636
611,137.48743834135814
612,137.51014524786626
613,137.5512982023742
614,137.746647455854
615,137.81866641557008
616,137.8649235396687
617,138.2850544601842
618,138.47896568520582
619,138.53787097715724
620,138.7397835500589
621,139.0538163749726
622,139.03700518044326
623,139.13866185775214
624,139.2463929415798
625,139.6732744537262
626,140.03519036296058
627,140.2271574741743
628,140.35026381802223
629,140.64541576026795
630,140.8228962192282
631,140.89410706948337
632,141.08724929890766
633,141.2205680820342
634,141.34604048625067
635,141.38008631555067
636,141.45876638136087
637,141.7528949588942
638,141.94365208183268
639,141.937520247932
640,142.0514984230755
641,142.15161139112092
642,142.26351122858787
643,142.27818795955127
644,142.44691162209307
645,142.64581285319468
646,142.7697910946463
647,142.82177336628305
648,143.14854792898288
649,143.25052211538895
650,143.25052211538895
651,143.31520140601168
652,143.44237109857892
653,143.67380038959703
654,143.7719594326798
655,143.80214045982737
656,143.96759375412782
657,144.39313202024894
658,144.68360223924836
659,144.9770393406605
660,145.04340711756328
661,145.06658375018645
662,145.30348597324564
663,145.50100703301794
664,145.60129429114508
665,146.03866953129145
666,146.19142927959714
667,146.30971531505543
668,146.83807500619324
669,146.90683663029773
670,147.15913549282396
671,147.3886467837446
672,147.39483082100338
673,147.5877368142948
674,147.61235339454782
675,147.727429581951
676,147.9454969586402
677,148.03115310774763
678,148.22030790393745
679,148.5001176338911
680,148.95668887537641
681,149.4653123551243
682,149.46515558417676
683,149.6364226331399
684,149.9433828471983
685,149.9416136782314
686,150.30085751708134
687,150.54214184162768
688,150.47619051198365
689,150.6413032279165
690,151.00598796547985
691,151.3874611057344
692,151.50994067985653
693,151.88967700542065
694,152.13691113801312
695,152.41919644715804
696,152.5445909428675
697,152.6320468409293
698,152.72087098544588
699,152.73686575102752
700,153.04353767834834
701,153.19748830005037
702,153.32795574959573
703,153.4823286826586
704,153.50862329011048
705,153.67880136373444
706,153.91011860134935
707,154.18552323862485
708,154.39987498641207
709,154.37993300416326
710,154.83708642947687
711,154.8212805542998
712,155.119486674668
713,155.33738004706538
714,155.40390038723675
715,155.4718103072905
716,155.55206054556373
717,155.94532635854844
718,156.0651734244388
719,156.2134053030507
720,156.25757471394027
721,156.32144983487342
722,156.47937632975055
723,156.53644271094984
724,156.58758644344437
725,156.59352639914695
726,156.66107699082818
727,156.7814801139798
728,156.84056821598043
729,157.29736113859488
730,157.35071490252176
731,157.3528076440171
732,157.39079836988753
733,157.52205700447107
734,157.6675673313582
735,157.92430564328515
736,158.03534633360107
737,158.10921795602053
738,158.53043043400586
739,158.5583488369581
740,158.66987456380656
741,158.84152176172805
742,158.9678549060149
743,159.27785959544232
744,159.35115053185245
745,159.50619599246886
746,159.56760504520076
747,159.81715500277463
748,160.04424293916009
749,160.08865862781767
750,160.21118244256584
751,160.30088520897073
752,160.42704451721863
753,160.40234415415034
754,160.56956821212415
755,160.658472299382
756,160.7258529681804
757,161.0399238372841
758,161.1183631053127
759,161.19277573972929
760,161.2393313700333
761,161.66415244126136
762,161.95291545115526
763,162.21132883722555
764,162.69252196305337
765,162.7539205270328
766,162.8252984428069
767,162.8750065220191
768,163.03309339589765
769,163.19288296756818
770,163.55431208751767
771,163.5994224657813
772,163.61661216840295
773,163.84479764119624
774,163.9610093031138
775,164.12447650265221
776,164.10055813172644
777,164.19618241998728
778,164.85200533862303
779,164.9085126321602
780,164.88755232464064
781,165.05469195624607
782,165.09437323419323
783,165.14260130861885
784,165.20671015257471
785,165.42367556783566
786,165.63778769073596
787,165.70975877338972
788,165.82355075529713
789,165.87511542619887
790,165.9170216829139
791,166.3311101599389
792,166.57102939240085
793,166.79859683712561
794,166.82043016234007
795,167.10518102430473
796,167.5183031555402
797,167.59539462876063
798,167.7660595254527
799,168.06632803303904
800,168.32549030916442
801,168.38657561000628
802,168.4333196186376
803,168.73945063515353
804,168.85714968591753
805,169.11533490472345
806,169.40407260784414
807,169.59376437136842
808,169.76324659806252
809,169.96661931639912
810,170.31743068197002
811,170.4791379243852
812,170.59957696904465
813,170.851255381769
814,170.86609997056823
815,171.1326967156304
816,171.2578512103282
817,171.37210387204453
818,171.50404764770494
819,171.789418834324
820,171.86238646390723
821,171.94769507461598
822,172.1228478057819
823,172.38776487566213
824,172.409609301607
825,172.51187679556898
826,172.59150254060074
827,173.00973272071454
828,173.08137072520464
829,173.12238229040565
830,173.27588054402696
831,173.61697845941487
832,173.8936676033002
833,174.1023143515236
834,174.29271493784597
835,174.23800402114026
836,174.77228160126222
837,174.93611595703635
838,174.92320575926362
839,175.18007962933837
840,175.20268496964454
841,175.39904630341456
842,175.50644265992588
843,175.91179927925083
844,176.2027524800765
845,176.34866034472992
846,176.75102327180633
847,176.79351889828197
848,177.00805054539933
849,177.33324870797094
850,177.40534533894333
851,177.5112782075584
852,177.64785013887263
853,177.756309317464
854,177.9281905139054
855,178.15299421396932
856,178.22026160685812
857,178.24791150363856
858,178.71839602955058
859,178.7979531761896
860,178.90875261663604
861,179.24537901993196
862,179.49840909390568
863,179.821977629942
864,180.070632320652
865,180.1028862886953
866,180.13869283861533
867,180.25693031650061
868,180.4318601004358
869,180.6317765192575
870,180.7170760932659
871,180.67707531469458
872,180.79231113416475
873,180.96258004937442
874,181.23085703164412
875,181.52502116859998
876,181.58406819093054
877,181.78906550841518
878,182.09829512337262
879,182.19117279098504
880,182.2460253208545
881,182.56677551463724
882,182.61002405859452
883,182.8638599627357
884,182.96497196258315
885,183.0461791653099
886,183.07533919779777
887,183.162675127533
888,183.45242031585843
889,183.56434210284968
890,183.6214752662921
891,183.91339364905195
892,184.20151432474483
893,184.244521694831
894,184.51702281953726
895,184.91822382825612
896,185.0382378001859
897,185.44305862280004
898,185.48581918746248
899,185.66498240153746
900,185.8683847350496
901,185.99638632893917
902,186.09531676359597
903,186.11915357317176
904,186.28672989272582
905,186.30764932651496
906,186.45570002130978
907,186.75615279407918
908,186.87883352266715
909,186.921950560809
910,187.0495893127544
911,187.2620522077612
912,187.298947754077
913,187.42933583873602
914,187.49494210569065
915,187.56338365091852
916,187.68697460805515
917,187.70135032709618
918,187.76692111634642
919,187.85402824759345
920,188.09714534930035
921,188.43555141740256
922,188.82151982255132
923,188.91667822348762
924,189.02159641287489
925,189.07183571912037
926,189.12309156736086
927,189.43837770368728
928,189.45878533659308
929,189.62699632891244
930,189.91364850509842
931,189.9987390372664
932,190.17034778933453
933,190.40527905149884
934,190.44591433194972
935,190.5219293396758
936,190.73791783856615
937,190.9475849203988
938,191.0074646870092
939,191.03653346742084
940,191.10562513496137
941,191.2175249398839
942,191.27282340742437
943,191.50479756057206
944,191.6665374092753
945,191.90604452736733
946,191.94524161893872
947,192.16399146081278
948,192.21436249823947
949,192.30711696970775
950,192.43477565592076
951,192.58633258023218
952,192.8520422487688
953,193.06994265403412
954,193.21495328723816
955,193.40208680468115
956,193.52895574526718
957,193.56652265392808
958,193.6212122774589
959,193.79254788840646
960,194.05655987597646
961,194.05660689684717
962,194.14151644435572
963,194.2665393260032
964,194.34333322926207
965,194.3956833544539
966,194.48971689686306
967,194.47079500058024
968,194.5703046117466
969,194.57786283030816
970,194.5437672931601
971,194.70251814184755
972,194.73089508163565
973,194.916392043953
974,195.05630657302672
975,195.33954043786287
976,195.3781502680384
977,195.42418100676753
978,195.5455867538524
979,195.90412572418455
980,195.94645446286123
981,196.0140814534016
982,196.2236035210927
983,196.34817425536613
984,196.38185165994798
985,196.65351724933575
986,196.73064285987527
987,196.7556486211778
988,196.96268826184416
989,197.19933874966762
990,197.2156588735742
991,197.2581287384872
992,197.4177298808634
993,197.43500364034313
994,197.44362455070345
995,197.4714833446228
996,197.50545311976646
997,197.65141452657667
998,197.77952146517092
999,197.94577343122262
1000,198.1971353765885
1001,198.37838929995124
1002,198.60411019020347
1003,198.59209969722932
1004,198.89442066931454
1005,198.9447131613161
1006,199.08057815161564
1007,199.08057815161564
1008,199.3916031785148
1009,199.45957818968228
1010,199.63267023121531
1011,199.84421630774614
1012,200.10984425513536
1013,200.13472149275128
1014,200.22799282577924
1015,200.61421440618824
1016,200.66495770633549
1017,200.87814431190617
1018,201.06134900509267
1019,201.19862385354241
1020,201.37611796988855
1021,201.44713847600178
1022,201.97466824531156
1023,201.9894221466005
1024,202.02537701405475
1025,202.0458544829728
1026,202.0689875659298
1027,202.35296907701763
1028,202.3779794045925
1029,202.5293549694124
1030,202.63526727194088
1031,202.80480834826324
1032,202.92944495987237
1033,203.00090693020366
1034,203.0889980074477
1035,203.16263598175095
1036,203.16767674635827
1037,203.2036508206923
1038,203.26666601832997
1039,203.44625839829231
1040,203.55714955401706
1041,203.5406168201547
1042,203.7587035825478
1043,203.8773196075512
1044,203.893013969757
1045,203.9140277980704
1046,203.9796245700486
1047,203.93517073232172
1048,203.96678674081707
1049,204.17737852714947
1050,204.2383419843425
1051,204.4319481588251
1052,204.5925807712502
1053,204.8327763344983
1054,205.15111411318344
1055,205.4115131121219
1056,205.511918844785
1057,205.5987353385723
1058,205.673650637501
1059,205.7675531671772
1060,205.92958024718385
1061,205.97929006848827
1062,206.30388071404573
1063,206.4289606963018
1064,206.5172283490683
1065,206.52810365633567
1066,206.5183476861369
1067,206.85957737309238
1068,207.16471532764916
1069,207.22046447504007
1070,207.30186095861737
1071,207.45441256795002
1072,207.77985650490223
1073,207.80932474987506
1074,207.90790788472762
1075,208.0213036356303
1076,208.0570369765871
1077,208.08363346615585
1078,208.13570670588487
1079,208.33593438894556
1080,208.41506746816918
1081,208.4820633731933
1082,208.5720741160456
1083,208.78291442073686
1084,208.79552788005597
1085,208.8007314592155
1086,208.9248163254833
1087,209.06845046317676
1088,209.10282550633804
1089,209.2205718098445
1090,209.22269651629682
1091,209.26991424629176
1092,209.3686543176553
1093,209.37184912406173
1094,209.40229221515213
1095,209.557206027171
1096,209.7311091054852
1097,210.15539563532562
1098,210.19596112376325
1099,210.3435024568875
1100,210.4203064868875
1101,210.44586058999954
1102,210.6369801387038
1103,210.8126741843605
1104,210.88176351421254
1105,210.96194704513485
1106,211.06404077419313
1107,211.38474767859023
1108,211.91106789900752
1109,211.88866990602352
1110,212.02855199544535
1111,212.25568089757505
1112,212.40385258090203
1113,212.54820891757362
1114,212.74927002603528
1115,212.93441152981646
1116,213.0009093066237
1117,213.06380270659324
1118,213.09487975393748
1119,213.1501020360639
1120,213.35450894813198
1121,213.45696356737903
1122,213.4354423269159
1123,213.63810975054798
1124,213.87488264141723
1125,214.09762788557848
1126,214.1849821289973
1127,214.37099800518484
1128,214.5691444048187
1129,214.79564141315598
1130,214.94138116471365
1131,214.99870406159408
1132,215.0146459090803
1133,215.13039408146258
1134,215.11509568866128
1135,215.25784649659835
1136,215.40825476478426
1137,215.47974011898324
1138,215.48877824375472
1139,215.55709757016666
1140,215.85269223045293
1141,215.93364124425042
1142,216.04004601706856
1143,216.12503198751187
1144,216.21581424846153
1145,216.25191992068252
1146,216.40891220704506
1147,216.505046750654
1148,216.56939187971096
1149,216.61258967749848
1150,216.62218712305173
1151,216.65475520403174
1152,216.98406808268896
1153,217.1465857727258
1154,217.221421971533
1155,217.31468201756272
1156,217.39449377270424
1157,217.4907161487946
1158,217.5409720705112
1159,217.70078784198802
1160,217.7791784472886
1161,217.79629545646387
1162,217.76965578594556
1163,217.8275208584512
1164,217.8300339690155
1165,218.00129213497382
1166,218.0088764013213
1167,218.0088764013213
1168,218.11953139799877
1169,218.1854596226318
1170,218.30459956280686
1171,218.46614309493236
1172,218.55643408327595
1173,218.62658796432413
1174,218.6943520388598
1175,218.87921617184253
1176,219.00418788622267
1177,219.19186941140384
1178,219.20149955548484
1179,219.15849541144934
1180,219.16816193251313
1181,219.48503664073678
1182,219.53437108983732
1183,219.69802022557082
1184,219.85734993078952
1185,219.8856709794445
1186,220.00699949615966
1187,220.05238108398638
1188,220.17847550485465
1189,220.3070719393931
1190,220.46911082551517
1191,220.55607993694252
1192,220.55800662065232
1193,220.6301142445573
1194,220.7070431039325
1195,220.83575323555564
1196,221.00202118209072
1197,221.09053821162533
1198,221.52686861927765
1199,222.02296934087667
1200,222.0734301362163
1201,222.1071579539763
1202,222.11212203309287
1203,222.18219778660975
1204,222.17473993984504
1205,222.47938218646794
1206,222.5976843942056
1207,222.67332986475486
1208,222.865397490754
1209,222.9501380669622
1210,222.9879018516243
1211,223.02660541698853
1212,223.26154678707485
1213,223.3018249303338
1214,223.4447091510391
1215,223.52882593123695
1216,223.58488676752987
1217,223.57754931903287
1218,223.60685046910635
1219,223.6581007420736
1220,223.74300817557415
1221,223.74026570556617
1222,223.79082905496685
1223,223.9409680475261
1224,224.1224389178115
1225,224.2527156694683
1226,224.27448109422375
1227,224.396352090241
1228,224.53163783354302
1229,224.59547319942263
1230,224.61969130960293
1231,224.66452339404626
1232,224.8638905105287
1233,224.9083332522819
1234,225.04620211763134
1235,225.12768262700217
1236,225.5937376821894
1237,225.6198551028616
1238,225.69679292756356
1239,225.93697930229806
1240,226.03974128386022
1241,226.0989652169488
1242,226.09935512089203
1243,226.22191056689007
1244,226.27457176519133
1245,226.1593258221224
1246,226.17091923981047
1247,226.18836706288286
1248,226.20585637853912
1249,226.31498844940282
1250,226.6080560081453
1251,226.72733976067016
1252,226.79511384022197
1253,226.8774022057183
1254,227.01186583665998
1255,227.12759898825587
1256,227.22427551160123
1257,227.37330879422538
1258,227.36107111401498
1259,227.89433265621693
1260,227.92519380575655
1261,228.2485019888515
1262,228.48676132385654
1263,228.62287780841066
1264,228.61785493651414
1265,228.76847637941347
1266,228.82300245447814
1267,228.89306050450088
1268,229.18594073522843
1269,229.3476189525684
1270,229.53765752026976
1271,229.5482844374982
1272,229.68857344842687
1273,229.84597681048686
1274,229.91727253599933
1275,230.2905415298072
1276,230.5725784599632
1277,230.7207200010714
1278,230.8687206090345
1279,230.91930449747267
1280,231.04239742936733
1281,231.1473722453322
1282,231.15449186141717
1283,231.1627948322382
1284,231.22471870286475
1285,231.5161815743661
1286,231.57125494103488
1287,231.6851466409075
1288,231.8988500649845
1289,232.2406578415425
1290,232.33014466175462
1291,232.87666929669533
1292,232.8906316847741
1293,233.2125901165319
1294,233.2125901165319
1295,233.58284131204482
1296,233.5796065663124
1297,233.66562151572688
1298,233.69915366187166
1299,233.7374906828805
1300,234.0005172638184
1301,234.027707696911
1302,234.43213173592767
1303,234.49229073571564
1304,234.54841968612845
1305,234.73121734030246
1306,234.87133366407318
1307,234.88830963003943
1308,235.03962243595123
1309,235.0506322773084
1310,235.14362137047286
1311,235.31576829365886
1312,235.34587158697798
1313,235.39452769144617
1314,235.44760408791814
1315,235.6158140762625
1316,235.7166606993912
1317,235.90022297234424
1318,235.916809293737
1319,236.39287841625938
1320,236.3431326758939
1321,236.34782437615956
1322,236.61203670899445
1323,236.69673149076374
1324,236.78288191247037
1325,236.91289949033316
1326,236.9135574923664
1327,236.92865317309145
1328,237.0139915328193
1329,237.01400646567402
1330,237.0869722563084
1331,236.99938329045557
1332,237.10054413859996
1333,237.16927346319062
1334,237.26494408689285
1335,237.37175507271684
1336,237.66172533109258
1337,237.94314640178538
1338,237.95382708916944
1339,238.06646779142767
1340,238.19076832457148
1341,238.2545291410852
1342,238.3829535775829
1343,238.31715293413487
1344,238.4277585945847
1345,238.55903134930026
1346,238.6196291944133
1347,239.03856338041265
1348,239.08485267174794
1349,239.12678829716197
1350,239.28308285960324
1351,239.5536632551189
1352,239.69042713248746
1353,239.7848355336395
1354,239.8164711630249
1355,239.92032782794652
1356,239.95092012972577
1357,240.13627932402198
1358,240.17698735804765
1359,240.3778116087389
1360,240.3778116087389
1361,240.45792245933427
1362,240.51044926244913
1363,240.72261659502755
1364,240.70393339866138
1365,240.74291099828218
1366,240.94203466869703
1367,241.01728086852464
1368,241.04550333511867
1369,241.38285439919304
1370,241.40631350738005
1371,241.77591599931634
1372,242.02254069033327
1373,242.49028117850318
1374,242.7021312457641
1375,242.7633871728591
1376,242.87940197979975
1377,243.05309515110528
1378,243.20775247609166
1379,243.2647563266567
1380,243.37420401102446
1381,243.43763159527444
1382,243.55892581503142
1383,243.56071739758892
1384,243.67815649139308
1385,243.86978616483066
1386,243.87162526697017
1387,243.91157240540858
1388,243.9470066951099
1389,244.00105032653232
1390,244.19407676464886
1391,244.267236593531
1392,244.26806066591138
1393,244.3383864720504
1394,244.3484343147724
1395,244.41785597245692
1396,244.41925066170825
1397,244.4564640712797
1398,244.61233787902495
1399,244.75459033353377
1400,244.9660459936349
1401,245.0904208339577
1402,245.31494044398707
1403,245.5881717199496
1404,245.628827403117
1405,245.8832682289941
1406,245.97698475058078
1407,246.0768398212532
1408,246.2777891315883
1409,246.651419346328
1410,246.64269544389077
1411,247.03677172481898
1412,247.21144154751033
1413,247.18355616271137
1414,247.18355616271137
1415,247.23676131615787
1416,247.36044090520102
1417,247.43653781099977
1418,247.45243811206572
1419,247.61744974729422
1420,247.87415195966702
1421,247.98172322908118
1422,247.96835935681298
1423,248.04892068469928
1424,248.21560093626462
1425,248.40656412881592
1426,248.57970301156695
1427,248.61972792549153
1428,248.63384292238294
1429,248.74941581401086
1430,248.74947797851388
1431,248.90661539013507
1432,249.12953173898583
1433,249.24960774778296
1434,249.4054373040116
1435,249.58335003702277
1436,249.74635806861278
1437,249.91949004175763
1438,249.93498523558333
1439,250.23901623401025
1440,250.3228717175648
1441,250.3321460131827
1442,250.35481858267326
1443,250.4690636532124
1444,250.92886288334577
1445,251.18405384806744
1446,251.2056566440184
1447,251.29971954616576
1448,251.38001098511182
1449,251.41260042895544
1450,251.47089554554833
1451,251.52912652959066
1452,251.5472378253652
1453,251.81904235913117
1454,251.89605422091498
1455,252.18574237597593
1456,252.3119202383792
1457,252.48475603590475
1458,252.55090188521766
1459,252.96859432541038
1460,252.96859432541038
1461,253.0634205455801
1462,253.149141151108
1463,253.29177983178062
1464,253.4727179321687
1465,253.85332514180445
1466,253.91233253494872
1467,254.09819406665247
1468,254.1726455806791
1469,254.57423586431094
1470,254.61055240913848
1471,254.69449899832713
1472,254.86875795270245
1473,255.0195421107023
1474,255.0762803260256
1475,255.2765765172247
1476,255.46987075312862
1477,255.48106383549577
1478,255.60752976214388
1479,255.69941685343113
1480,255.79215136443344
1481,255.95732887732186
1482,255.97094149572874
1483,255.99006648492997
1484,256.02474273652365
1485,256.0546371295
1486,256.0925356725253
1487,256.26958439113645
1488,256.3972331483148
1489,256.4360338220973
1490,256.5290061197536
1491,256.87866631651593
1492,257.159640344074
1493,257.2091780438171
1494,257.5438835334762
1495,257.65186003463845
1496,257.69033366574774
1497,257.7487251859555
1498,257.81626386685497
1499,257.8510360555537
1500,258.01186059325073
1501,258.16876188049474
1502,258.19609316694795
1503,258.1370441403004
1504,258.1590048963263
1505,258.1888860576015
1506,258.4387103512508
1507,258.6297565753436
1508,258.7453762675708
1509,258.8455946516536
1510,258.93482721205766
1511,259.0010523849213
1512,259.1916823861856
1513,259.2224066862727
1514,259.403163480229
1515,259.4160178171187
1516,259.82738337593446
1517,259.9989293425432
1518,260.0116761522418
1519,260.0350523566264
1520,260.33198701738013
1521,260.4367937827176
1522,260.48595486744523
1523,260.5252001192439
1524,260.60233772631955
1525,260.6549026815253
1526,260.9248811470875
1527,261.0175848443389
1528,261.13749142295933
1529,261.3073046306006
1530,261.28798320970606
1531,261.58707221244316
1532,261.6173396377211
1533,261.75312833435135
1534,261.7828535719367
1535,262.04668785205257
1536,262.11454103281596
1537,262.11033627620344
1538,262.1594052878722
1539,262.2757252039314
1540,262.31619750478285
1541,262.3452091442918
1542,262.6384896112417
1543,262.85013419218154
1544,263.112845851254
1545,263.1239121789302
1546,263.15933897882877
1547,263.2718432777294
1548,263.3941964216464
1549,263.4198260190814
1550,263.48540030267725
1551,263.69164541011463
1552,263.8033570218655
1553,264.0354964091011
1554,264.2275625748209
1555,264.38030268265743
1556,264.51737602046614
1557,264.58593937790647
1558,264.74364284605906
1559,264.8104392090359
1560,264.94987482003796
1561,265.06619198161684
1562,265.73197763362225
1563,265.73521214371294
1564,266.0047490320098
1565,266.1101745185282
1566,266.2343632233018
1567,266.21259799359575
1568,266.2583063271336
1569,266.33018272312114
1570,266.4005381497148
1571,266.40992539769627
1572,266.4708080518804
1573,266.5209457965909
1574,266.6453774728069
1575,266.6581403421504
1576,266.69231860033534
1577,266.7966370195947
1578,266.7798698122606
1579,266.8985737248495
1580,267.0529468960172
1581,267.07389096300153
1582,267.1511552310467
1583,267.1768998598341
1584,267.3342866981142
1585,267.4737187618821
1586,267.5580285244668
1587,267.6451294913446
1588,267.7486823986022
1589,267.83387735477794
1590,267.8471217486201
1591,267.9368699260879
1592,267.98109016041116
1593,268.08122540190146
1594,268.0934654495822
1595,268.28726995317516
1596,268.44866243455556
1597,268.513320809721
1598,268.58616508071583
1599,268.66288520110464
1600,268.6960191831308
1601,268.8287494776395
1602,269.02704520128776
1603,269.0803484901696
1604,269.31181043027254
1605,269.8159667616563
1606,270.0367579225553
1607,270.1855228587086
1608,270.4107083181131
1609,270.5648490252503
1610,270.8429098965553
1611,270.8978470349532
1612,271.14375183232875
1613,271.23121981182607
1614,271.25538189425936
1615,271.2492192989554
1616,271.48288014600814
1617,271.6190606552793
1618,271.6760836065571
1619,271.8588337010788
1620,272.15401200917324
1621,272.405866789127
1622,272.453365300776
1623,272.5253328709047
1624,272.6244913831967
1625,272.80139468317896
1626,273.06769507911395
1627,273.0669237388114
1628,273.0669237388114
1629,273.42151066505704
1630,273.583042772454
1631,273.789315093799
1632,273.89356361867004
1633,274.01170534034134
1634,274.1775426308449
1635,274.2172800426696
1636,274.36402196973347
1637,274.65114737086947
1638,275.23365735788553
1639,275.356850110185
1640,275.49055338475415
1641,275.7364827541048
1642,276.245784748823
1643,276.2983037868629
1644,276.6326789610296
1645,276.6409077351377
1646,276.73372595460125
1647,276.93756547792765
1648,277.1832849694673
1649,277.26575229798937
1650,277.4541364272354
1651,277.45775269753466
1652,277.83982700115655
1653,277.95266418928867
1654,278.2169563415579
1655,278.31354886025844
1656,278.42602322134576
1657,278.4257551808196
1658,278.47627608318834
1659,278.64623499770664
1660,278.9395026340038
1661,279.0469012703326
1662,279.4441778307307
1663,279.72266025916235
1664,279.8863217970728
1665,280.0257375137949
1666,280.02628971251926
1667,280.46126300947464
1668,280.5402004764189
1669,280.7172586740992
1670,280.7749472244679
1671,280.7655950366929
1672,280.84262182739076
1673,280.9702812589289
1674,281.222733481321
1675,281.222733481321
1676,281.222733481321
1677,281.34878715214336
1678,281.7057281809598
1679,281.81135791834885
1680,281.81127215588174
1681,282.0895975807596
1682,282.2049206047471
1683,282.59586114785344
1684,282.5685514342025
1685,282.93563435439347
1686,282.945929047237
1687,283.0288994562968
1688,283.0288994562968
1689,283.1069097460236
1690,283.36539430550545
1691,283.4247855025292
1692,283.47455479564576
1693,283.4770676206271
1694,283.5664069474571
1695,283.5810883725621
1696,283.72337473265543
1697,283.74067368298336
1698,283.7531684299553
1699,283.87948178663555
1700,283.93813611089814
1701,283.93813611089814
1702,284.0396547491487
1703,284.0399602447667
1704,284.07827643578275
1705,284.0862528467941
1706,284.23346572606346
1707,284.42471276205947
1708,284.7300208311022
1709,284.9113050784644
1710,285.02882023387286
1711,285.12970526774194
1712,285.1966578684078
1713,285.3404777534149
1714,285.42509646438884
1715,285.42540224891263
1716,285.47034366052753
1717,285.7359811101015
1718,285.8220226136324
1719,285.8201197559274
1720,285.9328394047102
1721,285.9641409070898
1722,286.2150361677699
1723,286.2242660754675
1724,286.4148715943131
1725,286.54353466354047
1726,286.6042232708168
1727,286.62710058897375
1728,286.8970522327918
1729,287.0688673566945
1730,287.293399403463
1731,287.24724762612374
1732,287.2989439150036
1733,287.34910756515706
1734,287.3580608353335
1735,287.50721646110463
1736,287.61428352168366
1737,287.6449463544214
1738,287.7932136475948
1739,287.8820555182016
1740,287.99171861000536
1741,288.2503087457351
1742,288.2402343485765
1743,288.2703549171736
1744,288.27955021914096
1745,288.34456126658705
1746,288.37344786194814
1747,288.4805479999868
1748,288.5838381219662
1749,288.5838381219662
1750,288.59539080145856
1751,288.6876190373966
1752,288.7824448187987
1753,288.80658212037247
1754,288.8734813879561
1755,288.89441975416116
1756,288.98168370737835
1757,289.09474415852
1758,289.1817265372936
1759,289.2755165526551
1760,289.5360287284719
1761,289.6246113759389
1762,289.88782438130016
1763,289.9949474351679
1764,290.11692515591096
1765,290.20885426674516
1766,290.545123603486
1767,290.7487075402872
1768,290.67810610297255
1769,290.683526068546
1770,290.9112097636115
1771,291.00035602387123
1772,291.17467398541066
1773,291.67045482986487
1774,291.69797706117697
1775,291.7069947442576
1776,291.7124338431101
1777,291.738537351778
1778,291.90600277879105
1779,292.06832178141275
1780,292.10366532972074
1781,292.13402979518935
1782,292.2756079229957
1783,292.38846975933063
1784,292.64906738307707
1785,292.79039079794444
1786,292.8007581370655
1787,292.80992081287974
1788,292.9658552452304
1789,293.2225601073109
1790,293.3545472650514
1791,293.38984320943814
1792,293.47268509036945
1793,293.74147436471384
1794,294.02045617834887
1795,294.1427342688258
1796,294.1797827964966
1797,294.1804010047208
1798,294.241800161923
1799,294.34316112862626
1800,294.43927090859364
1801,294.5097468363963
1802,294.6512540029978
1803,294.6912789583101
1804,294.7423251109844
1805,294.83407437080973
1806,294.99573397946995
1807,294.99573397946995
1808,295.12822154922617
1809,295.1782657426895
1810,295.31045601496896
1811,295.4794776559924
1812,295.4812704297146
1813,295.7269392913586
1814,295.7869334804625
1815,295.95777902426005
1816,296.1665997322876
1817,296.27910353155147
1818,296.50099832499654
1819,296.8720274959914
1820,296.90300253882685
1821,297.0374794204981
1822,297.1087443477453
1823,297.41961674986385
1824,297.48496462743543
1825,297.47131067130636
1826,297.4709923901922
1827,297.71601973924015
1828,297.7307802191549
1829,297.7326255034425
1830,297.75918031729066
1831,297.9529769643987
1832,297.89923180759337
1833,298.00057717959527
1834,298.1833024968164
1835,298.1006133686846
1836,298.2470454431092
1837,298.259846471269
1838,298.2963014455285
1839,298.4270351055541
1840,298.44251510820885
1841,298.56964394962705
1842,298.7080943693933
1843,298.8305787338661
1844,298.9113369111676
1845,298.9384825858394
1846,299.1931462449632
1847,299.24281621356124
1848,299.3433800771886
1849,299.3870290561917
1850,299.70777027068806
1851,299.7264741605177
1852,299.92728495525023
1853,299.98275142236383
1854,300.22582100343953
1855,300.3785144151109
1856,300.39547072678164
1857,300.4190946121837
1858,300.39383682208245
1859,300.5343826681892
1860,300.6394766404572
1861,300.77259625853316
1862,300.8162959152292
1863,300.95814008167247
1864,301.0578394949753
1865,300.9807422679111
1866,301.0726934606819
1867,301.20028490188645
1868,301.34976403827284
1869,301.37181067267096
1870,301.46492523344926
1871,301.5556413191283
1872,301.57206126161503
1873,301.57341736746463
1874,301.9134858665817
1875,302.08872094824756
1876,302.2558385493334
1877,302.6738511705858
1878,302.7244117960277
1879,302.8775109003339
1880,303.00229368460924
1881,303.16748349168404
1882,303.1789143652746
1883,303.1800495033273
1884,303.3010770461082
1885,303.409459356393
1886,303.483099059648
1887,303.62489023635777
1888,303.7397233369362
1889,303.77337407940513
1890,303.83452694536396
1891,303.8944862922223
1892,303.9256473412143
1893,304.03903656546146
1894,304.0605521630809
1895,304.300031221372
1896,304.4250911044718
1897,304.46829079705776
1898,304.5845578376669
1899,304.77740024631544
1900,304.9486376731097
1901,304.9486376731097
1902,305.3317622538755
1903,305.48769261151614
1904,305.58189573047724
1905,305.72240085240895
1906,305.99843344263087
1907,306.2920115557531
1908,306.59726491352774
1909,306.5951564994861
1910,306.8643276386266
1911,306.86983235027054
1912,306.9309082181139
1913,307.38265524905563
1914,307.3280149085509
1915,307.3706763271173
1916,307.39486753255676
1917,307.56423915532827
1918,307.72800587626
1919,307.8364276351358
1920,308.07632907747063
1921,308.21998374193964
1922,308.21558768078626
1923,308.21558768078626
1924,308.4477025670647
1925,308.46100879558327
1926,308.54015118059164
1927,308.59613492833387
1928,308.7147613802864
1929,308.84522700731765
1930,309.0400594449445
1931,309.1427910582052
1932,309.2552670340445
1933,309.33542611037154
1934,309.36549874548444
1935,309.51901018240034
1936,309.83434161331405
1937,309.83434161331405
1938,309.8906186229197
1939,310.00242753896765
1940,310.2240843636918
1941,310.28499549113997
1942,310.35932527627944
1943,310.4127171309578
1944,310.650442744544
1945,310.8895068494281
1946,310.9989331530634
1947,311.21131722700306
1948,311.48534935540084
1949,311.49425683419236
1950,311.6746824786564
1951,311.6699269743399
1952,311.82193578221757
1953,311.85278930087395
1954,311.95732296494333
1955,312.1096178890097
1956,312.1885513006423
1957,312.2705279619898
1958,312.308377649165
1959,312.2061099321467
1960,312.3400800816164
1961,312.3625005628978
1962,312.49284893139236
1963,312.8973812104993
1964,313.05169261977477
1965,313.54682125445675
1966,313.54779459086967
1967,313.49649531705484
1968,313.7120680139125
1969,313.7120680139125
1970,313.87693166347526
1971,314.1190314381877
1972,314.12162665826474
1973,314.0637229721569
1974,314.15025816516754
1975,314.18759937882254
1976,314.37205569561695
1977,314.345651982417
1978,314.51351255839745
1979,314.51351255839745
1980,314.63956645068237
1981,314.761243680892
1982,315.05668254406123
1983,315.17887645071414
1984,315.30771794534326
1985,315.35685361547417
1986,315.47581859511695
1987,315.47948602400754
1988,315.53059457363645
1989,315.66956496998006
1990,315.7898593107204
1991,315.97476622566825
1992,316.11388076156584
1993,316.31443639594846
1994,316.47424564667216
1995,316.47811998329814
1996,316.63317132896896
1997,316.72004246329624
1998,317.0063694538317
1999,317.13457525635505
2000,317.1720423841222
2001,317.3623215988872
2002,317.3637063779181
2003,317.38115001557577
2004,317.44534393219084
2005,317.62337562812064
2006,317.7588241960899
2007,317.96881263893533
2008,318.1067143748765
2009,318.25525866770914
2010,318.3084587528245
2011,318.36400038859387
2012,318.4977132758351
2013,318.5429701098127
2014,318.589602418651
2015,318.6308020057875
2016,318.6363034145861
2017,318.7264611400265
2018,318.78052571824213
2019,318.85810157843
2020,318.90477043245
2021,319.1747560487122
2022,319.3353249296968
2023,319.68424887530364
2024,319.740469587759
2025,320.0728947212459
2026,320.3340992699161
2027,320.66081360659194
2028,320.71292751804117
2029,320.71498228076683
2030,320.88305798730653
2031,320.88305798730653
2032,320.93857474301603
2033,321.118670091027
2034,321.15245430453587
2035,321.1693097330327
2036,321.26962219758
2037,321.2953071500516
2038,321.48978348152207
2039,321.50266729177423
2040,321.6636525528744
2041,321.70068910901455
2042,321.7840534555639
2043,321.8479246993112
2044,321.76666895761025
2045,322.01649169130104
2046,322.06039168796445
2047,322.19493656534297


==> data/ada_upper_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,189.0895206396749
2000,310.96542356177434
3000,402.7066670500194
4000,494.8643385477292
5000,564.3324682174438
6000,632.2409485444127
7000,701.1379189342081
8000,771.0872571060806
9000,819.7223108574248
10000,868.619224791417
11000,913.6614382400494
12000,960.1996450180576
13000,1009.7106005079332
14000,1059.0639770945152
15000,1108.55290294134


==> data/ada_upper_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,242.97237785091664
2000,398.7455565770592
3000,514.3001963826275
4000,625.4107974750333
5000,711.8484639326034
6000,792.7938605643963
7000,876.9299582132762
8000,962.1221474996487
9000,1027.1850461566178
10000,1092.537049085936
11000,1153.6311956676368
12000,1216.954605287602
13000,1278.216498328993
14000,1340.8641822784261
15000,1398.5803888680937


==> data/ind_lower_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,1088.1179835031144
2000,1714.5415302031315
3000,2167.712822610372
4000,2615.028634741859
5000,2960.517410729118
6000,3286.185402442404
7000,3603.82958638801
8000,3930.196504914209
9000,4195.339220846125
10000,4447.493954540453
11000,4681.080023849465
12000,4936.336644240005
13000,5181.924784635199
14000,5419.45954545099
15000,5665.009213698053


==> data/ind_lower_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,957.5339127207646
2000,1349.299636442902
3000,1734.6666450807895
4000,2056.7259366219128
5000,2348.268244702371
6000,2527.1797190503657
7000,2627.861190983903
8000,2684.886371209084
9000,2875.8896930063142
10000,3083.733657262883
11000,3312.822178321897
12000,3522.7671415977106
13000,3746.888789684284
14000,3959.6538784851
15000,4172.751480687091


==> data/ind_lower_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,246.49074691601382
2000,387.97152786679015
3000,496.53511679483233
4000,598.7503950405718
5000,674.0645069223673
6000,749.3273840553783
7000,822.3837075867117
8000,896.2442169044067
9000,956.1605943492824
10000,1012.8676212187524
11000,1068.7836828320108
12000,1124.69343053637
13000,1175.9369602376296
14000,1232.4663887389522
15000,1288.8791040633284


==> data/ind_lower_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,459.7949643161104
2000,709.9758610406218
3000,893.2818757707932
4000,1087.111679470484
5000,1238.756050875569
6000,1380.052028115764
7000,1512.439346956651
8000,1643.8152933028605
9000,1746.3222032950705
10000,1844.3021030582495
11000,1943.6521471490832
12000,2050.0669957671907
13000,2151.7332563547884
14000,2252.971813647057
15000,2354.384238782649


==> data/ind_mean_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,1155.2531076109524
2000,1805.1384222019074
3000,2275.569597125009
4000,2738.347025130408
5000,3091.3884562954186
6000,3438.780790611144
7000,3765.1141662363066
8000,4098.384204568103
9000,4359.654667861346
10000,4611.473636804987
11000,4859.897444154429
12000,5116.46454955634
13000,5359.035913924767
14000,5604.330594094668
15000,5851.971870372691


==> data/ind_mean_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1037.6438965278253
2000,1638.8209060428574
3000,2082.1979712523607
4000,2518.7771570935697
5000,2870.097718884492
6000,3220.0631613436967
7000,3566.675569070573
8000,3913.0466183441945
9000,4162.370089051633
10000,4380.923170944917
11000,4601.237383974837
12000,4816.486390942866
13000,5040.778099161355
14000,5251.285951541363
15000,5466.578478646338


==> data/ind_mean_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,269.31749012388303
2000,414.0834844323188
3000,524.8845076870019
4000,629.1492909703759
5000,708.4916095558602
6000,787.8882569539512
7000,863.9081097317842
8000,939.7020773074288
9000,1000.5175774126634
10000,1056.6648764705403
11000,1113.6207880069271
12000,1170.0986515298907
13000,1224.5808442323673
14000,1281.0144121037677
15000,1337.8158918849624


==> data/ind_mean_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,493.973915953381
2000,759.9768119278008
3000,954.5010729546002
4000,1152.9928323530075
5000,1300.2581182518418
6000,1443.0550138771896
7000,1578.4499571729596
8000,1720.7039709368107
9000,1826.17506052712
10000,1929.21958059668
11000,2033.527457155888
12000,2138.234209701571
13000,2242.255610522664
14000,2345.2518433498035
15000,2446.272270197439


==> data/ind_upper_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,1222.38823171879
2000,1895.7353142006832
3000,2383.426371639646
4000,2861.6654155189567
5000,3222.25950186172
6000,3591.3761787798835
7000,3926.3987460846033
8000,4266.571904221997
9000,4523.970114876568
10000,4775.453319069521
11000,5038.714864459393
12000,5296.592454872676
13000,5536.147043214332
14000,5789.201642738345
15000,6038.934527047331


==> data/ind_upper_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1117.753880334886
2000,1928.342175642813
3000,2429.7292974239317
4000,2980.828377565227
5000,3391.9271930666137
6000,3912.946603637028
7000,4505.489947157244
8000,5141.206865479305
9000,5448.850485096952
10000,5678.112684626951
11000,5889.652589627776
12000,6110.205640288022
13000,6334.667408638426
14000,6542.918024597626
15000,6760.405476605585


==> data/ind_upper_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,292.1442333317521
2000,440.19544099784747
3000,553.2338985791715
4000,659.5481869001801
5000,742.9187121893532
6000,826.4491298525243
7000,905.4325118768567
8000,983.1599377104508
9000,1044.8745604760443
10000,1100.4621317223289
11000,1158.4578931818435
12000,1215.5038725234115
13000,1273.2247282271053
14000,1329.5624354685824
15000,1386.7526797065962


==> data/ind_upper_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,528.1528675906517
2000,809.9777628149799
3000,1015.7202701384069
4000,1218.873985235531
5000,1361.7601856281144
6000,1506.0579996386155
7000,1644.460567389268
8000,1797.5926485707605
9000,1906.02791775917
10000,2014.1370581351096
11000,2123.4027671626927
12000,2226.4014236359512
13000,2332.7779646905387
14000,2437.5318730525496
15000,2538.1603016122285


==> data/org_lower_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,1379.9988884956877
2000,2156.3296512739003
3000,2735.8050545760416
4000,3346.8645760898307
5000,3809.179499882717
6000,4240.0152650556765
7000,4655.9927238558785
8000,5100.132382105417
9000,5384.2363523270615
10000,5548.090883514435
11000,5688.936465054588
12000,5828.762733009778
13000,5969.692314698265
14000,6103.438780158942
15000,6266.815250454779


==> data/org_lower_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,887.5862090449617
2000,1435.2526339020728
3000,1668.916458402945
4000,1683.3258685057108
5000,1987.5546979128405
6000,2312.597020662416
7000,2587.457250383269
8000,2839.769766085633
9000,3084.0865840266456
10000,3299.4175234076306
11000,3521.4825759292958
12000,3753.867156799905
13000,3989.4978021425177
14000,4221.36900920802
15000,4443.770125796691


==> data/org_lower_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,969.8574317036695
2000,1535.2882091224133
3000,1949.6241242994602
4000,2338.7665473207912
5000,2644.331029485049
6000,2943.933104160861
7000,3241.9482994696527
8000,3547.249876634738
9000,3776.3802534731562
10000,3993.223801920603
11000,4221.52295616003
12000,4440.533163289256
13000,4652.666575032947
14000,4873.10093563067
15000,5092.027963102937


==> data/org_lower_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,960.7675077839767
2000,1494.341571438708
3000,1901.2334576692276
4000,2305.4366521722404
5000,2611.8272704272626
6000,2910.031437025629
7000,3212.308597232565
8000,3501.5923460367135
9000,3727.609151276277
10000,3949.1786805976467
11000,4162.901278578586
12000,4372.136364545169
13000,4591.883968341549
14000,4805.031710567436
15000,5019.579549174283


==> data/org_mean_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,1458.2510866061896
2000,2268.120704474296
3000,2885.413199678523
4000,3498.7097982857017
5000,3959.317107008984
6000,4391.678964343213
7000,4820.535388875707
8000,5267.76681706761
9000,5636.460543519736
10000,5989.4039012867715
11000,6333.5173301920895
12000,6687.727448877519
13000,7041.746613352452
14000,7389.74338385466
15000,7755.1676417661465


==> data/org_mean_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1116.9643557767895
2000,1708.5132061055176
3000,2240.3007610085087
4000,2769.447759278351
5000,3119.8277336064116
6000,3464.0141660111717
7000,3794.585124548017
8000,4115.06573629289
9000,4370.983717538509
10000,4585.3881747320565
11000,4813.250167273049
12000,5036.0138706085245
13000,5270.877277740647
14000,5499.920223161977
15000,5716.5923346603895


==> data/org_mean_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,1026.7276405134128
2000,1596.091097363526
3000,2019.4251658882165
4000,2423.266911136589
5000,2739.677578891247
6000,3051.1309049212573
7000,3351.72476757238
8000,3661.507601912239
9000,3899.978201185244
10000,4116.646409836774
11000,4341.720926602017
12000,4564.710749063454
13000,4778.929484282868
14000,5005.076046091155
15000,5223.106967135889


==> data/org_mean_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,1009.713388735959
2000,1563.0516825541656
3000,1974.0316187874832
4000,2386.191974351744
5000,2695.452791497817
6000,2999.1017991856816
7000,3303.2156030851784
8000,3603.1399137816193
9000,3839.5762666693267
10000,4059.356597570098
11000,4276.374888712153
12000,4494.557970516215
13000,4710.622729973643
14000,4931.0165461848055
15000,5153.753251011686


==> data/org_upper_regret_gtype_Flixster_repeat_50_K_100.csv <==
,0
0,0.0
1000,1536.5032847166915
2000,2379.911757674692
3000,3035.021344781005
4000,3650.5550204815736
5000,4109.4547141352505
6000,4543.34266363075
7000,4985.078053895537
8000,5435.401252029803
9000,5888.684734712411
10000,6430.716919059107
11000,6978.098195329592
12000,7546.692164745261
13000,8113.800912006639
14000,8676.047987550379
15000,9243.520033077515


==> data/org_upper_regret_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1346.3425025086176
2000,1981.7737783089622
3000,2811.685063614072
4000,3855.569650050991
5000,4252.100769299984
6000,4615.431311359926
7000,5001.712998712765
8000,5390.361706500146
9000,5657.880851050373
10000,5871.358826056486
11000,6105.017758616802
12000,6318.160584417144
13000,6552.2567533387755
14000,6778.471437115935
15000,6989.414543524085


==> data/org_upper_regret_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,1083.5978493231562
2000,1656.8939856046384
3000,2089.2262074769724
4000,2507.767274952388
5000,2835.0241282974434
6000,3158.3287056816553
7000,3461.5012356751067
8000,3775.7653271897398
9000,4023.576148897332
10000,4240.069017752945
11000,4461.9188970440055
12000,4688.888334837651
13000,4905.192393532789
14000,5137.05115655164
15000,5354.185971168841


==> data/org_upper_regret_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,1058.6592696879413
2000,1631.7617936696229
3000,2046.829779905739
4000,2466.947296531247
5000,2779.07831256837
6000,3088.1721613457344
7000,3394.1226089377906
8000,3704.687481526524
9000,3951.5433820623766
10000,4169.534514542551
11000,4389.848498845719
12000,4616.9795764872615
13000,4829.361491605738
14000,5057.001381802177
15000,5287.92695284909


==> data_org/lower_regret_option1_gtype_clique_group_repeat_50_K_100.csv <==
,0
0,0.0
1000,13.50978794609262
2000,13.50978794609261
3000,13.50978794609262
4000,13.50978794609262
5000,13.509787946092628
6000,13.509787946092631
7000,13.509787946092631
8000,13.509787946092631
9000,13.509787946092622
10000,13.509787946092615
11000,13.50978794609262
12000,13.509787946092624
13000,13.509787946092624
14000,13.50978794609262
15000,13.50978794609262


==> data_org/lower_regret_option2_gtype_clique_group_repeat_50_K_100.csv <==
,0
0,0.0
1000,14.684825265381507
2000,14.684825265381527
3000,14.684825265381534
4000,14.684825265381553
5000,14.684825265381555
6000,14.684825265381553
7000,14.684825265381534
8000,14.68482526538153
9000,14.684825265381534
10000,14.684825265381553
11000,14.684825265381553
12000,14.684825265381527
13000,14.684825265381546
14000,14.684825265381551
15000,14.684825265381546


==> data_org/mean_regret_ind_+_gtype_clique_group_repeat_20_K_10.csv <==
,0
0,0.0
1000,169.92458425810506
2000,241.91128743516427
3000,299.93242614723096
4000,360.08640170109703
5000,392.75357438721437
6000,434.0257209956253
7000,476.6011203528237
8000,511.9661539470314
9000,538.437901573542
10000,562.9394163928154
11000,587.9563602097372
12000,612.4424756749675
13000,642.8090217227218
14000,681.4310944589329
15000,704.1466716038376


==> data_org/mean_regret_ind_-_gtype_clique_group_repeat_20_K_10.csv <==
,0
0,0.0
1000,125.53444871262523
2000,187.15902458039832
3000,233.95216597727105
4000,271.43225179639296
5000,307.7565159543567
6000,339.7451264108716
7000,374.73469798782344
8000,415.17638563112587
9000,440.94316065128726
10000,462.6673701405931
11000,488.613806554352
12000,512.8543034107158
13000,531.6554642834282
14000,554.5364677987072
15000,585.9649352083692


==> data_org/mean_regret_ind_gtype_clique_group_repeat_20_K_10.csv <==
,0
0,0.0
1000,147.7295164853651
2000,214.5351560077813
3000,266.942296062251
4000,315.7593267487449
5000,350.2550451707856
6000,386.88542370324853
7000,425.66790917032364
8000,463.5712697890786
9000,489.69053111241465
10000,512.8033932667042
11000,538.2850833820446
12000,562.6483895428416
13000,587.2322430030749
14000,617.98378112882
15000,645.0558034061033


==> data_org/mean_regret_option1_gtype_clique_group_repeat_50_K_100.csv <==
,0
0,0.0
1000,9.668478815350712
2000,9.6684788153507
3000,9.668478815350706
4000,9.668478815350706
5000,9.668478815350706
6000,9.668478815350706
7000,9.668478815350712
8000,9.668478815350712
9000,9.668478815350706
10000,9.6684788153507
11000,9.668478815350703
12000,9.668478815350706
13000,9.668478815350706
14000,9.668478815350703
15000,9.668478815350703


==> data_org/mean_regret_option2_gtype_clique_group_repeat_50_K_100.csv <==
,0
0,0.0
1000,9.983904646442232
2000,9.983904646442241
3000,9.983904646442245
4000,9.983904646442252
5000,9.98390464644225
6000,9.983904646442252
7000,9.983904646442245
8000,9.983904646442241
9000,9.983904646442245
10000,9.983904646442252
11000,9.983904646442262
12000,9.983904646442252
13000,9.983904646442262
14000,9.983904646442266
15000,9.983904646442262


==> data_org/mean_regret_org_+_gtype_clique_group_repeat_20_K_10.csv <==
,0
0,0.0
1000,550.2572913942524
2000,800.456624179041
3000,997.5020289186152
4000,1178.3777340477275
5000,1303.0635668054492
6000,1454.5744117585919
7000,1611.93898102936
8000,1737.3783161697452
9000,1856.176075820463
10000,1956.856227195751
11000,2060.17904891745
12000,2151.1735241725028
13000,2258.1561274785954
14000,2340.447092948485
15000,2449.9811797000493


==> data_org/mean_regret_org_-_gtype_clique_group_repeat_20_K_10.csv <==
,0
0,0.0
1000,412.191382529476
2000,660.2994617947045
3000,831.1836115783182
4000,997.7943046241356
5000,1128.1691241272565
6000,1252.8444536234185
7000,1382.491747555349
8000,1509.891741224868
9000,1588.7495045803075
10000,1676.4529841439266
11000,1764.7026772222225
12000,1867.1932219899304
13000,1952.6102729926486
14000,2042.8395607387308
15000,2130.4872743875994


==> data_org/mean_regret_org_gtype_clique_group_repeat_20_K_10.csv <==
,0
0,0.0
1000,481.22433696186425
2000,730.3780429868727
3000,914.3428202484668
4000,1088.0860193359315
5000,1215.6163454663526
6000,1353.7094326910048
7000,1497.2153642923545
8000,1623.6350286973066
9000,1722.4627902003854
10000,1816.654605669839
11000,1912.4408630698365
12000,2009.1833730812164
13000,2105.383200235622
14000,2191.643326843608
15000,2290.2342270438244


==> data_org/org_lower_regret_option1_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1154.1093629047666
2000,1796.4269897210181
3000,2332.6028559073197
4000,2937.834488254841
5000,3272.817872667157
6000,3598.02692792444
7000,3900.5643987866256
8000,4214.745041937105
9000,4474.860965434657
10000,4741.048690605394
11000,5023.3939467303635
12000,5320.9262968308585
13000,5617.190662277188
14000,5917.614146318081
15000,6228.185212031729


==> data_org/org_lower_regret_option1_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,280.82343498353526
2000,425.0655045740957
3000,535.9962730964892
4000,642.5772386298539
5000,726.0676806150169
6000,801.4915216419085
7000,879.4870727765715
8000,954.926584842412
9000,1013.3803038403872
10000,1069.0077746143488
11000,1124.2719858667579
12000,1181.1803899791905
13000,1238.8814940664258
14000,1296.7279239797208
15000,1353.500492708243


==> data_org/org_lower_regret_option1_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,9.49479104874047
2000,9.494791048740476
3000,9.494791048740476
4000,9.494791048740476
5000,9.49479104874047
6000,9.494791048740467
7000,9.49479104874048
8000,9.49479104874047
9000,9.494791048740458
10000,9.494791048740458
11000,9.494791048740455
12000,9.494791048740458
13000,9.494791048740455
14000,9.494791048740458
15000,9.494791048740458


==> data_org/org_lower_regret_option1_gtype_random0.5_repeat_50_K_50.csv <==
,0
0,0.0
1000,282.9491188673088
2000,425.8030218833574
3000,523.6058690828805
4000,613.8561225739638
5000,684.1489064470471
6000,758.2015860490019
7000,829.4287928748653
8000,901.1459801945816
9000,949.8460261323712
10000,1003.3235995919272
11000,1053.8464142135138
12000,1105.6252366857063
13000,1153.6107988551794
14000,1202.7472558938593
15000,1254.6688149510671


==> data_org/org_lower_regret_option1_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,282.9491188673088
2000,425.8030218833574
3000,523.6058690828805
4000,613.8561225739638
5000,684.1489064470471
6000,758.2015860490019
7000,829.4287928748653
8000,901.1459801945816
9000,949.8460261323712
10000,1003.3235995919272
11000,1053.8464142135138
12000,1105.6252366857063
13000,1153.6107988551794
14000,1202.7472558938593
15000,1254.6688149510671


==> data_org/org_lower_regret_option1_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,246.88211031696602
2000,371.09984869992144
3000,446.92704773554163
4000,524.2833362185072
5000,593.0455009379459
6000,651.7163495899244
7000,709.2653046837229
8000,767.6414230540404
9000,811.3783610921947
10000,855.8858313741565
11000,897.2478819367793
12000,935.6149270295352
13000,977.69744832657
14000,1023.7945260415677
15000,1068.3507826310292


==> data_org/org_lower_regret_option1_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,423.79328540592047
2000,626.3833968484786
3000,783.4171083154008
4000,925.3269870720433
5000,1028.3820866260562
6000,1130.9805429966705
7000,1223.1688247093048
8000,1332.7379972024335
9000,1415.3540960758994
10000,1486.1345727395135
11000,1558.972792679683
12000,1639.0713073545792
13000,1714.4734559040658
14000,1795.7077093950302
15000,1873.004607992765


==> data_org/org_lower_regret_option2_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,201.3635570993776
2000,274.8120853160352
3000,331.17083911344264
4000,381.7375881445546
5000,422.0766217319479
6000,458.40286756994914
7000,486.85960403633453
8000,528.1630423318545
9000,579.5345436732931
10000,604.2132126890979
11000,627.4874836553977
12000,653.5500374965139
13000,680.0951007558424
14000,706.5149271169416
15000,728.1728544355626


==> data_org/org_lower_regret_option2_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,173.71697305421833
2000,242.51531271087686
3000,295.28014295588054
4000,342.1971677779187
5000,377.3496449059628
6000,413.20774760790016
7000,451.0522739212432
8000,496.4759468263213
9000,520.8991915778802
10000,544.2129689833242
11000,565.9155471087173
12000,592.3151421404198
13000,618.4622666439265
14000,644.4907275413667
15000,665.8700017924808


==> data_org/org_lower_regret_option2_gtype_random0.5_repeat_50_K_50.csv <==
,0
0,0.0
1000,195.26611394107053
2000,271.0789198139978
3000,329.25064089527086
4000,389.33131666195567
5000,436.8961819583355
6000,484.3188619799743
7000,525.1133424217403
8000,568.6729015738283
9000,598.9693533215911
10000,629.1623344843725
11000,658.3787455069343
12000,691.6350848730948
13000,726.9934553081649
14000,754.6444970925587
15000,781.7400590670668


==> data_org/org_lower_regret_option2_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,195.26611394107053
2000,271.0789198139978
3000,329.25064089527086
4000,389.33131666195567
5000,436.8961819583355
6000,484.3188619799743
7000,525.1133424217403
8000,568.6729015738283
9000,598.9693533215911
10000,629.1623344843725
11000,658.3787455069343
12000,691.6350848730948
13000,726.9934553081649
14000,754.6444970925587
15000,781.7400590670668


==> data_org/org_lower_regret_option2_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,184.9460175541776
2000,259.5215643642738
3000,313.81044115499117
4000,368.891020791652
5000,408.2133409399341
6000,446.97244454672415
7000,483.80035566606244
8000,523.6544053835495
9000,546.5852120254607
10000,565.7072166461917
11000,590.9593761451569
12000,615.0990476600319
13000,641.7855904381221
14000,669.1450185801443
15000,692.6135660970335


==> data_org/org_lower_regret_option2_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,292.73519018629554
2000,414.02449947937936
3000,499.4504146810952
4000,582.0703345066862
5000,650.1486017301509
6000,703.1948778881875
7000,764.0819268534067
8000,830.113099528337
9000,878.5048969989837
10000,915.0592405843344
11000,957.2212417867348
12000,998.820555753735
13000,1037.4482659284977
14000,1080.6858003383425
15000,1119.9443941650316


==> data_org/org_lower_regret_option3_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1232.266996270437
2000,1954.43438729594
3000,2395.7597449374066
4000,2830.458101163585
5000,3168.912622308501
6000,3487.144105973658
7000,3795.165959262269
8000,4107.885976543103
9000,4351.667387195248
10000,4576.463737667047
11000,4799.8689180980855
12000,5021.198216381069
13000,5246.584969231499
14000,5475.718297912771
15000,5710.880342646221


==> data_org/org_lower_regret_option3_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,1208.8014169227197
2000,1821.6215454865805
3000,2275.325936903177
4000,2733.653471585058
5000,3079.7303153258163
6000,3406.595216003563
7000,3730.3042077808295
8000,4053.282651515039
9000,4299.437282443433
10000,4521.895345176585
11000,4747.066025473815
12000,4963.06559050037
13000,5186.874386779951
14000,5406.976531959281
15000,5651.582569233602


==> data_org/org_lower_regret_option3_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,1071.8337262416105
2000,1664.9193121662945
3000,2088.2611054295216
4000,2510.476654314139
5000,2831.874295516864
6000,3138.7935110803087
7000,3456.489080722745
8000,3755.3727806422585
9000,3987.4416542224426
10000,4214.267844356265
11000,4438.457617347193
12000,4654.845969142724
13000,4871.4671653791875
14000,5083.916980425474
15000,5309.413510532214


==> data_org/org_lower_regret_option3_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,1145.6025358184318
2000,1750.9967826155787
3000,2187.004657230715
4000,2629.092454845048
5000,2960.6221409127184
6000,3288.7507743675
7000,3598.596129676855
8000,3928.575739449225
9000,4165.316763133106
10000,4399.815767860985
11000,4633.353820010689
12000,4866.683994266121
13000,5085.888867419661
14000,5322.5631494288145
15000,5546.048030267238


==> data_org/org_lower_regret_option3_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,1147.223172411183
2000,1737.3544704431222
3000,2176.1224003992547
4000,2617.838011588837
5000,2923.947864227501
6000,3243.4624671083543
7000,3563.1054668657002
8000,3879.7730702307927
9000,4116.975158627023
10000,4336.712393602285
11000,4581.909813283566
12000,4822.49482274697
13000,5060.035434122007
14000,5277.419426358273
15000,5511.745832070973


==> data_org/org_mean_regret_option1_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1060.80957683956
2000,1640.0539706620693
3000,2102.937762724733
4000,2546.637320793585
5000,2868.57647768434
6000,3181.8354453828692
7000,3481.4925884159784
8000,3791.0650607204097
9000,4040.339574304292
10000,4271.95548238586
11000,4501.247406564897
12000,4735.416766489689
13000,4964.982515054228
14000,5197.462306276733
15000,5427.472176826803


==> data_org/org_mean_regret_option1_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,261.16867218424704
2000,402.4269353933828
3000,510.01400368395866
4000,611.4267928969139
5000,694.0210325220729
6000,770.8374949851718
7000,847.8709425546109
8000,922.4523795923312
9000,980.6489636570687
10000,1033.9724440105056
11000,1089.3211491499758
12000,1145.6256766636754
13000,1200.8436608145653
14000,1255.9093380971713
15000,1311.9662769740985


==> data_org/org_mean_regret_option1_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,6.584271389490737
2000,6.584271389490737
3000,6.5842713894907385
4000,6.58427138949074
5000,6.5842713894907385
6000,6.584271389490737
7000,6.584271389490745
8000,6.584271389490737
9000,6.584271389490729
10000,6.5842713894907305
11000,6.584271389490726
12000,6.5842713894907305
13000,6.584271389490729
14000,6.584271389490727
15000,6.584271389490729


==> data_org/org_mean_regret_option1_gtype_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1123.9543055378526
2000,1714.984119652558
3000,2176.074599003513
4000,2630.542293824929
5000,2975.1929224578585
6000,3307.898251819214
7000,3649.7686643234015
8000,3998.230181007315
9000,4263.941910585716
10000,4511.109499230382
11000,4754.3687496524735
12000,5000.636576181188
13000,5254.459180209853
14000,5503.36549680848
15000,5749.871696574559


==> data_org/org_mean_regret_option1_gtype_random0.5_repeat_50_K_50.csv <==
,0
0,0.0
1000,256.84028498050856
2000,389.9654764542182
3000,485.83862995232886
4000,577.547180897885
5000,649.2440228943087
6000,719.7348576505884
7000,786.4301323789592
8000,859.0720219433048
9000,908.2240774279276
10000,960.1263478849263
11000,1008.7883696552346
12000,1059.471600679603
13000,1106.6683076224517
14000,1155.3974108712655
15000,1204.3154037725076


==> data_org/org_mean_regret_option1_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,256.84028498050856
2000,389.9654764542182
3000,485.83862995232886
4000,577.547180897885
5000,649.2440228943087
6000,719.7348576505884
7000,786.4301323789592
8000,859.0720219433048
9000,908.2240774279276
10000,960.1263478849263
11000,1008.7883696552346
12000,1059.471600679603
13000,1106.6683076224517
14000,1155.3974108712655
15000,1204.3154037725076


==> data_org/org_mean_regret_option1_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,220.29973765496254
2000,333.24705555976493
3000,408.44380201853517
4000,483.7167138342221
5000,543.6408847471348
6000,597.3124553060985
7000,650.6716250722408
8000,706.3510703234033
9000,748.8795899379681
10000,791.9577652359164
11000,833.1478075072389
12000,871.597120019333
13000,911.7339399324832
14000,952.0187577910008
15000,993.1917760531564


==> data_org/org_mean_regret_option1_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,376.9550504584774
2000,567.8176169584527
3000,713.8901910983898
4000,852.2029379882247
5000,956.096427391106
6000,1054.4202909435257
7000,1150.101724778087
8000,1253.112627649273
9000,1331.565074803626
10000,1404.8267378427274
11000,1474.0579881027595
12000,1550.683362095597
13000,1622.441017300468
14000,1694.6086336728395
15000,1764.8745587044104


==> data_org/org_mean_regret_option2_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,161.0655143275316
2000,224.6498705192904
3000,276.27014801913776
4000,323.8748605208071
5000,360.26047569933746
6000,392.10833336437963
7000,424.2884435348771
8000,458.18963615495596
9000,491.066544365951
10000,516.9134104324559
11000,540.0932493302155
12000,562.2960439250859
13000,585.4153052487494
14000,613.6552291468478
15000,635.8556732699777


==> data_org/org_mean_regret_option2_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,145.10285228514155
2000,210.04045352169675
3000,255.11857954597173
4000,302.42298443166874
5000,335.4221324671329
6000,368.8564983736863
7000,404.83701633569376
8000,441.14949362065767
9000,465.51440677486636
10000,488.3924790975065
11000,511.73113269304423
12000,538.063402260221
13000,562.5953530436793
14000,588.7124936232934
15000,609.8758389488706


==> data_org/org_mean_regret_option2_gtype_random0.5_repeat_50_K_50.csv <==
,0
0,0.0
1000,164.0785940085486
2000,238.06063720104308
3000,294.07511737039465
4000,350.62238625477806
5000,396.020447437736
6000,437.65037088326136
7000,476.76396418661966
8000,519.84111188211
9000,555.2176083211509
10000,583.7882446822922
11000,612.4850615733773
12000,642.399428689415
13000,673.9519137393847
14000,699.7028888355859
15000,727.2449438997286


==> data_org/org_mean_regret_option2_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,164.0785940085486
2000,238.06063720104308
3000,294.07511737039465
4000,350.62238625477806
5000,396.020447437736
6000,437.65037088326136
7000,476.76396418661966
8000,519.84111188211
9000,555.2176083211509
10000,583.7882446822922
11000,612.4850615733773
12000,642.399428689415
13000,673.9519137393847
14000,699.7028888355859
15000,727.2449438997286


==> data_org/org_mean_regret_option2_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,152.98235868139258
2000,226.0860464292053
3000,276.8389245068537
4000,328.03876991914416
5000,364.9805328507615
6000,400.7989673805624
7000,434.7000384186634
8000,469.6929006869701
9000,492.68728476479487
10000,514.2794851710594
11000,539.1356387277555
12000,566.0280899802352
13000,589.7499233244528
14000,616.6866817954568
15000,637.6577154334378


==> data_org/org_mean_regret_option2_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,246.4244025565224
2000,358.8521283735495
3000,439.78161095037285
4000,520.9191887703736
5000,585.2269584003169
6000,638.9938303418078
7000,699.6297482348981
8000,760.8281543497212
9000,805.8048095301702
10000,844.6896700054705
11000,883.7846406443746
12000,922.747013343241
13000,961.4767599967461
14000,1003.1302010094812
15000,1040.394854390154


==> data_org/org_mean_regret_option3_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,1080.1238251925308
2000,1694.512348360955
3000,2116.35894692687
4000,2537.847483645171
5000,2863.9034460762464
6000,3175.4254915278448
7000,3483.8989441591925
8000,3796.557290851482
9000,4038.9733168735097
10000,4257.61617478765
11000,4477.737847197811
12000,4693.988271359265
13000,4916.701450027324
14000,5141.390182794459
15000,5370.439559733808


==> data_org/org_mean_regret_option3_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,1142.1836469442626
2000,1728.330352975199
3000,2170.841858680352
4000,2603.571994590628
5000,2937.0518048083254
6000,3249.6549381229497
7000,3562.761155554694
8000,3874.1673748235216
9000,4118.224960565573
10000,4341.594361644986
11000,4565.472352712311
12000,4788.6762152971805
13000,5006.969700924426
14000,5225.948064874651
15000,5456.70946807944


==> data_org/org_mean_regret_option3_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,1010.4476230893196
2000,1581.216134192377
3000,2001.1513146185105
4000,2409.5933789310047
5000,2723.850404064235
6000,3030.074847803359
7000,3341.660358172278
8000,3642.197133284914
9000,3873.064085734129
10000,4096.208055798698
11000,4311.085926968272
12000,4522.304543831813
13000,4738.520913692631
14000,4946.298369535677
15000,5171.150746382528


==> data_org/org_mean_regret_option3_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,1088.4879270734234
2000,1674.4534590057324
3000,2108.9204419209245
4000,2531.7478020565595
5000,2848.8113840844953
6000,3167.755436396377
7000,3473.550869598573
8000,3792.029181054662
9000,4024.4247764648876
10000,4245.566935981808
11000,4476.659807194919
12000,4703.884322311996
13000,4918.505583286006
14000,5151.988513709278
15000,5374.786776319014


==> data_org/org_mean_regret_option3_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,1083.8966218234234
2000,1655.13601748234
3000,2084.752983861766
4000,2508.705650426221
5000,2826.5996267551554
6000,3144.2583455678496
7000,3457.1270625804314
8000,3761.085611060914
9000,3999.021819482636
10000,4218.532324791694
11000,4449.739765356872
12000,4678.547708783267
13000,4903.315241960661
14000,5125.072267700485
15000,5348.361901048205


==> data_org/org_upper_regret_option1_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,967.5097907743536
2000,1483.6809516031212
3000,1873.2726695421466
4000,2155.44015333233
5000,2464.3350827015224
6000,2765.6439628413
7000,3062.4207780453307
8000,3367.385079503713
9000,3605.8181831739253
10000,3802.862274166326
11000,3979.100866399427
12000,4149.9072361485205
13000,4312.774367831269
14000,4477.310466235385
15000,4626.759141621878


==> data_org/org_upper_regret_option1_gtype_clique_group_repeat_50_K_50.csv <==
,0
0,0.0
1000,241.51390938495868
2000,379.7883662126698
3000,484.0317342714283
4000,580.2763471639738
5000,661.9743844291289
6000,740.1834683284349
7000,816.2548123326503
8000,889.9781743422502
9000,947.9176234737503
10000,998.9371134066624
11000,1054.3703124331937
12000,1110.0709633481604
13000,1162.8058275627045
14000,1215.0907522146215
15000,1270.432061239954


==> data_org/org_upper_regret_option1_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,3.6737517302410048
2000,3.673751730241
3000,3.6737517302410025
4000,3.673751730241007
5000,3.673751730241008
6000,3.673751730241007
7000,3.6737517302410105
8000,3.673751730241004
9000,3.673751730241
10000,3.673751730241001
11000,3.673751730241
12000,3.6737517302410048
13000,3.6737517302410034
14000,3.673751730240999
15000,3.6737517302410025


==> data_org/org_upper_regret_option1_gtype_random0.5_repeat_50_K_50.csv <==
,0
0,0.0
1000,230.7314510937083
2000,354.12793102507896
3000,448.07139082177724
4000,541.2382392218063
5000,614.3391393415703
6000,681.268129252175
7000,743.4314718830533
8000,816.9980636920276
9000,866.6021287234837
10000,916.9290961779253
11000,963.7303250969558
12000,1013.3179646734997
13000,1059.7258163897234
14000,1108.0475658486723
15000,1153.9619925939473


==> data_org/org_upper_regret_option1_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,230.7314510937083
2000,354.12793102507896
3000,448.07139082177724
4000,541.2382392218063
5000,614.3391393415703
6000,681.268129252175
7000,743.4314718830533
8000,816.9980636920276
9000,866.6021287234837
10000,916.9290961779253
11000,963.7303250969558
12000,1013.3179646734997
13000,1059.7258163897234
14000,1108.0475658486723
15000,1153.9619925939473


==> data_org/org_upper_regret_option1_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,193.71736499295915
2000,295.39426241960837
3000,369.96055630152887
4000,443.150091449937
5000,494.2362685563237
6000,542.9085610222727
7000,592.0779454607583
8000,645.0607175927663
9000,686.3808187837418
10000,728.0296990976764
11000,769.0477330776984
12000,807.5793130091307
13000,845.7704315383966
14000,880.242989540434
15000,918.0327694752832


==> data_org/org_upper_regret_option1_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,330.1168155110344
2000,509.2518370684269
3000,644.3632738813786
4000,779.0788889044059
5000,883.8107681561562
6000,977.8600388903806
7000,1077.034624846869
8000,1173.4872580961126
9000,1247.7760535313525
10000,1323.518902945941
11000,1389.1431835258365
12000,1462.2954168366148
13000,1530.4085786968699
14000,1593.5095579506492
15000,1656.744509416056


==> data_org/org_upper_regret_option2_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,120.76747155568556
2000,174.48765572254555
3000,221.3694569248329
4000,266.01213289705953
5000,298.44432966672707
6000,325.8137991588101
7000,361.71728303341973
8000,388.21622997805747
9000,402.59854505860886
10000,429.61360817581385
11000,452.69901500503335
12000,471.04205035365743
13000,490.73550974165636
14000,520.7955311767538
15000,543.5384921043927


==> data_org/org_upper_regret_option2_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,116.4887315160648
2000,177.56559433251667
3000,214.95701613606298
4000,262.6488010854188
5000,293.494620028303
6000,324.50524913947237
7000,358.62175875014435
8000,385.8230404149941
9000,410.12962197185226
10000,432.57198921168856
11000,457.546718277371
12000,483.811662380022
13000,506.72843944343225
14000,532.9342597052204
15000,553.8816761052605


==> data_org/org_upper_regret_option2_gtype_random0.5_repeat_50_K_50.csv <==
,0
0,0.0
1000,132.8910740760267
2000,205.04235458808841
3000,258.89959384551844
4000,311.9134558476005
5000,355.1447129171366
6000,390.98187978654846
7000,428.41458595149874
8000,471.00932219039163
9000,511.4658633207105
10000,538.4141548802121
11000,566.59137763982
12000,593.1637725057352
13000,620.9103721706044
14000,644.7612805786133
15000,672.7498287323901


==> data_org/org_upper_regret_option2_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,132.8910740760267
2000,205.04235458808841
3000,258.89959384551844
4000,311.9134558476005
5000,355.1447129171366
6000,390.98187978654846
7000,428.41458595149874
8000,471.00932219039163
9000,511.4658633207105
10000,538.4141548802121
11000,566.59137763982
12000,593.1637725057352
13000,620.9103721706044
14000,644.7612805786133
15000,672.7498287323901


==> data_org/org_upper_regret_option2_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,121.01869980860764
2000,192.6505284941369
3000,239.86740785871623
4000,287.18651904663636
5000,321.74772476158887
6000,354.6254902144005
7000,385.59972117126426
8000,415.73139599039075
9000,438.78935750412916
10000,462.85175369592696
11000,487.31190131035413
12000,516.9571323004385
13000,537.7142562107833
14000,564.2283450107693
15000,582.7018647698424


==> data_org/org_upper_regret_option2_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,200.11361492674928
2000,303.6797572677196
3000,380.11280721965034
4000,459.76804303406067
5000,520.3053150704831
6000,574.7927827954278
7000,635.1775696163893
8000,691.5432091711057
9000,733.1047220613568
10000,774.3200994266065
11000,810.3480395020142
12000,846.6734709327469
13000,885.5052540649945
14000,925.5746016806198
15000,960.8453146152766


==> data_org/org_upper_regret_option3_gtype_Ktree_repeat_50_K_50.csv <==
,0
0,0.0
1000,927.9806541146246
2000,1434.5903094259695
3000,1836.9581489163334
4000,2245.2368661267574
5000,2558.8942698439914
6000,2863.7068770820324
7000,3172.6319290561155
8000,3485.2286051598617
9000,3726.279246551772
10000,3938.7686119082537
11000,4155.606776297536
12000,4366.778326337461
13000,4586.81793082315
14000,4807.062067676146
15000,5029.998776821396


==> data_org/org_upper_regret_option3_gtype_full_repeat_50_K_50.csv <==
,0
0,0.0
1000,1075.5658769658062
2000,1635.0391604638178
3000,2066.357780457526
4000,2473.4905175961967
5000,2794.373294290835
6000,3092.7146602423372
7000,3395.2181033285588
8000,3695.052098132005
9000,3937.012638687712
10000,4161.293378113387
11000,4383.878679950806
12000,4614.286840093994
13000,4827.0650150689
14000,5044.919597790022
15000,5261.836366925278


==> data_org/org_upper_regret_option3_gtype_random05_repeat_50_K_50.csv <==
,0
0,0.0
1000,949.0615199370288
2000,1497.5129562184595
3000,1914.041523807499
4000,2308.7101035478704
5000,2615.8265126116066
6000,2921.356184526408
7000,3226.831635621811
8000,3529.021485927569
9000,3758.686517245816
10000,3978.148267241133
11000,4183.7142365893515
12000,4389.763118520902
13000,4605.5746620060745
14000,4808.67975864588
15000,5032.887982232843


==> data_org/org_upper_regret_option3_gtype_random075_repeat_50_K_50.csv <==
,0
0,0.0
1000,1031.373318328415
2000,1597.9101353958865
3000,2030.8362266111335
4000,2434.403149268071
5000,2737.0006272562728
6000,3046.7600984252545
7000,3348.5056095202917
8000,3655.482622660099
9000,3883.5327897966686
10000,4091.3181041026314
11000,4319.96579437915
12000,4541.08465035787
13000,4751.122299152352
14000,4981.413877989741
15000,5203.525522370792


==> data_org/org_upper_regret_option3_gtype_random_repeat_50_K_50.csv <==
,0
0,0.0
1000,1020.5700712356636
2000,1572.9175645215576
3000,1993.3835673242772
4000,2399.573289263606
5000,2729.2513892828097
6000,3045.0542240273458
7000,3351.148658295163
8000,3642.3981518910346
9000,3881.0684803382483
10000,4100.3522559811045
11000,4317.569717430179
12000,4534.600594819562
13000,4746.595049799315
14000,4972.725109042697
15000,5184.9779700254385


==> data_org/upper_regret_option1_gtype_clique_group_repeat_50_K_100.csv <==
,0
0,0.0
1000,5.827169684608807
2000,5.827169684608793
3000,5.827169684608794
4000,5.827169684608794
5000,5.827169684608789
6000,5.827169684608787
7000,5.827169684608791
8000,5.82716968460879
9000,5.827169684608794
10000,5.827169684608787
11000,5.82716968460879
12000,5.82716968460879
13000,5.827169684608787
14000,5.827169684608791
15000,5.827169684608786


==> data_org/upper_regret_option2_gtype_clique_group_repeat_50_K_100.csv <==
,0
0,0.0
1000,5.282984027502955
2000,5.282984027502955
3000,5.282984027502952
4000,5.282984027502951
5000,5.2829840275029465
6000,5.282984027502951
7000,5.282984027502952
8000,5.282984027502952
9000,5.2829840275029545
10000,5.282984027502955
11000,5.282984027502972
12000,5.282984027502977
13000,5.282984027502981
14000,5.282984027502981
15000,5.282984027502981

